TESS Spots a Compact System of Super-Earths around the Naked-Eye Star HR 858

Transiting Exoplanet Survey Satellite (TESS) observations have revealed a compact multi-planet system around the sixth-magnitude star HR 858 (TIC 178155732, TOI 396), located 32 parsecs away. Three planets, each about twice the size of Earth, transit this slightly-evolved, late F-type star, which is also a member of a visual binary. Two of the planets may be in mean motion resonance. We analyze the TESS observations, using novel methods to model and remove instrumental systematic errors, and combine these data with follow-up observations taken from a suite of ground-based telescopes to characterize the planetary system. The HR 858 planets are enticing targets for precise radial velocity observations, secondary eclipse spectroscopy, and measurements of the Rossiter-McLaughlin effect.

==> tesslightcurve.csv <==
Time (BJD - 2457000), Relative Brightness, Cadence (minutes)
1385.9731, 1.0000033, 30.000000,
1385.9939, 1.0000365, 30.000000,
1386.0148, 1.0000144, 30.000000,
1386.0356, 0.99998163, 30.000000,
1386.0564, 0.99993718, 30.000000,
1386.0773, 0.99998784, 30.000000,
1386.0981, 0.99998930, 30.000000,
1386.1189, 0.99998674, 30.000000,
1386.1398, 1.0000465, 30.000000,
1386.1606, 0.99999446, 30.000000,
1386.1814, 1.0000777, 30.000000,
1386.2023, 0.99998651, 30.000000,
1386.2231, 0.99994426, 30.000000,
1386.2439, 1.0000039, 30.000000,
1386.2648, 1.0000467, 30.000000,
1386.2856, 0.99999800, 30.000000,
1386.3064, 1.0000256, 30.000000,
1386.3273, 1.0000236, 30.000000,
1386.3481, 0.99997946, 30.000000,
1386.3689, 0.99998832, 30.000000,
1386.3898, 0.99999850, 30.000000,
1386.4106, 0.99995036, 30.000000,
1386.4314, 1.0000279, 30.000000,
1386.4523, 0.99995937, 30.000000,
1386.4731, 0.99994458, 30.000000,
1386.4940, 1.0000185, 30.000000,
1386.5148, 1.0000017, 30.000000,
1386.5356, 0.99996331, 30.000000,
1386.5565, 0.99997674, 30.000000,
1386.5773, 1.0000361, 30.000000,
1386.5981, 1.0000665, 30.000000,
1386.6190, 0.99991085, 30.000000,
1386.6398, 1.0000373, 30.000000,
1386.6606, 0.99998212, 30.000000,
1386.6815, 0.99996130, 30.000000,
1386.7023, 1.0000122, 30.000000,
1386.7231, 1.0000515, 30.000000,
1386.7440, 0.99999326, 30.000000,
1386.7648, 1.0000102, 30.000000,
1386.7856, 0.99999551, 30.000000,
1386.8065, 1.0000227, 30.000000,
1386.8273, 1.0000369, 30.000000,
1386.8481, 1.0000486, 30.000000,
1386.8690, 0.99998861, 30.000000,
1386.8898, 0.99997080, 30.000000,
1386.9106, 1.0000386, 30.000000,
1386.9315, 1.0000131, 30.000000,
1386.9523, 1.0000552, 30.000000,
1386.9731, 0.99997538, 30.000000,
1386.9940, 0.99999481, 30.000000,
1387.0148, 0.99993393, 30.000000,
1387.0356, 1.0000848, 30.000000,
1387.0565, 0.99997721, 30.000000,
1387.0773, 1.0000177, 30.000000,
1387.0981, 0.99996552, 30.000000,
1387.1190, 0.99999577, 30.000000,
1387.1398, 1.0000154, 30.000000,
1387.1607, 0.99996703, 30.000000,
1387.1815, 0.99995921, 30.000000,
1387.2023, 0.99990868, 30.000000,
1387.2232, 0.99975860, 30.000000,
1387.2440, 0.99985832, 30.000000,
1387.2648, 0.99975850, 30.000000,
1387.2857, 0.99985134, 30.000000,
1387.3065, 0.99977662, 30.000000,
1387.3273, 0.99973926, 30.000000,
1387.3482, 0.99999167, 30.000000,
1387.3690, 1.0000627, 30.000000,
1387.3898, 1.0000123, 30.000000,
1387.4107, 1.0000194, 30.000000,
1387.4315, 1.0000380, 30.000000,
1387.4523, 1.0000364, 30.000000,
1387.4732, 0.99997408, 30.000000,
1387.4940, 0.99997630, 30.000000,
1387.5148, 0.99999673, 30.000000,
1387.5357, 0.99996095, 30.000000,
1387.5565, 0.99995541, 30.000000,
1387.5773, 0.99998730, 30.000000,
1387.5982, 1.0000667, 30.000000,
1387.6190, 0.99992492, 30.000000,
1387.6398, 0.99974604, 30.000000,
1387.6607, 0.99978372, 30.000000,
1387.6815, 0.99974189, 30.000000,
1387.7023, 0.99980566, 30.000000,
1387.7232, 0.99981848, 30.000000,
1387.7857, 1.0000107, 30.000000,
1387.8065, 0.99992655, 30.000000,
1387.8274, 1.0000174, 30.000000,
1387.8482, 0.99998325, 30.000000,
1387.8690, 1.0000325, 30.000000,
1387.8899, 1.0000426, 30.000000,
1387.9107, 1.0000174, 30.000000,
1387.9315, 1.0000206, 30.000000,
1387.9524, 0.99999420, 30.000000,
1387.9732, 1.0000088, 30.000000,
1387.9940, 0.99995859, 30.000000,
1388.0149, 0.99999509, 30.000000,
1388.0357, 0.99998776, 30.000000,
1388.0565, 0.99998667, 30.000000,
1388.0774, 0.99998669, 30.000000,
1388.0982, 1.0000122, 30.000000,
1388.1190, 0.99998682, 30.000000,
1388.1399, 1.0000431, 30.000000,
1388.1607, 1.0000384, 30.000000,
1388.1815, 1.0000353, 30.000000,
1388.2024, 0.99995283, 30.000000,
1388.2232, 1.0000242, 30.000000,
1388.2440, 0.99999747, 30.000000,
1388.2649, 0.99999343, 30.000000,
1388.2857, 1.0000399, 30.000000,
1388.3065, 1.0000185, 30.000000,
1388.3274, 0.99998303, 30.000000,
1388.3482, 1.0000016, 30.000000,
1388.3691, 1.0000034, 30.000000,
1388.3899, 0.99999832, 30.000000,
1388.4107, 0.99998682, 30.000000,
1388.4316, 0.99997620, 30.000000,
1388.4524, 1.0000012, 30.000000,
1388.4732, 0.99997682, 30.000000,
1388.4941, 0.99997712, 30.000000,
1388.5149, 0.99992132, 30.000000,
1388.5357, 0.99993685, 30.000000,
1388.5566, 0.99995667, 30.000000,
1388.5774, 1.0000208, 30.000000,
1388.5982, 0.99996657, 30.000000,
1388.6191, 0.99997510, 30.000000,
1388.6399, 1.0000381, 30.000000,
1388.6607, 1.0000236, 30.000000,
1388.6816, 1.0000592, 30.000000,
1388.7024, 1.0000440, 30.000000,
1388.7232, 1.0000073, 30.000000,
1388.7441, 0.99995384, 30.000000,
1388.7649, 0.99999477, 30.000000,
1388.7857, 0.99997313, 30.000000,
1388.8066, 0.99999730, 30.000000,
1388.8274, 0.99998699, 30.000000,
1388.8482, 1.0000711, 30.000000,
1388.8691, 0.99999011, 30.000000,
1388.8899, 1.0000102, 30.000000,
1388.9107, 1.0000088, 30.000000,
1388.9316, 1.0000360, 30.000000,
1388.9524, 1.0000461, 30.000000,
1388.9732, 1.0000202, 30.000000,
1388.9941, 0.99997830, 30.000000,
1389.0149, 0.99999112, 30.000000,
1389.0358, 1.0000568, 30.000000,
1389.0566, 0.99995392, 30.000000,
1389.0774, 0.99987518, 30.000000,
1389.0983, 0.99999918, 30.000000,
1389.1191, 0.99998054, 30.000000,
1389.1608, 0.99998447, 30.000000,
1389.1816, 1.0000096, 30.000000,
1389.2024, 1.0000407, 30.000000,
1389.2233, 0.99996105, 30.000000,
1389.2441, 1.0000270, 30.000000,
1389.2649, 1.0000514, 30.000000,
1389.2858, 0.99999045, 30.000000,
1389.3066, 0.99994567, 30.000000,
1389.3274, 1.0000286, 30.000000,
1389.3483, 1.0000403, 30.000000,
1389.3691, 1.0001187, 30.000000,
1389.3899, 0.99995606, 30.000000,
1389.4316, 1.0000243, 30.000000,
1389.4524, 0.99999599, 30.000000,
1389.4733, 0.99994431, 30.000000,
1389.4941, 1.0000087, 30.000000,
1389.5149, 1.0000613, 30.000000,
1389.5358, 0.99999732, 30.000000,
1389.5566, 0.99994727, 30.000000,
1389.5774, 1.0000033, 30.000000,
1389.5983, 1.0000285, 30.000000,
1389.6191, 0.99993836, 30.000000,
1389.6399, 1.0000367, 30.000000,
1389.6608, 0.99998388, 30.000000,
1389.6816, 1.0000448, 30.000000,
1389.7025, 1.0000422, 30.000000,
1389.7233, 0.99994130, 30.000000,
1389.7441, 1.0000074, 30.000000,
1389.7650, 1.0000144, 30.000000,
1389.7858, 1.0000002, 30.000000,
1389.8066, 1.0000378, 30.000000,
1389.8275, 0.99997086, 30.000000,
1389.8483, 1.0000644, 30.000000,
1389.8691, 0.99997385, 30.000000,
1389.9108, 0.99994489, 30.000000,
1389.9316, 0.99997735, 30.000000,
1389.9525, 1.0000004, 30.000000,
1389.9941, 1.0000355, 30.000000,
1390.0150, 1.0000140, 30.000000,
1390.0358, 0.99992518, 30.000000,
1390.0566, 1.0000397, 30.000000,
1390.0775, 1.0000519, 30.000000,
1390.0983, 0.99997877, 30.000000,
1390.1191, 0.99997531, 30.000000,
1390.1400, 0.99997750, 30.000000,
1390.1608, 1.0000327, 30.000000,
1390.1816, 0.99996517, 30.000000,
1390.2025, 1.0000014, 30.000000,
1390.2233, 1.0000573, 30.000000,
1390.2858, 0.99999695, 30.000000,
1390.3066, 1.0000288, 30.000000,
1390.3275, 1.0000232, 30.000000,
1390.3483, 0.99997038, 30.000000,
1390.3692, 0.99996712, 30.000000,
1390.3900, 1.0000150, 30.000000,
1390.4108, 0.99995143, 30.000000,
1390.4317, 1.0000274, 30.000000,
1390.4525, 1.0000268, 30.000000,
1390.4733, 1.0000670, 30.000000,
1390.4942, 0.99999770, 30.000000,
1390.5150, 0.99998812, 30.000000,
1390.5358, 1.0000223, 30.000000,
1390.5567, 0.99997479, 30.000000,
1390.5775, 0.99996733, 30.000000,
1390.5983, 0.99997638, 30.000000,
1390.6192, 0.99998505, 30.000000,
1390.6400, 0.99997160, 30.000000,
1390.6608, 0.99997606, 30.000000,
1390.6817, 1.0000045, 30.000000,
1390.7025, 1.0000717, 30.000000,
1390.7233, 1.0000046, 30.000000,
1390.7442, 1.0000832, 30.000000,
1390.7650, 0.99999902, 30.000000,
1390.7858, 0.99997075, 30.000000,
1390.8067, 1.0000134, 30.000000,
1390.8275, 0.99996684, 30.000000,
1390.8483, 1.0000002, 30.000000,
1390.8692, 0.99995962, 30.000000,
1390.8900, 0.99998531, 30.000000,
1390.9108, 1.0000376, 30.000000,
1390.9317, 0.99998965, 30.000000,
1390.9525, 0.99994875, 30.000000,
1390.9733, 0.99999261, 30.000000,
1390.9942, 0.99995371, 30.000000,
1391.0150, 1.0000352, 30.000000,
1391.0358, 0.99996371, 30.000000,
1391.0567, 1.0000616, 30.000000,
1391.0775, 0.99998399, 30.000000,
1391.0984, 0.99989071, 30.000000,
1391.1192, 0.99998872, 30.000000,
1391.1400, 1.0000620, 30.000000,
1391.1609, 0.99996373, 30.000000,
1391.1817, 0.99997136, 30.000000,
1391.2025, 0.99996698, 30.000000,
1391.2234, 0.99980760, 30.000000,
1391.2442, 0.99973801, 30.000000,
1391.2650, 0.99975542, 30.000000,
1391.2859, 0.99967837, 30.000000,
1391.3067, 0.99982604, 30.000000,
1391.3275, 1.0000490, 30.000000,
1391.3484, 0.99998519, 30.000000,
1391.3692, 1.0000921, 30.000000,
1391.3900, 1.0000690, 30.000000,
1391.4109, 1.0000600, 30.000000,
1391.4317, 1.0000131, 30.000000,
1391.4525, 0.99998144, 30.000000,
1391.4734, 1.0000143, 30.000000,
1391.4942, 1.0000566, 30.000000,
1391.5150, 1.0000151, 30.000000,
1391.5359, 1.0000479, 30.000000,
1391.5775, 0.99996393, 30.000000,
1391.5984, 1.0000765, 30.000000,
1391.6192, 0.99998344, 30.000000,
1391.6400, 0.99997800, 30.000000,
1391.6609, 0.99997734, 30.000000,
1391.6817, 1.0000059, 30.000000,
1391.7025, 0.99986058, 30.000000,
1391.7234, 0.99981290, 30.000000,
1391.7442, 0.99985717, 30.000000,
1391.7651, 0.99977794, 30.000000,
1391.7859, 0.99982952, 30.000000,
1391.8067, 1.0000243, 30.000000,
1391.8484, 0.99995610, 30.000000,
1391.8692, 1.0000378, 30.000000,
1391.8901, 1.0000680, 30.000000,
1391.9109, 1.0000140, 30.000000,
1391.9317, 0.99997165, 30.000000,
1391.9526, 1.0000232, 30.000000,
1391.9734, 1.0000072, 30.000000,
1391.9942, 0.99998159, 30.000000,
1392.0151, 0.99999946, 30.000000,
1392.0359, 1.0000219, 30.000000,
1392.0567, 0.99996840, 30.000000,
1392.0776, 0.99993983, 30.000000,
1392.0984, 0.99996708, 30.000000,
1392.1192, 1.0000969, 30.000000,
1392.1401, 0.99994221, 30.000000,
1392.1609, 1.0000250, 30.000000,
1392.1817, 1.0000094, 30.000000,
1392.2026, 1.0000490, 30.000000,
1392.2234, 0.99997215, 30.000000,
1392.2442, 0.99995364, 30.000000,
1392.3067, 1.0000459, 30.000000,
1392.3484, 1.0000099, 30.000000,
1392.3692, 1.0000030, 30.000000,
1392.4109, 1.0000905, 30.000000,
1392.4317, 0.99997965, 30.000000,
1392.4526, 0.99996039, 30.000000,
1392.4734, 1.0000192, 30.000000,
1392.4943, 0.99994752, 30.000000,
1392.5151, 1.0000102, 30.000000,
1392.5359, 0.99991857, 30.000000,
1392.5568, 1.0000539, 30.000000,
1392.5776, 1.0000268, 30.000000,
1392.5984, 1.0000023, 30.000000,
1392.6193, 0.99997548, 30.000000,
1392.6401, 1.0000227, 30.000000,
1392.6609, 0.99999344, 30.000000,
1392.6818, 1.0000080, 30.000000,
1392.7026, 0.99999098, 30.000000,
1392.7234, 1.0000210, 30.000000,
1392.7859, 1.0000088, 30.000000,
1392.8068, 0.99998881, 30.000000,
1392.8276, 1.0000003, 30.000000,
1392.8484, 0.99995145, 30.000000,
1392.8693, 1.0000328, 30.000000,
1392.8901, 1.0000474, 30.000000,
1392.9109, 0.99997268, 30.000000,
1392.9318, 1.0000386, 30.000000,
1392.9526, 0.99997079, 30.000000,
1392.9734, 1.0000687, 30.000000,
1392.9943, 0.99994985, 30.000000,
1393.0151, 0.99992740, 30.000000,
1393.0359, 1.0000004, 30.000000,
1393.0568, 1.0000116, 30.000000,
1393.0776, 0.99999393, 30.000000,
1393.0984, 1.0000073, 30.000000,
1393.1193, 1.0000045, 30.000000,
1393.1401, 1.0000402, 30.000000,
1393.1609, 1.0001196, 30.000000,
1393.1818, 0.99998834, 30.000000,
1393.2026, 0.99999581, 30.000000,
1393.2234, 1.0000175, 30.000000,
1393.2443, 0.99999104, 30.000000,
1393.2651, 1.0000020, 30.000000,
1393.2860, 1.0000339, 30.000000,
1393.3068, 0.99994721, 30.000000,
1393.3276, 1.0000072, 30.000000,
1393.3485, 0.99998430, 30.000000,
1393.3693, 1.0000016, 30.000000,
1393.3901, 1.0000151, 30.000000,
1396.6611, 0.99999216, 30.000000,
1396.6819, 0.99999815, 30.000000,
1396.7028, 0.99999821, 30.000000,
1396.7236, 1.0000560, 30.000000,
1396.7444, 1.0000084, 30.000000,
1396.7861, 0.99998672, 30.000000,
1396.8069, 1.0000107, 30.000000,
1396.8278, 1.0000144, 30.000000,
1396.8486, 1.0000287, 30.000000,
1396.8694, 0.99998552, 30.000000,
1396.8903, 0.99994797, 30.000000,
1396.9111, 1.0000309, 30.000000,
1396.9320, 0.99998943, 30.000000,
1396.9528, 0.99998273, 30.000000,
1396.9736, 1.0000347, 30.000000,
1396.9945, 1.0000410, 30.000000,
1397.0361, 1.0000731, 30.000000,
1397.0570, 1.0000122, 30.000000,
1397.0778, 0.99997974, 30.000000,
1397.0986, 0.99999773, 30.000000,
1397.1195, 0.99999810, 30.000000,
1397.1403, 0.99994673, 30.000000,
1397.1611, 0.99993571, 30.000000,
1397.1820, 1.0000376, 30.000000,
1397.2028, 1.0000469, 30.000000,
1397.2236, 1.0000526, 30.000000,
1397.2445, 0.99995101, 30.000000,
1397.2653, 0.99997939, 30.000000,
1397.2861, 1.0000483, 30.000000,
1397.3070, 1.0000320, 30.000000,
1397.3278, 0.99995221, 30.000000,
1397.3486, 1.0000051, 30.000000,
1397.3695, 0.99997933, 30.000000,
1397.3903, 0.99998101, 30.000000,
1397.4111, 1.0000438, 30.000000,
1397.4320, 1.0000050, 30.000000,
1397.4528, 0.99997150, 30.000000,
1397.4736, 1.0000510, 30.000000,
1397.4945, 0.99996452, 30.000000,
1397.5153, 0.99996533, 30.000000,
1397.5361, 0.99996509, 30.000000,
1397.5570, 0.99999210, 30.000000,
1397.5778, 0.99998687, 30.000000,
1397.5987, 1.0000043, 30.000000,
1397.6195, 1.0000074, 30.000000,
1397.6403, 0.99999216, 30.000000,
1397.6612, 0.99990466, 30.000000,
1397.6820, 0.99983586, 30.000000,
1397.7028, 0.99981942, 30.000000,
1397.7237, 0.99969886, 30.000000,
1397.7445, 0.99975707, 30.000000,
1397.7653, 0.99985422, 30.000000,
1397.7862, 0.99992901, 30.000000,
1397.8070, 0.99999367, 30.000000,
1397.8278, 1.0000367, 30.000000,
1397.8487, 1.0000381, 30.000000,
1397.8695, 1.0000180, 30.000000,
1397.8903, 1.0000274, 30.000000,
1397.9112, 0.99996249, 30.000000,
1397.9320, 0.99991884, 30.000000,
1397.9528, 0.99999138, 30.000000,
1397.9737, 1.0000795, 30.000000,
1397.9945, 1.0000091, 30.000000,
1398.0153, 1.0000219, 30.000000,
1398.0362, 0.99997780, 30.000000,
1398.0570, 1.0000191, 30.000000,
1398.0778, 1.0000836, 30.000000,
1398.0987, 1.0000303, 30.000000,
1398.1195, 1.0000475, 30.000000,
1398.1403, 1.0000383, 30.000000,
1398.1612, 0.99995556, 30.000000,
1398.1820, 0.99988810, 30.000000,
1398.2028, 0.99998919, 30.000000,
1398.2237, 0.99996817, 30.000000,
1398.2445, 0.99990258, 30.000000,
1398.2653, 1.0000559, 30.000000,
1398.2862, 1.0000292, 30.000000,
1398.3070, 1.0000687, 30.000000,
1398.3278, 1.0000192, 30.000000,
1398.3487, 0.99999266, 30.000000,
1398.3695, 0.99992907, 30.000000,
1398.3904, 0.99982647, 30.000000,
1398.4112, 0.99973388, 30.000000,
1398.4320, 0.99972585, 30.000000,
1398.4529, 0.99960583, 30.000000,
1398.4737, 0.99953468, 30.000000,
1398.4945, 0.99979904, 30.000000,
1398.5154, 0.99975300, 30.000000,
1398.5570, 0.99977672, 30.000000,
1398.5779, 0.99997838, 30.000000,
1398.5987, 1.0000826, 30.000000,
1398.6195, 0.99998950, 30.000000,
1398.6404, 0.99997798, 30.000000,
1398.6612, 1.0000176, 30.000000,
1398.7445, 1.0000038, 30.000000,
1398.7654, 1.0000815, 30.000000,
1398.7862, 0.99999413, 30.000000,
1398.8070, 0.99994143, 30.000000,
1398.8279, 1.0000305, 30.000000,
1398.8487, 0.99998741, 30.000000,
1398.8695, 0.99997219, 30.000000,
1398.8904, 0.99990562, 30.000000,
1398.9112, 1.0000492, 30.000000,
1398.9320, 1.0000265, 30.000000,
1398.9529, 1.0000553, 30.000000,
1398.9737, 0.99994339, 30.000000,
1398.9945, 1.0000143, 30.000000,
1399.0154, 1.0000310, 30.000000,
1399.0362, 0.99996724, 30.000000,
1399.0570, 1.0000182, 30.000000,
1399.0779, 0.99996318, 30.000000,
1399.0987, 1.0000349, 30.000000,
1399.1195, 0.99999701, 30.000000,
1399.1404, 0.99998926, 30.000000,
1399.1612, 0.99996709, 30.000000,
1399.1821, 0.99997777, 30.000000,
1399.2029, 0.99995573, 30.000000,
1399.2237, 0.99997902, 30.000000,
1399.2446, 0.99996914, 30.000000,
1399.2654, 0.99995968, 30.000000,
1399.2862, 1.0000262, 30.000000,
1399.3071, 1.0000417, 30.000000,
1399.3279, 1.0000003, 30.000000,
1399.3487, 1.0000196, 30.000000,
1399.3696, 1.0000042, 30.000000,
1399.3904, 1.0000142, 30.000000,
1399.4112, 0.99998776, 30.000000,
1399.4321, 0.99998211, 30.000000,
1399.4529, 1.0000219, 30.000000,
1399.4737, 1.0000961, 30.000000,
1399.4946, 1.0000103, 30.000000,
1399.5154, 1.0000329, 30.000000,
1399.5362, 0.99996264, 30.000000,
1399.5571, 1.0000302, 30.000000,
1399.5779, 1.0000764, 30.000000,
1399.5987, 0.99999520, 30.000000,
1399.6196, 0.99997956, 30.000000,
1399.6404, 1.0000463, 30.000000,
1399.6612, 1.0000456, 30.000000,
1399.6821, 1.0000225, 30.000000,
1399.7029, 0.99998428, 30.000000,
1399.7237, 0.99999058, 30.000000,
1399.7446, 0.99997602, 30.000000,
1399.7654, 1.0000671, 30.000000,
1399.7862, 0.99998371, 30.000000,
1399.8071, 0.99991122, 30.000000,
1399.8279, 1.0000434, 30.000000,
1399.8487, 0.99998008, 30.000000,
1399.8696, 1.0000075, 30.000000,
1399.8904, 0.99995833, 30.000000,
1399.9112, 0.99997432, 30.000000,
1399.9321, 0.99992218, 30.000000,
1399.9529, 0.99997090, 30.000000,
1399.9738, 0.99993438, 30.000000,
1399.9946, 1.0000102, 30.000000,
1400.0154, 0.99996955, 30.000000,
1400.0363, 0.99994140, 30.000000,
1400.0571, 1.0000376, 30.000000,
1400.0779, 0.99994969, 30.000000,
1400.0988, 1.0000478, 30.000000,
1400.1196, 1.0000015, 30.000000,
1400.1404, 0.99995695, 30.000000,
1400.1613, 1.0000571, 30.000000,
1400.1821, 0.99997037, 30.000000,
1400.2029, 1.0000003, 30.000000,
1400.2238, 1.0000416, 30.000000,
1400.2446, 1.0000044, 30.000000,
1400.2654, 1.0000051, 30.000000,
1400.2863, 0.99997100, 30.000000,
1400.3071, 1.0000333, 30.000000,
1400.3279, 1.0000921, 30.000000,
1400.3488, 0.99998541, 30.000000,
1400.3696, 0.99996638, 30.000000,
1400.3904, 0.99998006, 30.000000,
1400.4113, 1.0000502, 30.000000,
1400.4321, 0.99999930, 30.000000,
1400.4529, 1.0001344, 30.000000,
1400.4738, 1.0000732, 30.000000,
1400.4946, 0.99998098, 30.000000,
1400.5154, 1.0001072, 30.000000,
1400.5363, 0.99994606, 30.000000,
1400.5571, 1.0000432, 30.000000,
1400.5779, 0.99992125, 30.000000,
1400.5988, 0.99995872, 30.000000,
1400.6196, 1.0000260, 30.000000,
1400.6404, 0.99998712, 30.000000,
1400.6821, 0.99996961, 30.000000,
1400.7446, 0.99997989, 30.000000,
1400.7654, 0.99995039, 30.000000,
1400.7863, 0.99997481, 30.000000,
1400.8071, 0.99999679, 30.000000,
1400.8280, 1.0000050, 30.000000,
1400.8488, 1.0000066, 30.000000,
1400.8696, 1.0000688, 30.000000,
1400.8905, 0.99992357, 30.000000,
1400.9113, 1.0000064, 30.000000,
1400.9321, 1.0000857, 30.000000,
1400.9530, 1.0000433, 30.000000,
1400.9738, 1.0000484, 30.000000,
1400.9946, 0.99997278, 30.000000,
1401.0155, 1.0000053, 30.000000,
1401.0363, 1.0000119, 30.000000,
1401.0571, 0.99998682, 30.000000,
1401.0780, 0.99997687, 30.000000,
1401.0988, 0.99997648, 30.000000,
1401.1196, 1.0000714, 30.000000,
1401.1405, 1.0000411, 30.000000,
1401.1613, 1.0000051, 30.000000,
1401.1821, 1.0000637, 30.000000,
1401.2030, 0.99996746, 30.000000,
1401.2238, 0.99998120, 30.000000,
1401.2446, 1.0000094, 30.000000,
1401.2655, 1.0000036, 30.000000,
1401.2863, 1.0000326, 30.000000,
1401.3071, 0.99993644, 30.000000,
1401.3280, 0.99997056, 30.000000,
1401.3488, 0.99996613, 30.000000,
1401.3696, 0.99989983, 30.000000,
1401.3905, 0.99997182, 30.000000,
1401.4113, 0.99998942, 30.000000,
1401.4321, 0.99998127, 30.000000,
1401.4530, 0.99997903, 30.000000,
1401.4738, 0.99995297, 30.000000,
1401.4946, 0.99999501, 30.000000,
1401.5155, 0.99996190, 30.000000,
1401.5363, 1.0000214, 30.000000,
1401.5571, 1.0000092, 30.000000,
1401.5780, 0.99999158, 30.000000,
1401.5988, 1.0000151, 30.000000,
1401.6196, 0.99998523, 30.000000,
1401.6405, 0.99998854, 30.000000,
1401.6613, 0.99993221, 30.000000,
1401.6821, 1.0000713, 30.000000,
1401.7030, 1.0000843, 30.000000,
1401.7238, 0.99997909, 30.000000,
1401.7447, 0.99999457, 30.000000,
1401.7655, 1.0000771, 30.000000,
1401.7863, 1.0000194, 30.000000,
1401.8072, 1.0000451, 30.000000,
1401.8280, 1.0000334, 30.000000,
1401.8488, 1.0000086, 30.000000,
1401.8697, 1.0000316, 30.000000,
1401.8905, 1.0000660, 30.000000,
1401.9113, 0.99996629, 30.000000,
1401.9322, 0.99993865, 30.000000,
1401.9530, 1.0000957, 30.000000,
1401.9738, 0.99977175, 30.000000,
1401.9947, 0.99975087, 30.000000,
1402.0155, 0.99975309, 30.000000,
1402.0363, 0.99972307, 30.000000,
1402.0572, 0.99979815, 30.000000,
1402.0780, 0.99998525, 30.000000,
1402.0988, 0.99994459, 30.000000,
1402.1197, 0.99997020, 30.000000,
1402.1405, 0.99994955, 30.000000,
1402.1613, 1.0000518, 30.000000,
1402.1822, 0.99999102, 30.000000,
1402.2030, 0.99996734, 30.000000,
1402.2238, 1.0000013, 30.000000,
1402.2447, 0.99995818, 30.000000,
1402.2655, 1.0000067, 30.000000,
1402.2863, 0.99995787, 30.000000,
1402.3072, 0.99997752, 30.000000,
1402.3280, 0.99998360, 30.000000,
1402.3488, 1.0000036, 30.000000,
1402.3697, 1.0000238, 30.000000,
1402.3905, 0.99993979, 30.000000,
1402.4113, 1.0000975, 30.000000,
1402.4322, 0.99997462, 30.000000,
1402.4530, 0.99998062, 30.000000,
1402.4738, 1.0000503, 30.000000,
1402.4947, 0.99994331, 30.000000,
1402.5155, 1.0000592, 30.000000,
1402.5363, 0.99999180, 30.000000,
1402.5572, 0.99996556, 30.000000,
1402.5780, 1.0000402, 30.000000,
1402.5988, 1.0000680, 30.000000,
1402.6197, 1.0000053, 30.000000,
1402.6405, 1.0000069, 30.000000,
1402.6613, 0.99998629, 30.000000,
1402.6822, 0.99995109, 30.000000,
1402.7447, 1.0000496, 30.000000,
1402.7655, 1.0000046, 30.000000,
1402.7864, 0.99994465, 30.000000,
1402.8072, 1.0000130, 30.000000,
1402.8280, 1.0000708, 30.000000,
1402.8489, 0.99995494, 30.000000,
1402.8697, 0.99995167, 30.000000,
1402.8905, 0.99996107, 30.000000,
1402.9114, 0.99997545, 30.000000,
1402.9322, 1.0000015, 30.000000,
1402.9530, 0.99999042, 30.000000,
1402.9739, 1.0000471, 30.000000,
1402.9947, 1.0000678, 30.000000,
1403.0155, 1.0000564, 30.000000,
1403.0364, 0.99990078, 30.000000,
1403.0572, 1.0000463, 30.000000,
1403.0780, 0.99997870, 30.000000,
1403.0989, 0.99995915, 30.000000,
1403.1197, 0.99998403, 30.000000,
1403.1405, 1.0000399, 30.000000,
1403.1614, 1.0000287, 30.000000,
1403.1822, 1.0000028, 30.000000,
1403.2030, 0.99996249, 30.000000,
1403.2239, 0.99997048, 30.000000,
1403.2447, 1.0000778, 30.000000,
1403.2655, 0.99997316, 30.000000,
1403.2864, 0.99996496, 30.000000,
1403.3072, 0.99998305, 30.000000,
1403.3280, 0.99995346, 30.000000,
1403.3489, 1.0000604, 30.000000,
1403.3697, 0.99999029, 30.000000,
1403.3905, 0.99990788, 30.000000,
1403.4114, 1.0000566, 30.000000,
1403.4322, 1.0000701, 30.000000,
1403.4530, 1.0000177, 30.000000,
1403.4739, 1.0000403, 30.000000,
1403.4947, 0.99996465, 30.000000,
1403.5155, 1.0000004, 30.000000,
1403.5364, 0.99995749, 30.000000,
1403.5572, 1.0000327, 30.000000,
1403.5780, 1.0000318, 30.000000,
1403.5989, 1.0000805, 30.000000,
1403.6405, 0.99980185, 30.000000,
1403.6614, 0.99973986, 30.000000,
1403.6822, 0.99979462, 30.000000,
1403.7031, 0.99982199, 30.000000,
1403.7239, 0.99979975, 30.000000,
1403.7447, 0.99990826, 30.000000,
1403.7656, 0.99999072, 30.000000,
1403.7864, 1.0000097, 30.000000,
1403.8072, 1.0000209, 30.000000,
1403.8281, 1.0000378, 30.000000,
1403.8489, 0.99998004, 30.000000,
1403.8697, 0.99997039, 30.000000,
1403.8906, 0.99997040, 30.000000,
1403.9114, 1.0000179, 30.000000,
1403.9322, 1.0000983, 30.000000,
1403.9531, 1.0000051, 30.000000,
1403.9739, 0.99995544, 30.000000,
1403.9947, 0.99997432, 30.000000,
1404.0156, 1.0000132, 30.000000,
1404.0364, 0.99999501, 30.000000,
1404.0572, 1.0000044, 30.000000,
1404.0781, 0.99999241, 30.000000,
1404.0989, 1.0000233, 30.000000,
1404.1197, 0.99997187, 30.000000,
1404.1406, 0.99999935, 30.000000,
1404.1614, 1.0000361, 30.000000,
1404.1822, 1.0000179, 30.000000,
1404.2031, 0.99996894, 30.000000,
1404.2239, 0.99999328, 30.000000,
1404.2447, 0.99997573, 30.000000,
1404.2656, 0.99994966, 30.000000,
1404.2864, 1.0000518, 30.000000,
1404.3072, 1.0000835, 30.000000,
1404.3281, 0.99997333, 30.000000,
1404.3489, 0.99996758, 30.000000,
1404.3697, 0.99996425, 30.000000,
1404.3906, 1.0000188, 30.000000,
1404.4114, 0.99996543, 30.000000,
1404.4322, 1.0000074, 30.000000,
1404.4531, 1.0000203, 30.000000,
1404.4739, 1.0000607, 30.000000,
1404.4947, 1.0000050, 30.000000,
1404.5156, 0.99995072, 30.000000,
1404.5364, 1.0000562, 30.000000,
1404.5572, 1.0000591, 30.000000,
1404.5781, 0.99997349, 30.000000,
1404.5989, 0.99992682, 30.000000,
1404.6406, 1.0000411, 30.000000,
1404.6614, 0.99998947, 30.000000,
1404.6822, 1.0000668, 30.000000,
1404.7448, 0.99998375, 30.000000,
1404.7656, 1.0000053, 30.000000,
1404.7864, 0.99998437, 30.000000,
1404.8073, 1.0000003, 30.000000,
1404.8281, 0.99998024, 30.000000,
1404.8489, 1.0000229, 30.000000,
1404.8698, 0.99996324, 30.000000,
1404.8906, 1.0000171, 30.000000,
1404.9114, 0.99996118, 30.000000,
1404.9323, 1.0000439, 30.000000,
1404.9531, 1.0000678, 30.000000,
1404.9739, 1.0000435, 30.000000,
1404.9948, 1.0000651, 30.000000,
1405.0156, 1.0000001, 30.000000,
1405.0364, 1.0000801, 30.000000,
1405.0573, 0.99997849, 30.000000,
1405.0781, 0.99990516, 30.000000,
1405.0989, 0.99999926, 30.000000,
1405.1198, 0.99994667, 30.000000,
1405.1406, 0.99995042, 30.000000,
1405.1614, 0.99992883, 30.000000,
1405.1823, 0.99997112, 30.000000,
1405.2031, 0.99999296, 30.000000,
1405.2239, 0.99996373, 30.000000,
1405.2448, 0.99999108, 30.000000,
1405.2656, 1.0000015, 30.000000,
1405.2864, 1.0000408, 30.000000,
1405.3073, 1.0000279, 30.000000,
1405.3281, 0.99999869, 30.000000,
1405.3489, 0.99997631, 30.000000,
1405.3698, 1.0000181, 30.000000,
1405.3906, 1.0000181, 30.000000,
1405.4114, 0.99999741, 30.000000,
1405.4323, 1.0000360, 30.000000,
1405.4531, 1.0000555, 30.000000,
1405.4739, 1.0000416, 30.000000,
1405.4948, 1.0000301, 30.000000,
1405.5156, 1.0000253, 30.000000,
1405.5364, 1.0000241, 30.000000,
1405.5573, 0.99983417, 30.000000,
1405.5781, 0.99982336, 30.000000,
1405.5989, 0.99983625, 30.000000,
1405.6198, 0.99973331, 30.000000,
1405.6406, 0.99977563, 30.000000,
1405.6614, 0.99993604, 30.000000,
1405.6823, 0.99994495, 30.000000,
1405.7031, 0.99993407, 30.000000,
1405.7239, 1.0000300, 30.000000,
1405.7448, 0.99998745, 30.000000,
1405.7656, 0.99996870, 30.000000,
1405.8073, 0.99997426, 30.000000,
1405.8281, 1.0000413, 30.000000,
1405.8489, 0.99987783, 30.000000,
1405.8698, 1.0000451, 30.000000,
1405.8906, 1.0000692, 30.000000,
1405.9115, 1.0000080, 30.000000,
1405.9323, 0.99995432, 30.000000,
1405.9531, 0.99998348, 30.000000,
1405.9740, 1.0000672, 30.000000,
1405.9948, 1.0000848, 30.000000,
1406.0156, 0.99999357, 30.000000,
1406.0365, 0.99998348, 30.000000,
1406.0573, 1.0000286, 30.000000,
1406.0781, 0.99995030, 30.000000,
1406.0990, 1.0001102, 30.000000,
1406.1198, 0.99996129, 30.000000,
1406.1406, 1.0000155, 30.000000,
1406.1615, 0.99999014, 30.000000,
1406.1823, 1.0000213, 30.000000,
1406.2031, 0.99992655, 30.000000,
1410.9068, 0.99935209, 2.0000000,
1410.9082, 1.0001477, 2.0000000,
1410.9096, 1.0002727, 2.0000000,
1410.9109, 1.0001176, 2.0000000,
1410.9123, 0.99993838, 2.0000000,
1410.9137, 0.99963487, 2.0000000,
1410.9151, 0.99995054, 2.0000000,
1410.9165, 1.0001647, 2.0000000,
1410.9179, 0.99978527, 2.0000000,
1410.9193, 1.0000036, 2.0000000,
1410.9207, 1.0002218, 2.0000000,
1410.9221, 1.0002162, 2.0000000,
1410.9234, 0.99995993, 2.0000000,
1410.9248, 1.0000005, 2.0000000,
1410.9262, 0.99989509, 2.0000000,
1410.9276, 1.0000887, 2.0000000,
1410.9290, 1.0001713, 2.0000000,
1410.9304, 1.0001338, 2.0000000,
1410.9318, 0.99997773, 2.0000000,
1410.9332, 0.99987889, 2.0000000,
1410.9346, 1.0000392, 2.0000000,
1410.9359, 0.99998867, 2.0000000,
1410.9373, 0.99983054, 2.0000000,
1410.9387, 1.0002697, 2.0000000,
1410.9401, 0.99998542, 2.0000000,
1410.9415, 1.0000563, 2.0000000,
1410.9429, 0.99992044, 2.0000000,
1410.9443, 0.99997655, 2.0000000,
1410.9457, 0.99993682, 2.0000000,
1410.9471, 0.99990053, 2.0000000,
1410.9484, 1.0000197, 2.0000000,
1410.9498, 1.0000668, 2.0000000,
1410.9512, 0.99985086, 2.0000000,
1410.9526, 1.0000097, 2.0000000,
1410.9540, 0.99998003, 2.0000000,
1410.9554, 1.0002230, 2.0000000,
1410.9568, 0.99998930, 2.0000000,
1410.9582, 1.0001542, 2.0000000,
1410.9596, 0.99983650, 2.0000000,
1410.9609, 1.0001879, 2.0000000,
1410.9623, 1.0000772, 2.0000000,
1410.9651, 1.0001550, 2.0000000,
1410.9665, 1.0002875, 2.0000000,
1410.9679, 1.0000053, 2.0000000,
1410.9693, 0.99985852, 2.0000000,
1410.9707, 0.99998241, 2.0000000,
1410.9790, 0.99978136, 2.0000000,
1410.9832, 1.0000588, 2.0000000,
1410.9846, 1.0003374, 2.0000000,
1410.9859, 0.99999021, 2.0000000,
1410.9873, 0.99994786, 2.0000000,
1410.9887, 0.99973244, 2.0000000,
1410.9901, 1.0002530, 2.0000000,
1410.9915, 0.99970085, 2.0000000,
1410.9929, 0.99987208, 2.0000000,
1410.9943, 1.0003078, 2.0000000,
1410.9957, 0.99992172, 2.0000000,
1410.9971, 0.99980595, 2.0000000,
1411.0012, 0.99972366, 2.0000000,
1411.0054, 1.0002549, 2.0000000,
1411.0068, 0.99987380, 2.0000000,
1411.0082, 0.99997129, 2.0000000,
1411.0096, 1.0001291, 2.0000000,
1411.0109, 0.99977455, 2.0000000,
1411.0123, 1.0002321, 2.0000000,
1411.0137, 0.99981844, 2.0000000,
1411.0151, 0.99985190, 2.0000000,
1411.0165, 0.99994798, 2.0000000,
1411.0179, 0.99986679, 2.0000000,
1411.0193, 0.99964648, 2.0000000,
1411.0207, 0.99984566, 2.0000000,
1411.0221, 0.99995409, 2.0000000,
1411.0234, 0.99991111, 2.0000000,
1411.0248, 1.0000738, 2.0000000,
1411.0262, 0.99969679, 2.0000000,
1411.0276, 0.99996955, 2.0000000,
1411.0290, 0.99990563, 2.0000000,
1411.0304, 0.99977947, 2.0000000,
1411.0318, 0.99994320, 2.0000000,
1411.0332, 0.99976822, 2.0000000,
1411.0346, 1.0000829, 2.0000000,
1411.0359, 0.99996079, 2.0000000,
1411.0373, 1.0000449, 2.0000000,
1411.0387, 1.0000265, 2.0000000,
1411.0401, 0.99999654, 2.0000000,
1411.0415, 0.99995595, 2.0000000,
1411.0429, 1.0000310, 2.0000000,
1411.0443, 1.0000488, 2.0000000,
1411.0457, 0.99991273, 2.0000000,
1411.0471, 0.99996883, 2.0000000,
1411.0484, 1.0000588, 2.0000000,
1411.0498, 1.0001541, 2.0000000,
1411.0526, 1.0000350, 2.0000000,
1411.0540, 0.99986714, 2.0000000,
1411.0554, 0.99984313, 2.0000000,
1411.0568, 1.0000427, 2.0000000,
1411.0582, 1.0002607, 2.0000000,
1411.0596, 0.99981009, 2.0000000,
1411.0609, 1.0000462, 2.0000000,
1411.0623, 0.99991341, 2.0000000,
1411.0637, 1.0000472, 2.0000000,
1411.0651, 0.99978524, 2.0000000,
1411.0665, 1.0000736, 2.0000000,
1411.0679, 0.99981761, 2.0000000,
1411.0693, 0.99988718, 2.0000000,
1411.0707, 0.99998227, 2.0000000,
1411.0721, 0.99985232, 2.0000000,
1411.0734, 0.99955806, 2.0000000,
1411.0748, 0.99996206, 2.0000000,
1411.0762, 1.0001894, 2.0000000,
1411.0776, 1.0000754, 2.0000000,
1411.0790, 1.0002121, 2.0000000,
1411.0804, 0.99995048, 2.0000000,
1411.0818, 0.99988070, 2.0000000,
1411.0832, 1.0001268, 2.0000000,
1411.0846, 1.0000666, 2.0000000,
1411.0859, 1.0001711, 2.0000000,
1411.0873, 0.99998231, 2.0000000,
1411.0887, 1.0002031, 2.0000000,
1411.0901, 1.0001485, 2.0000000,
1411.0915, 1.0002008, 2.0000000,
1411.0929, 1.0002475, 2.0000000,
1411.0943, 0.99992339, 2.0000000,
1411.0957, 1.0000616, 2.0000000,
1411.0971, 0.99989299, 2.0000000,
1411.0984, 1.0000652, 2.0000000,
1411.0998, 0.99963127, 2.0000000,
1411.1012, 0.99980141, 2.0000000,
1411.1026, 1.0001506, 2.0000000,
1411.1040, 1.0001222, 2.0000000,
1411.1054, 0.99988472, 2.0000000,
1411.1068, 1.0002548, 2.0000000,
1411.1082, 1.0001396, 2.0000000,
1411.1096, 0.99973198, 2.0000000,
1411.1109, 1.0001474, 2.0000000,
1411.1123, 1.0003917, 2.0000000,
1411.1137, 1.0001380, 2.0000000,
1411.1151, 0.99992349, 2.0000000,
1411.1165, 0.99992833, 2.0000000,
1411.1179, 0.99979251, 2.0000000,
1411.1193, 1.0001934, 2.0000000,
1411.1207, 1.0000101, 2.0000000,
1411.1221, 1.0001572, 2.0000000,
1411.1234, 0.99981224, 2.0000000,
1411.1248, 1.0000621, 2.0000000,
1411.1262, 1.0004001, 2.0000000,
1411.1276, 1.0000359, 2.0000000,
1411.1290, 0.99960733, 2.0000000,
1411.1304, 0.99984272, 2.0000000,
1411.1318, 0.99981424, 2.0000000,
1411.1332, 0.99986410, 2.0000000,
1411.1346, 1.0000478, 2.0000000,
1411.1359, 0.99995750, 2.0000000,
1411.1373, 1.0003531, 2.0000000,
1411.1387, 1.0000611, 2.0000000,
1411.1401, 0.99998166, 2.0000000,
1411.1415, 1.0003346, 2.0000000,
1411.1429, 0.99986843, 2.0000000,
1411.1443, 0.99965335, 2.0000000,
1411.1457, 1.0000703, 2.0000000,
1411.1471, 1.0002068, 2.0000000,
1411.1484, 1.0001638, 2.0000000,
1411.1498, 1.0001993, 2.0000000,
1411.1512, 1.0002104, 2.0000000,
1411.1526, 1.0000222, 2.0000000,
1411.1540, 1.0001744, 2.0000000,
1411.1554, 0.99987198, 2.0000000,
1411.1568, 1.0001571, 2.0000000,
1411.1582, 1.0001473, 2.0000000,
1411.1596, 1.0004754, 2.0000000,
1411.1609, 0.99976307, 2.0000000,
1411.1623, 0.99992717, 2.0000000,
1411.1637, 0.99985640, 2.0000000,
1411.1651, 1.0001858, 2.0000000,
1411.1665, 0.99984135, 2.0000000,
1411.1679, 1.0001369, 2.0000000,
1411.1693, 1.0001238, 2.0000000,
1411.1707, 0.99979497, 2.0000000,
1411.1721, 0.99991606, 2.0000000,
1411.1734, 1.0001405, 2.0000000,
1411.1748, 0.99999697, 2.0000000,
1411.1762, 1.0000307, 2.0000000,
1411.1776, 0.99979818, 2.0000000,
1411.1790, 0.99970816, 2.0000000,
1411.1804, 0.99984443, 2.0000000,
1411.1818, 1.0000812, 2.0000000,
1411.1832, 1.0002286, 2.0000000,
1411.1846, 1.0000729, 2.0000000,
1411.1859, 0.99980376, 2.0000000,
1411.1873, 1.0001810, 2.0000000,
1411.1887, 1.0000222, 2.0000000,
1411.1901, 0.99997665, 2.0000000,
1411.1915, 0.99952304, 2.0000000,
1411.1929, 0.99988697, 2.0000000,
1411.1943, 1.0001079, 2.0000000,
1411.1957, 0.99991031, 2.0000000,
1411.1971, 0.99976526, 2.0000000,
1411.1984, 1.0000492, 2.0000000,
1411.1998, 1.0001241, 2.0000000,
1411.2012, 0.99986351, 2.0000000,
1411.2026, 0.99984268, 2.0000000,
1411.2040, 1.0000911, 2.0000000,
1411.2054, 1.0003513, 2.0000000,
1411.2068, 0.99983503, 2.0000000,
1411.2082, 0.99987833, 2.0000000,
1411.2096, 1.0000021, 2.0000000,
1411.2109, 0.99980536, 2.0000000,
1411.2123, 1.0002765, 2.0000000,
1411.2137, 1.0002582, 2.0000000,
1411.2151, 1.0000965, 2.0000000,
1411.2165, 0.99988934, 2.0000000,
1411.2179, 1.0000966, 2.0000000,
1411.2193, 1.0000601, 2.0000000,
1411.2207, 0.99996254, 2.0000000,
1411.2221, 0.99939351, 2.0000000,
1411.2234, 1.0000376, 2.0000000,
1411.2248, 0.99997159, 2.0000000,
1411.2262, 0.99983122, 2.0000000,
1411.2276, 1.0000641, 2.0000000,
1411.2290, 0.99972396, 2.0000000,
1411.2304, 0.99990468, 2.0000000,
1411.2318, 0.99946679, 2.0000000,
1411.2332, 0.99997141, 2.0000000,
1411.2346, 0.99977203, 2.0000000,
1411.2359, 0.99972535, 2.0000000,
1411.2373, 1.0003784, 2.0000000,
1411.2387, 1.0001841, 2.0000000,
1411.2401, 0.99993323, 2.0000000,
1411.2415, 0.99990950, 2.0000000,
1411.2429, 1.0001208, 2.0000000,
1411.2443, 1.0000552, 2.0000000,
1411.2457, 0.99996165, 2.0000000,
1411.2471, 0.99985006, 2.0000000,
1411.2484, 1.0001127, 2.0000000,
1411.2498, 1.0000441, 2.0000000,
1411.2512, 0.99976038, 2.0000000,
1411.2526, 0.99993476, 2.0000000,
1411.2540, 0.99985905, 2.0000000,
1411.2554, 1.0002370, 2.0000000,
1411.2568, 1.0000176, 2.0000000,
1411.2582, 0.99999777, 2.0000000,
1411.2596, 1.0001137, 2.0000000,
1411.2609, 1.0001838, 2.0000000,
1411.2623, 0.99993166, 2.0000000,
1411.2637, 0.99981934, 2.0000000,
1411.2651, 1.0000265, 2.0000000,
1411.2665, 0.99976431, 2.0000000,
1411.2679, 0.99977574, 2.0000000,
1411.2693, 0.99979478, 2.0000000,
1411.2707, 1.0001285, 2.0000000,
1411.2721, 0.99983193, 2.0000000,
1411.2734, 0.99996330, 2.0000000,
1411.2748, 1.0001802, 2.0000000,
1411.2762, 0.99985251, 2.0000000,
1411.2776, 0.99987405, 2.0000000,
1411.2790, 0.99963509, 2.0000000,
1411.2804, 1.0004229, 2.0000000,
1411.2818, 0.99996297, 2.0000000,
1411.2832, 1.0001121, 2.0000000,
1411.2846, 1.0001518, 2.0000000,
1411.2859, 0.99992080, 2.0000000,
1411.2873, 1.0000441, 2.0000000,
1411.2887, 1.0002399, 2.0000000,
1411.2901, 1.0002392, 2.0000000,
1411.2915, 1.0002232, 2.0000000,
1411.2929, 1.0001589, 2.0000000,
1411.2943, 1.0001410, 2.0000000,
1411.2957, 0.99999043, 2.0000000,
1411.2971, 0.99983406, 2.0000000,
1411.2984, 1.0003126, 2.0000000,
1411.2998, 1.0003497, 2.0000000,
1411.3012, 1.0002394, 2.0000000,
1411.3026, 0.99985292, 2.0000000,
1411.3040, 0.99997121, 2.0000000,
1411.3054, 1.0003629, 2.0000000,
1411.3068, 1.0000040, 2.0000000,
1411.3082, 0.99993157, 2.0000000,
1411.3096, 0.99989384, 2.0000000,
1411.3109, 1.0001665, 2.0000000,
1411.3123, 1.0004071, 2.0000000,
1411.3137, 0.99996833, 2.0000000,
1411.3151, 1.0000909, 2.0000000,
1411.3165, 1.0003316, 2.0000000,
1411.3179, 0.99967606, 2.0000000,
1411.3193, 0.99999022, 2.0000000,
1411.3207, 1.0001872, 2.0000000,
1411.3221, 1.0000513, 2.0000000,
1411.3234, 1.0002644, 2.0000000,
1411.3248, 1.0000126, 2.0000000,
1411.3262, 1.0001139, 2.0000000,
1411.3276, 1.0001241, 2.0000000,
1411.3290, 1.0000788, 2.0000000,
1411.3304, 1.0001226, 2.0000000,
1411.3318, 1.0000376, 2.0000000,
1411.3332, 0.99983607, 2.0000000,
1411.3346, 0.99946806, 2.0000000,
1411.3359, 1.0002677, 2.0000000,
1411.3373, 0.99997389, 2.0000000,
1411.3387, 1.0004238, 2.0000000,
1411.3401, 0.99961400, 2.0000000,
1411.3415, 1.0001130, 2.0000000,
1411.3429, 0.99983427, 2.0000000,
1411.3443, 1.0000245, 2.0000000,
1411.3457, 1.0000381, 2.0000000,
1411.3471, 1.0003057, 2.0000000,
1411.3484, 1.0000450, 2.0000000,
1411.3498, 1.0002854, 2.0000000,
1411.3512, 1.0002240, 2.0000000,
1411.3526, 0.99979914, 2.0000000,
1411.3540, 1.0000112, 2.0000000,
1411.3554, 1.0001316, 2.0000000,
1411.3568, 1.0002596, 2.0000000,
1411.3582, 0.99987074, 2.0000000,
1411.3596, 0.99988987, 2.0000000,
1411.3609, 0.99991684, 2.0000000,
1411.3623, 0.99959689, 2.0000000,
1411.3637, 1.0000097, 2.0000000,
1411.3651, 0.99994606, 2.0000000,
1411.3665, 1.0001773, 2.0000000,
1411.3679, 1.0000520, 2.0000000,
1411.3693, 0.99979783, 2.0000000,
1411.3707, 0.99968871, 2.0000000,
1411.3721, 0.99980056, 2.0000000,
1411.3734, 0.99974934, 2.0000000,
1411.3748, 0.99984193, 2.0000000,
1411.3762, 0.99990023, 2.0000000,
1411.3776, 1.0002086, 2.0000000,
1411.3790, 0.99985525, 2.0000000,
1411.3804, 1.0001873, 2.0000000,
1411.3818, 1.0002760, 2.0000000,
1411.3832, 0.99969822, 2.0000000,
1411.3846, 0.99991431, 2.0000000,
1411.3859, 0.99996739, 2.0000000,
1411.3873, 1.0001552, 2.0000000,
1411.3887, 1.0003233, 2.0000000,
1411.3901, 0.99995827, 2.0000000,
1411.3915, 1.0001321, 2.0000000,
1411.3929, 0.99991591, 2.0000000,
1411.3943, 1.0000210, 2.0000000,
1411.3957, 0.99989172, 2.0000000,
1411.3971, 0.99999103, 2.0000000,
1411.3984, 1.0000516, 2.0000000,
1411.3998, 0.99959584, 2.0000000,
1411.4012, 1.0001042, 2.0000000,
1411.4026, 1.0002238, 2.0000000,
1411.4040, 0.99990535, 2.0000000,
1411.4054, 1.0003969, 2.0000000,
1411.4068, 1.0002070, 2.0000000,
1411.4082, 0.99961757, 2.0000000,
1411.4096, 0.99998738, 2.0000000,
1411.4109, 1.0001994, 2.0000000,
1411.4123, 0.99984313, 2.0000000,
1411.4137, 0.99973121, 2.0000000,
1411.4151, 0.99993626, 2.0000000,
1411.4165, 0.99978397, 2.0000000,
1411.4179, 0.99992058, 2.0000000,
1411.4193, 1.0001990, 2.0000000,
1411.4207, 1.0001994, 2.0000000,
1411.4221, 1.0000740, 2.0000000,
1411.4234, 0.99994283, 2.0000000,
1411.4248, 0.99981771, 2.0000000,
1411.4262, 1.0000427, 2.0000000,
1411.4276, 1.0000475, 2.0000000,
1411.4290, 0.99989440, 2.0000000,
1411.4304, 1.0001471, 2.0000000,
1411.4318, 0.99968092, 2.0000000,
1411.4332, 1.0000985, 2.0000000,
1411.4346, 1.0001811, 2.0000000,
1411.4359, 0.99966015, 2.0000000,
1411.4373, 0.99989364, 2.0000000,
1411.4387, 1.0002891, 2.0000000,
1411.4401, 0.99984400, 2.0000000,
1411.4415, 1.0002130, 2.0000000,
1411.4429, 1.0002088, 2.0000000,
1411.4443, 1.0000067, 2.0000000,
1411.4457, 1.0001286, 2.0000000,
1411.4471, 1.0003119, 2.0000000,
1411.4484, 1.0000919, 2.0000000,
1411.4498, 1.0002244, 2.0000000,
1411.4512, 0.99996328, 2.0000000,
1411.4526, 0.99993691, 2.0000000,
1411.4540, 0.99993556, 2.0000000,
1411.4554, 0.99991365, 2.0000000,
1411.4568, 1.0001084, 2.0000000,
1411.4582, 0.99968502, 2.0000000,
1411.4596, 0.99964201, 2.0000000,
1411.4609, 1.0002633, 2.0000000,
1411.4623, 0.99989150, 2.0000000,
1411.4637, 1.0000272, 2.0000000,
1411.4651, 0.99977534, 2.0000000,
1411.4665, 1.0000504, 2.0000000,
1411.4679, 1.0001486, 2.0000000,
1411.4693, 0.99984261, 2.0000000,
1411.4707, 0.99987611, 2.0000000,
1411.4721, 0.99966273, 2.0000000,
1411.4734, 0.99996218, 2.0000000,
1411.4748, 0.99981682, 2.0000000,
1411.4762, 0.99989568, 2.0000000,
1411.4776, 1.0002749, 2.0000000,
1411.4790, 0.99999208, 2.0000000,
1411.4804, 0.99959216, 2.0000000,
1411.4818, 0.99989967, 2.0000000,
1411.4832, 0.99963268, 2.0000000,
1411.4846, 1.0000493, 2.0000000,
1411.4859, 0.99987247, 2.0000000,
1411.4873, 0.99966427, 2.0000000,
1411.4887, 1.0002112, 2.0000000,
1411.4901, 1.0002667, 2.0000000,
1411.4915, 0.99978002, 2.0000000,
1411.4929, 0.99979584, 2.0000000,
1411.4943, 0.99983244, 2.0000000,
1411.4957, 0.99983011, 2.0000000,
1411.4971, 0.99987749, 2.0000000,
1411.4984, 0.99999484, 2.0000000,
1411.4998, 1.0000477, 2.0000000,
1411.5012, 1.0000420, 2.0000000,
1411.5026, 0.99989818, 2.0000000,
1411.5040, 0.99988368, 2.0000000,
1411.5054, 1.0000336, 2.0000000,
1411.5068, 0.99978159, 2.0000000,
1411.5082, 1.0002709, 2.0000000,
1411.5096, 0.99995383, 2.0000000,
1411.5109, 0.99988226, 2.0000000,
1411.5123, 1.0000172, 2.0000000,
1411.5137, 1.0001220, 2.0000000,
1411.5151, 0.99989517, 2.0000000,
1411.5165, 1.0002433, 2.0000000,
1411.5179, 1.0002900, 2.0000000,
1411.5193, 0.99978309, 2.0000000,
1411.5207, 1.0000148, 2.0000000,
1411.5221, 1.0002045, 2.0000000,
1411.5234, 0.99989707, 2.0000000,
1411.5248, 0.99989950, 2.0000000,
1411.5262, 0.99960897, 2.0000000,
1411.5276, 0.99996209, 2.0000000,
1411.5290, 1.0000142, 2.0000000,
1411.5304, 0.99970251, 2.0000000,
1411.5318, 0.99975558, 2.0000000,
1411.5332, 0.99968409, 2.0000000,
1411.5346, 1.0000419, 2.0000000,
1411.5359, 1.0000714, 2.0000000,
1411.5373, 1.0001453, 2.0000000,
1411.5387, 1.0000081, 2.0000000,
1411.5401, 1.0001869, 2.0000000,
1411.5415, 1.0000713, 2.0000000,
1411.5429, 0.99968766, 2.0000000,
1411.5443, 0.99992986, 2.0000000,
1411.5457, 0.99999224, 2.0000000,
1411.5471, 0.99991648, 2.0000000,
1411.5484, 1.0003730, 2.0000000,
1411.5498, 1.0001980, 2.0000000,
1411.5512, 1.0003889, 2.0000000,
1411.5526, 0.99992517, 2.0000000,
1411.5540, 1.0002359, 2.0000000,
1411.5554, 0.99983502, 2.0000000,
1411.5568, 1.0001728, 2.0000000,
1411.5582, 1.0000705, 2.0000000,
1411.5596, 0.99980460, 2.0000000,
1411.5609, 1.0003135, 2.0000000,
1411.5623, 0.99985602, 2.0000000,
1411.5637, 0.99998751, 2.0000000,
1411.5651, 0.99992513, 2.0000000,
1411.5665, 0.99982627, 2.0000000,
1411.5679, 1.0003923, 2.0000000,
1411.5693, 0.99966405, 2.0000000,
1411.5707, 0.99992393, 2.0000000,
1411.5721, 0.99999531, 2.0000000,
1411.5734, 1.0000507, 2.0000000,
1411.5748, 1.0001338, 2.0000000,
1411.5762, 0.99988273, 2.0000000,
1411.5776, 0.99999171, 2.0000000,
1411.5790, 1.0003201, 2.0000000,
1411.5804, 0.99991236, 2.0000000,
1411.5818, 0.99982784, 2.0000000,
1411.5832, 1.0002436, 2.0000000,
1411.5846, 0.99991750, 2.0000000,
1411.5859, 1.0002193, 2.0000000,
1411.5873, 0.99998147, 2.0000000,
1411.5887, 1.0001580, 2.0000000,
1411.5901, 1.0001432, 2.0000000,
1411.5915, 1.0001183, 2.0000000,
1411.5929, 0.99977061, 2.0000000,
1411.5943, 1.0000320, 2.0000000,
1411.5957, 1.0001106, 2.0000000,
1411.5971, 1.0002222, 2.0000000,
1411.5984, 0.99981358, 2.0000000,
1411.5998, 0.99993887, 2.0000000,
1411.6012, 1.0001900, 2.0000000,
1411.6026, 1.0000280, 2.0000000,
1411.6040, 1.0001208, 2.0000000,
1411.6054, 0.99990123, 2.0000000,
1411.6068, 0.99996969, 2.0000000,
1411.6082, 1.0002311, 2.0000000,
1411.6096, 0.99998741, 2.0000000,
1411.6109, 1.0000128, 2.0000000,
1411.6123, 1.0002254, 2.0000000,
1411.6137, 1.0000682, 2.0000000,
1411.6151, 0.99985533, 2.0000000,
1411.6165, 1.0006023, 2.0000000,
1411.6179, 1.0000236, 2.0000000,
1411.6193, 0.99998350, 2.0000000,
1411.6207, 0.99990039, 2.0000000,
1411.6221, 0.99975757, 2.0000000,
1411.6234, 1.0000542, 2.0000000,
1411.6248, 1.0000396, 2.0000000,
1411.6262, 0.99983921, 2.0000000,
1411.6276, 1.0002077, 2.0000000,
1411.6290, 1.0001587, 2.0000000,
1411.6304, 1.0001271, 2.0000000,
1411.6318, 1.0000600, 2.0000000,
1411.6332, 1.0000633, 2.0000000,
1411.6346, 1.0001338, 2.0000000,
1411.6359, 1.0002574, 2.0000000,
1411.6373, 0.99998121, 2.0000000,
1411.6387, 0.99998108, 2.0000000,
1411.6401, 1.0001350, 2.0000000,
1411.6415, 0.99989676, 2.0000000,
1411.6429, 1.0002170, 2.0000000,
1411.6443, 1.0000650, 2.0000000,
1411.6457, 1.0001614, 2.0000000,
1411.6471, 1.0001767, 2.0000000,
1411.6484, 0.99987521, 2.0000000,
1411.6498, 1.0000236, 2.0000000,
1411.6512, 1.0002114, 2.0000000,
1411.6526, 1.0000407, 2.0000000,
1411.6540, 0.99990032, 2.0000000,
1411.6554, 1.0001885, 2.0000000,
1411.6568, 1.0001298, 2.0000000,
1411.6582, 1.0000511, 2.0000000,
1411.6596, 1.0000953, 2.0000000,
1411.6609, 0.99992335, 2.0000000,
1411.6623, 0.99967621, 2.0000000,
1411.6637, 0.99996939, 2.0000000,
1411.6651, 1.0001351, 2.0000000,
1411.6665, 0.99989374, 2.0000000,
1411.6679, 0.99983402, 2.0000000,
1411.6693, 0.99969362, 2.0000000,
1411.6707, 1.0000199, 2.0000000,
1411.6721, 1.0001520, 2.0000000,
1411.6734, 0.99966063, 2.0000000,
1411.6748, 1.0000490, 2.0000000,
1411.6762, 1.0001439, 2.0000000,
1411.6776, 1.0001679, 2.0000000,
1411.6790, 0.99985267, 2.0000000,
1411.6804, 1.0001481, 2.0000000,
1411.6818, 0.99988201, 2.0000000,
1411.6832, 0.99974188, 2.0000000,
1411.6846, 0.99977101, 2.0000000,
1411.6859, 0.99990974, 2.0000000,
1411.6873, 0.99975330, 2.0000000,
1411.6887, 1.0000276, 2.0000000,
1411.6901, 0.99994392, 2.0000000,
1411.6915, 0.99991255, 2.0000000,
1411.6929, 1.0000866, 2.0000000,
1411.6943, 1.0003340, 2.0000000,
1411.6957, 0.99998764, 2.0000000,
1411.6971, 0.99995637, 2.0000000,
1411.6984, 0.99986281, 2.0000000,
1411.6998, 1.0001700, 2.0000000,
1411.7012, 1.0000376, 2.0000000,
1411.7026, 1.0002881, 2.0000000,
1411.7040, 1.0000326, 2.0000000,
1411.7054, 0.99995661, 2.0000000,
1411.7068, 0.99981323, 2.0000000,
1411.7082, 1.0000642, 2.0000000,
1411.7096, 1.0001998, 2.0000000,
1411.7109, 0.99979667, 2.0000000,
1411.7123, 0.99991475, 2.0000000,
1411.7137, 0.99981409, 2.0000000,
1411.7151, 0.99998445, 2.0000000,
1411.7165, 0.99974847, 2.0000000,
1411.7179, 1.0000518, 2.0000000,
1411.7193, 1.0002910, 2.0000000,
1411.7207, 1.0002301, 2.0000000,
1411.7221, 1.0000512, 2.0000000,
1411.7234, 0.99993200, 2.0000000,
1411.7248, 0.99973574, 2.0000000,
1411.7262, 1.0000289, 2.0000000,
1411.7276, 1.0001425, 2.0000000,
1411.7290, 0.99975218, 2.0000000,
1411.7304, 1.0000631, 2.0000000,
1411.7318, 0.99981177, 2.0000000,
1411.7332, 1.0000317, 2.0000000,
1411.7346, 0.99992630, 2.0000000,
1411.7359, 1.0002757, 2.0000000,
1411.7373, 0.99991442, 2.0000000,
1411.7387, 1.0001913, 2.0000000,
1411.7401, 0.99975564, 2.0000000,
1411.7415, 1.0001175, 2.0000000,
1411.7429, 1.0000220, 2.0000000,
1411.7443, 0.99983765, 2.0000000,
1411.7457, 0.99994173, 2.0000000,
1411.7471, 0.99989374, 2.0000000,
1411.7484, 0.99985639, 2.0000000,
1411.7498, 0.99974571, 2.0000000,
1411.7512, 0.99973338, 2.0000000,
1411.7526, 0.99995730, 2.0000000,
1411.7540, 0.99990319, 2.0000000,
1411.7554, 0.99988601, 2.0000000,
1411.7568, 1.0003662, 2.0000000,
1411.7582, 1.0000099, 2.0000000,
1411.7596, 0.99997075, 2.0000000,
1411.7609, 1.0001223, 2.0000000,
1411.7623, 1.0000406, 2.0000000,
1411.7637, 1.0000404, 2.0000000,
1411.7651, 0.99997452, 2.0000000,
1411.7665, 1.0000074, 2.0000000,
1411.7679, 0.99997324, 2.0000000,
1411.7693, 0.99974276, 2.0000000,
1411.7707, 1.0000686, 2.0000000,
1411.7721, 0.99991719, 2.0000000,
1411.7734, 0.99959064, 2.0000000,
1411.7748, 1.0002986, 2.0000000,
1411.7762, 0.99996114, 2.0000000,
1411.7776, 1.0000099, 2.0000000,
1411.7790, 1.0001775, 2.0000000,
1411.7804, 1.0001715, 2.0000000,
1411.7818, 0.99977515, 2.0000000,
1411.7832, 0.99995730, 2.0000000,
1411.7846, 0.99989194, 2.0000000,
1411.7859, 1.0000307, 2.0000000,
1411.7873, 1.0001780, 2.0000000,
1411.7887, 0.99998246, 2.0000000,
1411.7901, 1.0000315, 2.0000000,
1411.7915, 1.0000520, 2.0000000,
1411.7929, 0.99992319, 2.0000000,
1411.7943, 1.0001265, 2.0000000,
1411.7957, 1.0001195, 2.0000000,
1411.7971, 1.0003300, 2.0000000,
1411.7984, 0.99998409, 2.0000000,
1411.7998, 0.99984849, 2.0000000,
1411.8012, 0.99995452, 2.0000000,
1411.8026, 1.0000923, 2.0000000,
1411.8040, 0.99986475, 2.0000000,
1411.8054, 1.0003071, 2.0000000,
1411.8068, 1.0001585, 2.0000000,
1411.8082, 0.99996066, 2.0000000,
1411.8096, 1.0000261, 2.0000000,
1411.8109, 1.0000474, 2.0000000,
1411.8123, 0.99968584, 2.0000000,
1411.8137, 1.0000453, 2.0000000,
1411.8151, 1.0002470, 2.0000000,
1411.8165, 0.99990945, 2.0000000,
1411.8179, 0.99993029, 2.0000000,
1411.8193, 0.99987561, 2.0000000,
1411.8207, 1.0001238, 2.0000000,
1411.8221, 1.0000701, 2.0000000,
1411.8234, 1.0001630, 2.0000000,
1411.8248, 0.99986066, 2.0000000,
1411.8262, 0.99988986, 2.0000000,
1411.8276, 1.0001054, 2.0000000,
1411.8290, 0.99985444, 2.0000000,
1411.8304, 1.0006730, 2.0000000,
1411.8318, 1.0000643, 2.0000000,
1411.8332, 1.0002237, 2.0000000,
1411.8359, 1.0001520, 2.0000000,
1411.8373, 1.0000992, 2.0000000,
1411.8387, 1.0000880, 2.0000000,
1411.8401, 0.99964517, 2.0000000,
1411.8415, 0.99990922, 2.0000000,
1411.8429, 1.0000622, 2.0000000,
1411.8443, 0.99988831, 2.0000000,
1411.8457, 0.99989067, 2.0000000,
1411.8471, 0.99967124, 2.0000000,
1411.8484, 0.99998476, 2.0000000,
1411.8498, 1.0000305, 2.0000000,
1411.8512, 0.99996879, 2.0000000,
1411.8526, 1.0005565, 2.0000000,
1411.8540, 0.99991944, 2.0000000,
1411.8554, 0.99997103, 2.0000000,
1411.8568, 0.99995549, 2.0000000,
1411.8582, 0.99995825, 2.0000000,
1411.8596, 1.0000433, 2.0000000,
1411.8609, 0.99995340, 2.0000000,
1411.8623, 1.0003408, 2.0000000,
1411.8637, 0.99991354, 2.0000000,
1411.8651, 1.0001960, 2.0000000,
1411.8665, 1.0000686, 2.0000000,
1411.8679, 0.99994727, 2.0000000,
1411.8693, 1.0001535, 2.0000000,
1411.8707, 1.0001485, 2.0000000,
1411.8721, 0.99977279, 2.0000000,
1411.8734, 1.0001762, 2.0000000,
1411.8748, 0.99962804, 2.0000000,
1411.8762, 0.99991269, 2.0000000,
1411.8776, 0.99982375, 2.0000000,
1411.8790, 1.0000350, 2.0000000,
1411.8804, 1.0001256, 2.0000000,
1411.8818, 1.0000231, 2.0000000,
1411.8832, 0.99976091, 2.0000000,
1411.8846, 0.99993189, 2.0000000,
1411.8859, 0.99991680, 2.0000000,
1411.8873, 1.0001578, 2.0000000,
1411.8887, 0.99972401, 2.0000000,
1411.8901, 0.99986834, 2.0000000,
1411.8915, 0.99995130, 2.0000000,
1411.8929, 1.0000191, 2.0000000,
1411.8943, 0.99999619, 2.0000000,
1411.8957, 1.0000661, 2.0000000,
1411.8971, 1.0001131, 2.0000000,
1411.8984, 0.99990489, 2.0000000,
1411.8998, 1.0003152, 2.0000000,
1411.9012, 1.0000186, 2.0000000,
1411.9026, 0.99975467, 2.0000000,
1411.9040, 0.99996978, 2.0000000,
1411.9054, 0.99994675, 2.0000000,
1411.9068, 0.99999688, 2.0000000,
1411.9082, 0.99998647, 2.0000000,
1411.9096, 0.99986345, 2.0000000,
1411.9109, 0.99989398, 2.0000000,
1411.9123, 0.99977748, 2.0000000,
1411.9137, 0.99981958, 2.0000000,
1411.9151, 0.99995452, 2.0000000,
1411.9165, 0.99982396, 2.0000000,
1411.9179, 1.0000656, 2.0000000,
1411.9193, 0.99992224, 2.0000000,
1411.9207, 0.99966584, 2.0000000,
1411.9221, 0.99992953, 2.0000000,
1411.9234, 0.99995716, 2.0000000,
1411.9248, 0.99992981, 2.0000000,
1411.9262, 1.0000250, 2.0000000,
1411.9276, 0.99991927, 2.0000000,
1411.9290, 0.99977157, 2.0000000,
1411.9304, 0.99992861, 2.0000000,
1411.9318, 1.0001132, 2.0000000,
1411.9332, 1.0001390, 2.0000000,
1411.9346, 1.0000385, 2.0000000,
1411.9359, 1.0001253, 2.0000000,
1411.9373, 0.99984836, 2.0000000,
1411.9387, 0.99994504, 2.0000000,
1411.9401, 1.0000997, 2.0000000,
1411.9415, 0.99980837, 2.0000000,
1411.9429, 1.0003096, 2.0000000,
1411.9443, 1.0013333, 2.0000000,
1411.9457, 0.99995499, 2.0000000,
1411.9471, 1.0001494, 2.0000000,
1411.9485, 0.99997958, 2.0000000,
1411.9498, 1.0001907, 2.0000000,
1411.9512, 0.99998526, 2.0000000,
1411.9526, 1.0000426, 2.0000000,
1411.9540, 1.0001590, 2.0000000,
1411.9554, 1.0002860, 2.0000000,
1411.9568, 1.0000897, 2.0000000,
1411.9582, 1.0000016, 2.0000000,
1411.9596, 0.99992873, 2.0000000,
1411.9610, 0.99992271, 2.0000000,
1411.9623, 1.0000008, 2.0000000,
1411.9637, 0.99984535, 2.0000000,
1411.9651, 1.0001109, 2.0000000,
1411.9665, 1.0000451, 2.0000000,
1411.9679, 1.0000451, 2.0000000,
1411.9693, 1.0003584, 2.0000000,
1411.9707, 1.0002287, 2.0000000,
1411.9721, 1.0001531, 2.0000000,
1411.9735, 0.99992219, 2.0000000,
1411.9748, 1.0000813, 2.0000000,
1411.9762, 1.0000435, 2.0000000,
1411.9776, 1.0000938, 2.0000000,
1411.9790, 1.0000858, 2.0000000,
1411.9804, 0.99993978, 2.0000000,
1411.9818, 0.99985598, 2.0000000,
1411.9832, 1.0000214, 2.0000000,
1411.9846, 1.0001724, 2.0000000,
1411.9860, 0.99997162, 2.0000000,
1411.9873, 1.0002661, 2.0000000,
1411.9887, 1.0001296, 2.0000000,
1411.9901, 1.0001206, 2.0000000,
1411.9915, 0.99991773, 2.0000000,
1411.9929, 1.0000048, 2.0000000,
1411.9943, 1.0000008, 2.0000000,
1411.9957, 1.0001541, 2.0000000,
1411.9971, 0.99985794, 2.0000000,
1411.9985, 0.99998908, 2.0000000,
1411.9998, 0.99992500, 2.0000000,
1412.0012, 0.99992404, 2.0000000,
1412.0026, 0.99994960, 2.0000000,
1412.0040, 0.99990111, 2.0000000,
1412.0054, 0.99996214, 2.0000000,
1412.0068, 1.0000865, 2.0000000,
1412.0082, 0.99977933, 2.0000000,
1412.0096, 0.99998943, 2.0000000,
1412.0110, 0.99999694, 2.0000000,
1412.0123, 0.99980243, 2.0000000,
1412.0137, 0.99977826, 2.0000000,
1412.0151, 0.99972654, 2.0000000,
1412.0165, 1.0000201, 2.0000000,
1412.0179, 1.0001676, 2.0000000,
1412.0193, 0.99998952, 2.0000000,
1412.0207, 1.0000957, 2.0000000,
1412.0221, 0.99988022, 2.0000000,
1412.0235, 0.99978054, 2.0000000,
1412.0248, 0.99992573, 2.0000000,
1412.0262, 1.0002428, 2.0000000,
1412.0276, 0.99995423, 2.0000000,
1412.0290, 1.0001744, 2.0000000,
1412.0304, 1.0002364, 2.0000000,
1412.0318, 1.0000581, 2.0000000,
1412.0332, 0.99982213, 2.0000000,
1412.0346, 0.99992231, 2.0000000,
1412.0360, 0.99979119, 2.0000000,
1412.0373, 0.99999103, 2.0000000,
1412.0387, 1.0000615, 2.0000000,
1412.0401, 0.99965163, 2.0000000,
1412.0415, 1.0002363, 2.0000000,
1412.0429, 0.99997177, 2.0000000,
1412.0443, 0.99999990, 2.0000000,
1412.0457, 1.0000978, 2.0000000,
1412.0471, 1.0001245, 2.0000000,
1412.0485, 1.0001073, 2.0000000,
1412.0498, 0.99983849, 2.0000000,
1412.0512, 0.99994677, 2.0000000,
1412.0526, 1.0000335, 2.0000000,
1412.0540, 1.0001652, 2.0000000,
1412.0554, 0.99998989, 2.0000000,
1412.0568, 0.99998323, 2.0000000,
1412.0582, 1.0000519, 2.0000000,
1412.0596, 0.99973014, 2.0000000,
1412.0610, 1.0002164, 2.0000000,
1412.0623, 1.0000632, 2.0000000,
1412.0637, 1.0000142, 2.0000000,
1412.0651, 1.0001595, 2.0000000,
1412.0665, 1.0000786, 2.0000000,
1412.0679, 0.99996775, 2.0000000,
1412.0693, 1.0001991, 2.0000000,
1412.0707, 0.99989566, 2.0000000,
1412.0721, 1.0002083, 2.0000000,
1412.0735, 1.0001247, 2.0000000,
1412.0748, 0.99967347, 2.0000000,
1412.0762, 0.99999664, 2.0000000,
1412.0776, 1.0002798, 2.0000000,
1412.0790, 1.0000102, 2.0000000,
1412.0804, 1.0002412, 2.0000000,
1412.0818, 1.0000418, 2.0000000,
1412.0832, 0.99973812, 2.0000000,
1412.0846, 1.0001140, 2.0000000,
1412.0860, 1.0000537, 2.0000000,
1412.0873, 1.0002697, 2.0000000,
1412.0887, 1.0001583, 2.0000000,
1412.0901, 1.0001798, 2.0000000,
1412.0915, 1.0001225, 2.0000000,
1412.0929, 1.0001665, 2.0000000,
1412.0943, 1.0001524, 2.0000000,
1412.0957, 0.99997887, 2.0000000,
1412.0971, 0.99999758, 2.0000000,
1412.0985, 1.0002241, 2.0000000,
1412.0998, 1.0003986, 2.0000000,
1412.1012, 0.99982009, 2.0000000,
1412.1026, 1.0000447, 2.0000000,
1412.1040, 1.0002860, 2.0000000,
1412.1054, 0.99987930, 2.0000000,
1412.1068, 0.99995281, 2.0000000,
1412.1082, 0.99990530, 2.0000000,
1412.1096, 0.99997147, 2.0000000,
1412.1110, 1.0001575, 2.0000000,
1412.1123, 0.99978706, 2.0000000,
1412.1137, 1.0002219, 2.0000000,
1412.1151, 1.0000477, 2.0000000,
1412.1165, 0.99991739, 2.0000000,
1412.1179, 1.0000386, 2.0000000,
1412.1193, 1.0000173, 2.0000000,
1412.1207, 1.0000138, 2.0000000,
1412.1221, 0.99998558, 2.0000000,
1412.1235, 0.99999530, 2.0000000,
1412.1248, 1.0002780, 2.0000000,
1412.1262, 0.99964552, 2.0000000,
1412.1276, 0.99983854, 2.0000000,
1412.1290, 0.99995433, 2.0000000,
1412.1304, 1.0000261, 2.0000000,
1412.1318, 1.0001490, 2.0000000,
1412.1332, 1.0001335, 2.0000000,
1412.1346, 1.0000051, 2.0000000,
1412.1360, 1.0000044, 2.0000000,
1412.1373, 0.99999921, 2.0000000,
1412.1387, 0.99989673, 2.0000000,
1412.1401, 1.0001538, 2.0000000,
1412.1415, 1.0002929, 2.0000000,
1412.1429, 0.99990850, 2.0000000,
1412.1443, 0.99991769, 2.0000000,
1412.1457, 1.0005746, 2.0000000,
1412.1471, 1.0001151, 2.0000000,
1412.1485, 1.0000952, 2.0000000,
1412.1498, 0.99986903, 2.0000000,
1412.1512, 1.0003036, 2.0000000,
1412.1526, 1.0000378, 2.0000000,
1412.1540, 0.99964565, 2.0000000,
1412.1554, 1.0002890, 2.0000000,
1412.1568, 0.99989205, 2.0000000,
1412.1582, 1.0001727, 2.0000000,
1412.1596, 1.0001264, 2.0000000,
1412.1610, 0.99999193, 2.0000000,
1412.1623, 1.0000863, 2.0000000,
1412.1637, 1.0000773, 2.0000000,
1412.1651, 1.0001933, 2.0000000,
1412.1665, 0.99983057, 2.0000000,
1412.1679, 0.99972277, 2.0000000,
1412.1693, 0.99983806, 2.0000000,
1412.1707, 1.0002048, 2.0000000,
1412.1721, 0.99996570, 2.0000000,
1412.1735, 0.99983644, 2.0000000,
1412.1748, 1.0002505, 2.0000000,
1412.1762, 1.0002843, 2.0000000,
1412.1776, 0.99978062, 2.0000000,
1412.1790, 1.0000167, 2.0000000,
1412.1804, 1.0000123, 2.0000000,
1412.1818, 1.0001569, 2.0000000,
1412.1832, 1.0001084, 2.0000000,
1412.1846, 0.99986144, 2.0000000,
1412.1860, 1.0002246, 2.0000000,
1412.1873, 0.99998051, 2.0000000,
1412.1887, 0.99975475, 2.0000000,
1412.1901, 1.0003459, 2.0000000,
1412.1915, 1.0001573, 2.0000000,
1412.1929, 0.99982010, 2.0000000,
1412.1943, 1.0001154, 2.0000000,
1412.1957, 0.99996953, 2.0000000,
1412.1971, 0.99994467, 2.0000000,
1412.1985, 0.99992380, 2.0000000,
1412.1998, 1.0000128, 2.0000000,
1412.2012, 1.0001324, 2.0000000,
1412.2026, 0.99999770, 2.0000000,
1412.2040, 1.0000071, 2.0000000,
1412.2054, 1.0001465, 2.0000000,
1412.2068, 1.0000952, 2.0000000,
1412.2082, 0.99989129, 2.0000000,
1412.2096, 1.0000751, 2.0000000,
1412.2110, 0.99980629, 2.0000000,
1412.2123, 0.99995015, 2.0000000,
1412.2137, 1.0001923, 2.0000000,
1412.2151, 1.0000481, 2.0000000,
1412.2165, 1.0003223, 2.0000000,
1412.2179, 1.0000306, 2.0000000,
1412.2193, 1.0001530, 2.0000000,
1412.2207, 0.99994995, 2.0000000,
1412.2221, 1.0000256, 2.0000000,
1412.2235, 0.99991604, 2.0000000,
1412.2248, 0.99993525, 2.0000000,
1412.2262, 1.0000254, 2.0000000,
1412.2276, 0.99988236, 2.0000000,
1412.2290, 0.99974072, 2.0000000,
1412.2304, 1.0000345, 2.0000000,
1412.2318, 0.99996889, 2.0000000,
1412.2332, 0.99991734, 2.0000000,
1412.2346, 0.99990630, 2.0000000,
1412.2360, 1.0000122, 2.0000000,
1412.2373, 0.99990305, 2.0000000,
1412.2387, 0.99981542, 2.0000000,
1412.2401, 0.99999956, 2.0000000,
1412.2415, 0.99968306, 2.0000000,
1412.2429, 0.99989969, 2.0000000,
1412.2443, 0.99994849, 2.0000000,
1412.2457, 0.99982785, 2.0000000,
1412.2471, 1.0001484, 2.0000000,
1412.2485, 0.99988597, 2.0000000,
1412.2498, 0.99996513, 2.0000000,
1412.2512, 0.99986528, 2.0000000,
1412.2526, 0.99982981, 2.0000000,
1412.2540, 1.0001190, 2.0000000,
1412.2568, 1.0000048, 2.0000000,
1412.2582, 0.99995356, 2.0000000,
1412.2596, 0.99985648, 2.0000000,
1412.2610, 0.99970788, 2.0000000,
1412.2637, 0.99950887, 2.0000000,
1412.2651, 0.99987587, 2.0000000,
1412.2665, 0.99997140, 2.0000000,
1412.2679, 0.99997572, 2.0000000,
1412.2721, 1.0000103, 2.0000000,
1412.2735, 1.0004204, 2.0000000,
1412.2748, 0.99994740, 2.0000000,
1412.2762, 1.0000650, 2.0000000,
1412.2776, 0.99972945, 2.0000000,
1412.2832, 0.99976914, 2.0000000,
1412.2846, 1.0000097, 2.0000000,
1412.2860, 0.99999827, 2.0000000,
1412.2873, 0.99961038, 2.0000000,
1412.2901, 1.0004045, 2.0000000,
1412.2915, 1.0000300, 2.0000000,
1412.2929, 0.99996670, 2.0000000,
1412.2957, 1.0000994, 2.0000000,
1412.2971, 0.99998100, 2.0000000,
1412.2985, 1.0002731, 2.0000000,
1412.2998, 0.99978464, 2.0000000,
1412.3012, 0.99970560, 2.0000000,
1412.3026, 0.99986095, 2.0000000,
1412.3040, 0.99957122, 2.0000000,
1412.3054, 1.0001141, 2.0000000,
1412.3068, 0.99995362, 2.0000000,
1412.3082, 0.99963042, 2.0000000,
1412.3096, 0.99983240, 2.0000000,
1412.3110, 1.0000682, 2.0000000,
1412.3123, 0.99996825, 2.0000000,
1412.3137, 1.0000925, 2.0000000,
1412.3151, 1.0000528, 2.0000000,
1412.3165, 0.99959170, 2.0000000,
1412.3179, 1.0001090, 2.0000000,
1412.3193, 1.0000872, 2.0000000,
1412.3207, 0.99969571, 2.0000000,
1412.3221, 0.99998991, 2.0000000,
1412.3235, 1.0000161, 2.0000000,
1412.3248, 0.99999827, 2.0000000,
1412.3262, 1.0001332, 2.0000000,
1412.3276, 0.99982565, 2.0000000,
1412.3290, 1.0000127, 2.0000000,
1412.3304, 1.0001375, 2.0000000,
1412.3318, 0.99979646, 2.0000000,
1412.3332, 1.0000274, 2.0000000,
1412.3346, 1.0001414, 2.0000000,
1412.3360, 0.99984788, 2.0000000,
1412.3373, 0.99993990, 2.0000000,
1412.3387, 1.0000800, 2.0000000,
1412.3401, 0.99992252, 2.0000000,
1412.3415, 0.99993232, 2.0000000,
1412.3429, 0.99983068, 2.0000000,
1412.3443, 0.99991014, 2.0000000,
1412.3457, 0.99999307, 2.0000000,
1412.3471, 1.0000617, 2.0000000,
1412.3485, 1.0001857, 2.0000000,
1412.3498, 0.99978557, 2.0000000,
1412.3512, 0.99983617, 2.0000000,
1412.3526, 0.99982224, 2.0000000,
1412.3540, 0.99998597, 2.0000000,
1412.3554, 1.0001671, 2.0000000,
1412.3568, 1.0002580, 2.0000000,
1412.3582, 0.99969108, 2.0000000,
1412.3596, 1.0004154, 2.0000000,
1412.3610, 1.0001360, 2.0000000,
1412.3623, 0.99998903, 2.0000000,
1412.3637, 1.0001926, 2.0000000,
1412.3651, 0.99909027, 2.0000000,
1412.3665, 1.0000420, 2.0000000,
1412.3679, 0.99987857, 2.0000000,
1412.3693, 0.99978254, 2.0000000,
1412.3707, 1.0003344, 2.0000000,
1412.3721, 1.0000937, 2.0000000,
1412.3735, 0.99988925, 2.0000000,
1412.3748, 1.0000319, 2.0000000,
1412.3762, 1.0002323, 2.0000000,
1412.3776, 1.0000569, 2.0000000,
1412.3790, 0.99999920, 2.0000000,
1412.3804, 0.99982252, 2.0000000,
1412.3818, 1.0000901, 2.0000000,
1412.3832, 0.99996680, 2.0000000,
1412.3846, 1.0001415, 2.0000000,
1412.3860, 1.0001081, 2.0000000,
1412.3873, 0.99990585, 2.0000000,
1412.3887, 0.99991675, 2.0000000,
1412.3901, 0.99996389, 2.0000000,
1412.3915, 1.0001788, 2.0000000,
1412.3929, 1.0001872, 2.0000000,
1412.3943, 1.0000404, 2.0000000,
1412.3957, 0.99992560, 2.0000000,
1412.3971, 1.0002285, 2.0000000,
1412.3985, 1.0000942, 2.0000000,
1412.3998, 1.0002513, 2.0000000,
1412.4012, 0.99990407, 2.0000000,
1412.4026, 0.99997960, 2.0000000,
1412.4040, 0.99998305, 2.0000000,
1412.4054, 0.99996528, 2.0000000,
1412.4068, 1.0002872, 2.0000000,
1412.4082, 0.99979600, 2.0000000,
1412.4096, 0.99979795, 2.0000000,
1412.4110, 1.0000375, 2.0000000,
1412.4123, 1.0001691, 2.0000000,
1412.4137, 0.99987983, 2.0000000,
1412.4151, 0.99939811, 2.0000000,
1412.4165, 0.99972348, 2.0000000,
1412.4179, 0.99986699, 2.0000000,
1412.4193, 1.0002029, 2.0000000,
1412.4207, 0.99981174, 2.0000000,
1412.4221, 1.0000749, 2.0000000,
1412.4235, 0.99973943, 2.0000000,
1412.4248, 0.99978922, 2.0000000,
1412.4262, 0.99985654, 2.0000000,
1412.4276, 0.99997878, 2.0000000,
1412.4290, 1.0001411, 2.0000000,
1412.4304, 1.0001104, 2.0000000,
1412.4318, 0.99982522, 2.0000000,
1412.4332, 1.0001241, 2.0000000,
1412.4346, 0.99974088, 2.0000000,
1412.4360, 0.99991094, 2.0000000,
1412.4373, 1.0000941, 2.0000000,
1412.4387, 1.0002398, 2.0000000,
1412.4401, 1.0001528, 2.0000000,
1412.4415, 0.99994072, 2.0000000,
1412.4429, 0.99977171, 2.0000000,
1412.4443, 0.99978565, 2.0000000,
1412.4457, 0.99973723, 2.0000000,
1412.4471, 0.99999287, 2.0000000,
1412.4485, 1.0001866, 2.0000000,
1412.4498, 0.99983092, 2.0000000,
1412.4512, 0.99998745, 2.0000000,
1412.4526, 0.99994784, 2.0000000,
1412.4540, 0.99995024, 2.0000000,
1412.4554, 1.0002979, 2.0000000,
1412.4568, 1.0000371, 2.0000000,
1412.4582, 1.0003442, 2.0000000,
1412.4596, 1.0000898, 2.0000000,
1412.4610, 0.99997989, 2.0000000,
1412.4623, 1.0003676, 2.0000000,
1412.4637, 0.99970294, 2.0000000,
1412.4651, 1.0000643, 2.0000000,
1412.4665, 1.0000320, 2.0000000,
1412.4679, 0.99974043, 2.0000000,
1412.4693, 1.0000707, 2.0000000,
1412.4707, 0.99986055, 2.0000000,
1412.4721, 1.0000723, 2.0000000,
1412.4735, 0.99994232, 2.0000000,
1412.4748, 1.0001392, 2.0000000,
1412.4762, 0.99994872, 2.0000000,
1412.4776, 1.0000513, 2.0000000,
1412.4790, 0.99978875, 2.0000000,
1412.4804, 0.99980943, 2.0000000,
1412.4818, 0.99965465, 2.0000000,
1412.4832, 1.0000410, 2.0000000,
1412.4846, 0.99976217, 2.0000000,
1412.4860, 0.99971831, 2.0000000,
1412.4873, 0.99993276, 2.0000000,
1412.4887, 1.0000297, 2.0000000,
1412.4901, 1.0001435, 2.0000000,
1412.4915, 0.99980292, 2.0000000,
1412.4929, 1.0000631, 2.0000000,
1412.4943, 1.0000376, 2.0000000,
1412.4957, 0.99999206, 2.0000000,
1412.4971, 1.0000249, 2.0000000,
1412.4985, 0.99989712, 2.0000000,
1412.4998, 0.99992566, 2.0000000,
1412.5012, 1.0000980, 2.0000000,
1412.5026, 0.99966764, 2.0000000,
1412.5040, 1.0002101, 2.0000000,
1412.5054, 0.99984698, 2.0000000,
1412.5068, 1.0002837, 2.0000000,
1412.5082, 0.99975961, 2.0000000,
1412.5096, 1.0001623, 2.0000000,
1412.5110, 1.0003773, 2.0000000,
1412.5123, 0.99986353, 2.0000000,
1412.5137, 0.99960846, 2.0000000,
1412.5151, 1.0001003, 2.0000000,
1412.5165, 1.0002148, 2.0000000,
1412.5179, 0.99988713, 2.0000000,
1412.5193, 0.99995737, 2.0000000,
1412.5207, 1.0001142, 2.0000000,
1412.5221, 1.0000663, 2.0000000,
1412.5235, 1.0001950, 2.0000000,
1412.5248, 1.0000515, 2.0000000,
1412.5262, 0.99995272, 2.0000000,
1412.5276, 1.0002515, 2.0000000,
1412.5290, 0.99981510, 2.0000000,
1412.5304, 0.99981007, 2.0000000,
1412.5318, 1.0001092, 2.0000000,
1412.5332, 1.0003550, 2.0000000,
1412.5346, 0.99995573, 2.0000000,
1412.5360, 0.99978864, 2.0000000,
1412.5373, 1.0002056, 2.0000000,
1412.5387, 1.0003008, 2.0000000,
1412.5401, 1.0001402, 2.0000000,
1412.5415, 0.99989200, 2.0000000,
1412.5429, 0.99999701, 2.0000000,
1412.5443, 1.0004532, 2.0000000,
1412.5457, 1.0000117, 2.0000000,
1412.5471, 1.0000532, 2.0000000,
1412.5485, 1.0003049, 2.0000000,
1412.5498, 0.99984363, 2.0000000,
1412.5512, 0.99999174, 2.0000000,
1412.5526, 1.0001865, 2.0000000,
1412.5540, 1.0000410, 2.0000000,
1412.5554, 0.99992557, 2.0000000,
1412.5568, 0.99997351, 2.0000000,
1412.5582, 1.0001101, 2.0000000,
1412.5596, 1.0004622, 2.0000000,
1412.5610, 0.99991342, 2.0000000,
1412.5623, 0.99988363, 2.0000000,
1412.5637, 1.0002780, 2.0000000,
1412.5651, 1.0001833, 2.0000000,
1412.5665, 1.0000044, 2.0000000,
1412.5679, 1.0000609, 2.0000000,
1412.5693, 0.99995233, 2.0000000,
1412.5707, 0.99983410, 2.0000000,
1412.5721, 0.99983213, 2.0000000,
1412.5735, 1.0000950, 2.0000000,
1412.5748, 0.99976837, 2.0000000,
1412.5762, 1.0000959, 2.0000000,
1412.5776, 1.0001547, 2.0000000,
1412.5790, 0.99985520, 2.0000000,
1412.5804, 0.99978475, 2.0000000,
1412.5818, 1.0001969, 2.0000000,
1412.5832, 0.99992366, 2.0000000,
1412.5846, 0.99987382, 2.0000000,
1412.5860, 1.0000970, 2.0000000,
1412.5873, 1.0000845, 2.0000000,
1412.5887, 0.99968627, 2.0000000,
1412.5901, 0.99979330, 2.0000000,
1412.5915, 0.99985551, 2.0000000,
1412.5929, 1.0001467, 2.0000000,
1412.5943, 1.0001545, 2.0000000,
1412.5957, 1.0001629, 2.0000000,
1412.5971, 1.0001635, 2.0000000,
1412.5985, 1.0000644, 2.0000000,
1412.5998, 1.0001763, 2.0000000,
1412.6012, 1.0000570, 2.0000000,
1412.6026, 0.99991318, 2.0000000,
1412.6040, 0.99957503, 2.0000000,
1412.6054, 0.99998730, 2.0000000,
1412.6068, 0.99976537, 2.0000000,
1412.6082, 1.0002598, 2.0000000,
1412.6096, 1.0000294, 2.0000000,
1412.6110, 1.0000284, 2.0000000,
1412.6123, 1.0000516, 2.0000000,
1412.6137, 0.99982074, 2.0000000,
1412.6151, 1.0000316, 2.0000000,
1412.6165, 1.0000686, 2.0000000,
1412.6179, 0.99976073, 2.0000000,
1412.6193, 0.99982252, 2.0000000,
1412.6207, 0.99980964, 2.0000000,
1412.6221, 1.0000317, 2.0000000,
1412.6235, 0.99982380, 2.0000000,
1412.6248, 0.99984749, 2.0000000,
1412.6262, 0.99985814, 2.0000000,
1412.6276, 1.0001217, 2.0000000,
1412.6290, 0.99989944, 2.0000000,
1412.6304, 0.99969479, 2.0000000,
1412.6318, 0.99987295, 2.0000000,
1412.6332, 0.99995088, 2.0000000,
1412.6346, 0.99983909, 2.0000000,
1412.6360, 0.99998577, 2.0000000,
1412.6373, 0.99992506, 2.0000000,
1412.6387, 0.99995733, 2.0000000,
1412.6401, 0.99984617, 2.0000000,
1412.6415, 1.0000689, 2.0000000,
1412.6429, 1.0000409, 2.0000000,
1412.6443, 1.0003725, 2.0000000,
1412.6457, 0.99997698, 2.0000000,
1412.6471, 0.99990324, 2.0000000,
1412.6485, 1.0001700, 2.0000000,
1412.6498, 0.99962760, 2.0000000,
1412.6512, 1.0000653, 2.0000000,
1412.6526, 0.99995315, 2.0000000,
1412.6540, 0.99976960, 2.0000000,
1412.6554, 1.0001741, 2.0000000,
1412.6568, 1.0000583, 2.0000000,
1412.6582, 1.0000118, 2.0000000,
1412.6596, 0.99991197, 2.0000000,
1412.6610, 1.0000587, 2.0000000,
1412.6623, 0.99991022, 2.0000000,
1412.6637, 0.99997285, 2.0000000,
1412.6651, 0.99986531, 2.0000000,
1412.6665, 0.99959617, 2.0000000,
1412.6679, 0.99991306, 2.0000000,
1412.6693, 0.99997363, 2.0000000,
1412.6707, 0.99981922, 2.0000000,
1412.6721, 0.99976520, 2.0000000,
1412.6735, 1.0000565, 2.0000000,
1412.6748, 1.0004453, 2.0000000,
1412.6762, 0.99990499, 2.0000000,
1412.6776, 1.0003038, 2.0000000,
1412.6790, 1.0004025, 2.0000000,
1412.6804, 1.0003082, 2.0000000,
1412.6818, 1.0000585, 2.0000000,
1412.6832, 1.0003222, 2.0000000,
1412.6846, 0.99979034, 2.0000000,
1412.6860, 1.0002278, 2.0000000,
1412.6873, 1.0002598, 2.0000000,
1412.6887, 1.0000527, 2.0000000,
1412.6901, 0.99993891, 2.0000000,
1412.6915, 1.0001351, 2.0000000,
1412.6929, 0.99982254, 2.0000000,
1412.6943, 0.99999523, 2.0000000,
1412.6957, 1.0002366, 2.0000000,
1412.6971, 0.99982314, 2.0000000,
1412.6985, 1.0000154, 2.0000000,
1412.6998, 0.99988414, 2.0000000,
1412.7012, 0.99989071, 2.0000000,
1412.7026, 0.99988944, 2.0000000,
1412.7040, 0.99988837, 2.0000000,
1412.7054, 1.0000776, 2.0000000,
1412.7068, 1.0002932, 2.0000000,
1412.7082, 0.99992031, 2.0000000,
1412.7096, 1.0000910, 2.0000000,
1412.7110, 1.0001693, 2.0000000,
1412.7123, 1.0001736, 2.0000000,
1412.7137, 1.0000897, 2.0000000,
1412.7151, 0.99984981, 2.0000000,
1412.7165, 1.0001493, 2.0000000,
1412.7179, 1.0000750, 2.0000000,
1412.7193, 1.0001098, 2.0000000,
1412.7207, 0.99998959, 2.0000000,
1412.7221, 0.99953043, 2.0000000,
1412.7235, 0.99991739, 2.0000000,
1412.7248, 0.99965596, 2.0000000,
1412.7262, 0.99985307, 2.0000000,
1412.7276, 0.99964301, 2.0000000,
1412.7290, 0.99963088, 2.0000000,
1412.7304, 0.99974519, 2.0000000,
1412.7318, 0.99938897, 2.0000000,
1412.7332, 0.99983893, 2.0000000,
1412.7346, 0.99979703, 2.0000000,
1412.7360, 1.0001504, 2.0000000,
1412.7373, 0.99986412, 2.0000000,
1412.7387, 0.99992673, 2.0000000,
1412.7401, 0.99984141, 2.0000000,
1412.7415, 0.99983523, 2.0000000,
1412.7429, 0.99955598, 2.0000000,
1412.7443, 0.99964611, 2.0000000,
1412.7457, 0.99950685, 2.0000000,
1412.7471, 0.99985525, 2.0000000,
1412.7485, 0.99967682, 2.0000000,
1412.7498, 0.99966326, 2.0000000,
1412.7512, 0.99996376, 2.0000000,
1412.7526, 0.99972905, 2.0000000,
1412.7540, 0.99964132, 2.0000000,
1412.7554, 0.99980917, 2.0000000,
1412.7568, 0.99977212, 2.0000000,
1412.7582, 1.0000844, 2.0000000,
1412.7596, 0.99990576, 2.0000000,
1412.7610, 0.99975621, 2.0000000,
1412.7623, 0.99994485, 2.0000000,
1412.7637, 1.0000363, 2.0000000,
1412.7651, 0.99985950, 2.0000000,
1412.7665, 0.99998130, 2.0000000,
1412.7679, 1.0000793, 2.0000000,
1412.7693, 0.99984206, 2.0000000,
1412.7707, 0.99963341, 2.0000000,
1412.7721, 1.0000926, 2.0000000,
1412.7735, 0.99951606, 2.0000000,
1412.7748, 0.99979373, 2.0000000,
1412.7762, 0.99985241, 2.0000000,
1412.7776, 0.99964960, 2.0000000,
1412.7790, 0.99971414, 2.0000000,
1412.7804, 0.99973620, 2.0000000,
1412.7818, 1.0000219, 2.0000000,
1412.7832, 0.99979487, 2.0000000,
1412.7846, 1.0003190, 2.0000000,
1412.7860, 0.99978003, 2.0000000,
1412.7873, 0.99999649, 2.0000000,
1412.7887, 0.99959260, 2.0000000,
1412.7901, 0.99990224, 2.0000000,
1412.7915, 0.99984719, 2.0000000,
1412.7929, 0.99967492, 2.0000000,
1412.7943, 0.99985981, 2.0000000,
1412.7957, 0.99968669, 2.0000000,
1412.7971, 0.99982854, 2.0000000,
1412.7985, 0.99992024, 2.0000000,
1412.7998, 0.99992006, 2.0000000,
1412.8012, 0.99999698, 2.0000000,
1412.8026, 0.99976257, 2.0000000,
1412.8040, 0.99980760, 2.0000000,
1412.8054, 0.99985240, 2.0000000,
1412.8068, 0.99972007, 2.0000000,
1412.8082, 1.0001096, 2.0000000,
1412.8096, 1.0000168, 2.0000000,
1412.8110, 0.99986629, 2.0000000,
1412.8123, 0.99998929, 2.0000000,
1412.8137, 0.99975467, 2.0000000,
1412.8151, 0.99998345, 2.0000000,
1412.8165, 0.99980989, 2.0000000,
1412.8179, 0.99971267, 2.0000000,
1412.8193, 0.99994017, 2.0000000,
1412.8207, 0.99981553, 2.0000000,
1412.8221, 0.99972010, 2.0000000,
1412.8235, 0.99983455, 2.0000000,
1412.8248, 0.99988677, 2.0000000,
1412.8262, 0.99975498, 2.0000000,
1412.8276, 0.99978509, 2.0000000,
1412.8290, 0.99986008, 2.0000000,
1412.8304, 1.0000628, 2.0000000,
1412.8318, 0.99986985, 2.0000000,
1412.8332, 1.0000506, 2.0000000,
1412.8346, 0.99997153, 2.0000000,
1412.8360, 0.99991121, 2.0000000,
1412.8373, 1.0000987, 2.0000000,
1412.8387, 0.99978971, 2.0000000,
1412.8401, 1.0001752, 2.0000000,
1412.8415, 1.0000022, 2.0000000,
1412.8429, 0.99985206, 2.0000000,
1412.8443, 0.99984616, 2.0000000,
1412.8457, 0.99985967, 2.0000000,
1412.8471, 1.0002587, 2.0000000,
1412.8485, 1.0000810, 2.0000000,
1412.8498, 0.99965635, 2.0000000,
1412.8512, 1.0000922, 2.0000000,
1412.8526, 0.99993724, 2.0000000,
1412.8540, 1.0003036, 2.0000000,
1412.8554, 0.99998376, 2.0000000,
1412.8568, 1.0000695, 2.0000000,
1412.8582, 1.0001591, 2.0000000,
1412.8596, 1.0000974, 2.0000000,
1412.8610, 1.0001486, 2.0000000,
1412.8623, 1.0001652, 2.0000000,
1412.8637, 0.99990010, 2.0000000,
1412.8651, 0.99988943, 2.0000000,
1412.8665, 1.0000252, 2.0000000,
1412.8679, 1.0000056, 2.0000000,
1412.8693, 0.99976803, 2.0000000,
1412.8707, 1.0002904, 2.0000000,
1412.8721, 0.99976923, 2.0000000,
1412.8735, 1.0002432, 2.0000000,
1412.8748, 1.0000588, 2.0000000,
1412.8762, 0.99987615, 2.0000000,
1412.8776, 1.0001951, 2.0000000,
1412.8790, 1.0001840, 2.0000000,
1412.8804, 0.99986027, 2.0000000,
1412.8818, 0.99991214, 2.0000000,
1412.8832, 1.0002940, 2.0000000,
1412.8846, 1.0005021, 2.0000000,
1412.8860, 0.99986538, 2.0000000,
1412.8873, 0.99983714, 2.0000000,
1412.8887, 1.0000027, 2.0000000,
1412.8901, 0.99991020, 2.0000000,
1412.8915, 0.99984929, 2.0000000,
1412.8929, 1.0001477, 2.0000000,
1412.8943, 1.0001493, 2.0000000,
1412.8957, 0.99981557, 2.0000000,
1412.8971, 1.0001862, 2.0000000,
1412.8985, 1.0000009, 2.0000000,
1412.8998, 0.99998991, 2.0000000,
1412.9012, 1.0001822, 2.0000000,
1412.9026, 1.0002773, 2.0000000,
1412.9040, 0.99996697, 2.0000000,
1412.9054, 1.0001247, 2.0000000,
1412.9068, 0.99988128, 2.0000000,
1412.9082, 1.0000274, 2.0000000,
1412.9096, 0.99992690, 2.0000000,
1412.9110, 0.99992758, 2.0000000,
1412.9123, 1.0004344, 2.0000000,
1412.9137, 0.99983127, 2.0000000,
1412.9151, 1.0000071, 2.0000000,
1412.9165, 1.0000716, 2.0000000,
1412.9179, 0.99972757, 2.0000000,
1412.9193, 0.99997996, 2.0000000,
1412.9207, 1.0000875, 2.0000000,
1412.9221, 0.99985297, 2.0000000,
1412.9235, 1.0000418, 2.0000000,
1412.9248, 1.0000780, 2.0000000,
1412.9262, 1.0002336, 2.0000000,
1412.9276, 1.0000624, 2.0000000,
1412.9290, 1.0001750, 2.0000000,
1412.9304, 1.0000725, 2.0000000,
1412.9318, 1.0000079, 2.0000000,
1412.9332, 1.0001843, 2.0000000,
1412.9346, 0.99980578, 2.0000000,
1412.9360, 1.0003948, 2.0000000,
1412.9373, 0.99989792, 2.0000000,
1412.9387, 1.0004560, 2.0000000,
1412.9401, 1.0002418, 2.0000000,
1412.9415, 0.99992715, 2.0000000,
1412.9429, 1.0002031, 2.0000000,
1412.9443, 1.0000459, 2.0000000,
1412.9457, 1.0000321, 2.0000000,
1412.9471, 1.0002494, 2.0000000,
1412.9485, 1.0001589, 2.0000000,
1412.9498, 1.0000618, 2.0000000,
1412.9512, 1.0000799, 2.0000000,
1412.9526, 1.0001172, 2.0000000,
1412.9540, 1.0001617, 2.0000000,
1412.9554, 0.99983966, 2.0000000,
1412.9568, 1.0001908, 2.0000000,
1412.9582, 1.0000460, 2.0000000,
1412.9596, 1.0000791, 2.0000000,
1412.9610, 1.0001327, 2.0000000,
1412.9623, 0.99975966, 2.0000000,
1412.9637, 0.99990245, 2.0000000,
1412.9651, 1.0000062, 2.0000000,
1412.9665, 1.0001221, 2.0000000,
1412.9679, 1.0002194, 2.0000000,
1412.9693, 1.0000249, 2.0000000,
1412.9707, 1.0001689, 2.0000000,
1412.9721, 1.0000686, 2.0000000,
1412.9735, 0.99988788, 2.0000000,
1412.9748, 0.99983106, 2.0000000,
1412.9762, 0.99965069, 2.0000000,
1412.9776, 1.0001651, 2.0000000,
1412.9790, 0.99989449, 2.0000000,
1412.9804, 0.99995105, 2.0000000,
1412.9818, 0.99994111, 2.0000000,
1412.9832, 0.99979861, 2.0000000,
1412.9846, 0.99983354, 2.0000000,
1412.9860, 0.99989423, 2.0000000,
1412.9873, 0.99959372, 2.0000000,
1412.9887, 0.99999807, 2.0000000,
1412.9901, 0.99992594, 2.0000000,
1412.9915, 1.0000672, 2.0000000,
1412.9929, 0.99991536, 2.0000000,
1412.9943, 1.0000015, 2.0000000,
1412.9957, 0.99989987, 2.0000000,
1412.9971, 0.99974372, 2.0000000,
1412.9985, 0.99986476, 2.0000000,
1412.9998, 0.99996792, 2.0000000,
1413.0012, 0.99976058, 2.0000000,
1413.0026, 0.99996963, 2.0000000,
1413.0040, 1.0001702, 2.0000000,
1413.0054, 1.0000508, 2.0000000,
1413.0068, 1.0000229, 2.0000000,
1413.0082, 0.99998483, 2.0000000,
1413.0096, 1.0001038, 2.0000000,
1413.0110, 1.0000903, 2.0000000,
1413.0123, 1.0000067, 2.0000000,
1413.0137, 0.99977906, 2.0000000,
1413.0151, 0.99984370, 2.0000000,
1413.0165, 1.0001002, 2.0000000,
1413.0179, 0.99979166, 2.0000000,
1413.0193, 0.99968641, 2.0000000,
1413.0207, 1.0001595, 2.0000000,
1413.0221, 0.99982392, 2.0000000,
1413.0235, 0.99988904, 2.0000000,
1413.0248, 1.0002204, 2.0000000,
1413.0262, 0.99989599, 2.0000000,
1413.0276, 1.0000455, 2.0000000,
1413.0290, 1.0000142, 2.0000000,
1413.0304, 0.99962123, 2.0000000,
1413.0318, 0.99949462, 2.0000000,
1413.0332, 0.99985970, 2.0000000,
1413.0346, 0.99982617, 2.0000000,
1413.0360, 0.99998528, 2.0000000,
1413.0373, 1.0000745, 2.0000000,
1413.0387, 1.0001098, 2.0000000,
1413.0401, 0.99977752, 2.0000000,
1413.0415, 0.99979945, 2.0000000,
1413.0429, 1.0000001, 2.0000000,
1413.0443, 1.0000825, 2.0000000,
1413.0457, 1.0002905, 2.0000000,
1413.0471, 0.99960661, 2.0000000,
1413.0485, 0.99982236, 2.0000000,
1413.0498, 0.99971678, 2.0000000,
1413.0512, 1.0000931, 2.0000000,
1413.0526, 1.0003787, 2.0000000,
1413.0540, 0.99985421, 2.0000000,
1413.0554, 0.99982511, 2.0000000,
1413.0568, 0.99983812, 2.0000000,
1413.0582, 0.99997242, 2.0000000,
1413.0596, 0.99975975, 2.0000000,
1413.0610, 1.0000396, 2.0000000,
1413.0623, 1.0001104, 2.0000000,
1413.0637, 0.99992737, 2.0000000,
1413.0651, 1.0001037, 2.0000000,
1413.0665, 0.99975567, 2.0000000,
1413.0679, 0.99978971, 2.0000000,
1413.0693, 0.99991433, 2.0000000,
1413.0707, 1.0001848, 2.0000000,
1413.0721, 0.99989084, 2.0000000,
1413.0735, 0.99993357, 2.0000000,
1413.0748, 0.99983656, 2.0000000,
1413.0762, 0.99993851, 2.0000000,
1413.0776, 0.99992575, 2.0000000,
1413.0790, 0.99998149, 2.0000000,
1413.0804, 1.0000131, 2.0000000,
1413.0818, 0.99998031, 2.0000000,
1413.0832, 0.99978367, 2.0000000,
1413.0846, 1.0000231, 2.0000000,
1413.0860, 0.99984866, 2.0000000,
1413.0873, 1.0000074, 2.0000000,
1413.0887, 1.0002295, 2.0000000,
1413.0901, 0.99991586, 2.0000000,
1413.0915, 1.0000934, 2.0000000,
1413.0929, 0.99993857, 2.0000000,
1413.0943, 1.0002326, 2.0000000,
1413.0957, 1.0000083, 2.0000000,
1413.0971, 0.99983780, 2.0000000,
1413.0985, 0.99996385, 2.0000000,
1413.0998, 0.99980185, 2.0000000,
1413.1012, 0.99999529, 2.0000000,
1413.1026, 0.99991903, 2.0000000,
1413.1040, 0.99973809, 2.0000000,
1413.1054, 1.0002152, 2.0000000,
1413.1068, 0.99987856, 2.0000000,
1413.1082, 1.0002259, 2.0000000,
1413.1096, 0.99984088, 2.0000000,
1413.1110, 1.0000771, 2.0000000,
1413.1123, 1.0000745, 2.0000000,
1413.1137, 0.99994401, 2.0000000,
1413.1151, 0.99979615, 2.0000000,
1413.1165, 1.0000663, 2.0000000,
1413.1179, 0.99984253, 2.0000000,
1413.1193, 1.0002991, 2.0000000,
1413.1207, 1.0001381, 2.0000000,
1413.1221, 0.99978814, 2.0000000,
1413.1235, 1.0000758, 2.0000000,
1413.1248, 1.0000082, 2.0000000,
1413.1262, 1.0002074, 2.0000000,
1413.1276, 1.0000885, 2.0000000,
1413.1290, 1.0001154, 2.0000000,
1413.1304, 1.0001746, 2.0000000,
1413.1318, 1.0000016, 2.0000000,
1413.1332, 0.99993106, 2.0000000,
1413.1346, 1.0005013, 2.0000000,
1413.1360, 0.99987230, 2.0000000,
1413.1373, 0.99983784, 2.0000000,
1413.1387, 1.0000293, 2.0000000,
1413.1401, 1.0001940, 2.0000000,
1413.1415, 1.0000936, 2.0000000,
1413.1429, 1.0000864, 2.0000000,
1413.1443, 1.0002928, 2.0000000,
1413.1457, 1.0001541, 2.0000000,
1413.1471, 0.99987425, 2.0000000,
1413.1485, 1.0000029, 2.0000000,
1413.1498, 1.0001058, 2.0000000,
1413.1512, 0.99970648, 2.0000000,
1413.1526, 1.0000220, 2.0000000,
1413.1540, 1.0001144, 2.0000000,
1413.1554, 1.0000812, 2.0000000,
1413.1568, 1.0001066, 2.0000000,
1413.1582, 1.0002703, 2.0000000,
1413.1596, 0.99996992, 2.0000000,
1413.1610, 0.99987532, 2.0000000,
1413.1623, 0.99999714, 2.0000000,
1413.1637, 0.99986766, 2.0000000,
1413.1651, 1.0000321, 2.0000000,
1413.1665, 0.99992265, 2.0000000,
1413.1679, 0.99981897, 2.0000000,
1413.1693, 1.0000078, 2.0000000,
1413.1707, 0.99980250, 2.0000000,
1413.1721, 0.99980391, 2.0000000,
1413.1735, 1.0002090, 2.0000000,
1413.1748, 1.0000882, 2.0000000,
1413.1762, 1.0004406, 2.0000000,
1413.1776, 1.0000467, 2.0000000,
1413.1790, 0.99992642, 2.0000000,
1413.1804, 0.99997277, 2.0000000,
1413.1818, 0.99991487, 2.0000000,
1413.1832, 1.0000204, 2.0000000,
1413.1846, 1.0000515, 2.0000000,
1413.1860, 1.0000479, 2.0000000,
1413.1873, 1.0001065, 2.0000000,
1413.1887, 0.99990634, 2.0000000,
1413.1901, 1.0001836, 2.0000000,
1413.1915, 0.99973907, 2.0000000,
1413.1929, 0.99990720, 2.0000000,
1413.1943, 1.0002037, 2.0000000,
1413.1957, 1.0000364, 2.0000000,
1413.1971, 0.99978179, 2.0000000,
1413.1985, 1.0001564, 2.0000000,
1413.1998, 1.0003616, 2.0000000,
1413.2012, 0.99995974, 2.0000000,
1413.2026, 0.99976675, 2.0000000,
1413.2040, 1.0001908, 2.0000000,
1413.2054, 1.0001827, 2.0000000,
1413.2068, 0.99997943, 2.0000000,
1413.2082, 0.99985893, 2.0000000,
1413.2096, 1.0000830, 2.0000000,
1413.2110, 1.0000100, 2.0000000,
1413.2123, 0.99991102, 2.0000000,
1413.2137, 0.99982647, 2.0000000,
1413.2151, 0.99996597, 2.0000000,
1413.2165, 0.99999138, 2.0000000,
1413.2179, 1.0000248, 2.0000000,
1413.2193, 1.0000974, 2.0000000,
1413.2207, 0.99995112, 2.0000000,
1413.2221, 1.0001961, 2.0000000,
1413.2235, 0.99991474, 2.0000000,
1413.2248, 1.0000464, 2.0000000,
1413.2262, 1.0000652, 2.0000000,
1413.2276, 1.0003034, 2.0000000,
1413.2290, 0.99985461, 2.0000000,
1413.2304, 1.0000877, 2.0000000,
1413.2318, 0.99993370, 2.0000000,
1413.2332, 0.99991297, 2.0000000,
1413.2346, 0.99995253, 2.0000000,
1413.2360, 0.99975999, 2.0000000,
1413.2373, 1.0001648, 2.0000000,
1413.2387, 0.99999790, 2.0000000,
1413.2401, 1.0000113, 2.0000000,
1413.2415, 0.99988918, 2.0000000,
1413.2568, 0.99995487, 2.0000000,
1413.2582, 0.99969448, 2.0000000,
1413.2596, 1.0002170, 2.0000000,
1413.2610, 0.99999166, 2.0000000,
1413.2623, 1.0000670, 2.0000000,
1413.2679, 1.0001606, 2.0000000,
1413.2693, 1.0001007, 2.0000000,
1413.2707, 0.99981349, 2.0000000,
1413.2721, 0.99992036, 2.0000000,
1413.2735, 0.99992861, 2.0000000,
1413.2748, 0.99967257, 2.0000000,
1413.2762, 1.0000127, 2.0000000,
1413.2776, 0.99961382, 2.0000000,
1413.2790, 0.99987112, 2.0000000,
1413.2804, 1.0005290, 2.0000000,
1413.2818, 0.99978525, 2.0000000,
1413.2832, 0.99996960, 2.0000000,
1413.2846, 1.0001186, 2.0000000,
1413.2860, 0.99997491, 2.0000000,
1413.2873, 1.0000306, 2.0000000,
1413.2887, 1.0001673, 2.0000000,
1413.2901, 0.99971019, 2.0000000,
1413.2915, 1.0000295, 2.0000000,
1413.2929, 0.99991675, 2.0000000,
1413.2943, 0.99994850, 2.0000000,
1413.2957, 0.99983515, 2.0000000,
1413.2971, 1.0001231, 2.0000000,
1413.2985, 1.0001397, 2.0000000,
1413.2998, 0.99986618, 2.0000000,
1413.3012, 1.0000190, 2.0000000,
1413.3026, 1.0002176, 2.0000000,
1413.3040, 1.0000595, 2.0000000,
1413.3054, 1.0001655, 2.0000000,
1413.3068, 1.0001589, 2.0000000,
1413.3082, 0.99987448, 2.0000000,
1413.3096, 0.99979484, 2.0000000,
1413.3110, 0.99992705, 2.0000000,
1413.3123, 1.0000125, 2.0000000,
1413.3137, 1.0001613, 2.0000000,
1413.3151, 0.99998980, 2.0000000,
1413.3165, 0.99999369, 2.0000000,
1413.3179, 1.0005325, 2.0000000,
1413.3193, 0.99988957, 2.0000000,
1413.3207, 1.0002504, 2.0000000,
1413.3221, 1.0000810, 2.0000000,
1413.3235, 0.99995776, 2.0000000,
1413.3248, 1.0000429, 2.0000000,
1413.3262, 1.0001689, 2.0000000,
1413.3276, 1.0001634, 2.0000000,
1413.3290, 1.0000388, 2.0000000,
1413.3304, 1.0000831, 2.0000000,
1413.3318, 0.99988243, 2.0000000,
1413.3332, 0.99983803, 2.0000000,
1413.3346, 1.0000586, 2.0000000,
1413.3360, 0.99989238, 2.0000000,
1413.3373, 1.0000476, 2.0000000,
1413.3387, 1.0000964, 2.0000000,
1413.3401, 1.0001132, 2.0000000,
1413.3415, 0.99989452, 2.0000000,
1413.3429, 1.0003185, 2.0000000,
1413.3443, 1.0001701, 2.0000000,
1413.3457, 1.0002573, 2.0000000,
1413.3471, 1.0002983, 2.0000000,
1413.3485, 1.0001294, 2.0000000,
1413.3498, 0.99978197, 2.0000000,
1413.3512, 0.99968892, 2.0000000,
1413.3526, 0.99975772, 2.0000000,
1413.3540, 1.0002167, 2.0000000,
1413.3554, 0.99995645, 2.0000000,
1413.3568, 0.99998156, 2.0000000,
1413.3582, 0.99998270, 2.0000000,
1413.3596, 0.99998019, 2.0000000,
1413.3610, 1.0000687, 2.0000000,
1413.3623, 1.0000842, 2.0000000,
1413.3637, 1.0002274, 2.0000000,
1413.3651, 0.99990161, 2.0000000,
1413.3665, 1.0001742, 2.0000000,
1413.3679, 0.99983662, 2.0000000,
1413.3693, 0.99989933, 2.0000000,
1413.3707, 1.0001373, 2.0000000,
1413.3721, 1.0001488, 2.0000000,
1413.3735, 0.99983143, 2.0000000,
1413.3748, 1.0000416, 2.0000000,
1413.3762, 0.99995568, 2.0000000,
1413.3776, 1.0002326, 2.0000000,
1413.3790, 0.99999747, 2.0000000,
1413.3804, 1.0000643, 2.0000000,
1413.3818, 0.99980917, 2.0000000,
1413.3832, 0.99982037, 2.0000000,
1413.3846, 0.99975042, 2.0000000,
1413.3860, 1.0001733, 2.0000000,
1413.3873, 1.0002102, 2.0000000,
1413.3887, 1.0001305, 2.0000000,
1413.3901, 1.0002074, 2.0000000,
1413.3915, 0.99999747, 2.0000000,
1413.3929, 1.0002337, 2.0000000,
1413.3943, 0.99995880, 2.0000000,
1413.3957, 1.0000890, 2.0000000,
1413.3971, 1.0000929, 2.0000000,
1413.3985, 1.0000927, 2.0000000,
1413.3998, 0.99977865, 2.0000000,
1413.4012, 1.0000043, 2.0000000,
1413.4026, 1.0000487, 2.0000000,
1413.4040, 1.0001350, 2.0000000,
1413.4054, 0.99992640, 2.0000000,
1413.4068, 1.0001037, 2.0000000,
1413.4082, 0.99984305, 2.0000000,
1413.4096, 0.99983338, 2.0000000,
1413.4110, 0.99995970, 2.0000000,
1413.4123, 0.99983872, 2.0000000,
1413.4137, 1.0000330, 2.0000000,
1413.4151, 1.0000654, 2.0000000,
1413.4165, 0.99985072, 2.0000000,
1413.4179, 0.99998013, 2.0000000,
1413.4193, 1.0000852, 2.0000000,
1413.4207, 0.99988826, 2.0000000,
1413.4221, 1.0001580, 2.0000000,
1413.4235, 0.99996257, 2.0000000,
1413.4248, 1.0002970, 2.0000000,
1413.4262, 0.99996533, 2.0000000,
1413.4276, 0.99995452, 2.0000000,
1413.4290, 1.0001746, 2.0000000,
1413.4304, 1.0000579, 2.0000000,
1413.4318, 0.99987616, 2.0000000,
1413.4332, 1.0003669, 2.0000000,
1413.4346, 0.99974781, 2.0000000,
1413.4360, 1.0001032, 2.0000000,
1413.4373, 0.99971905, 2.0000000,
1413.4387, 1.0000291, 2.0000000,
1413.4401, 1.0001030, 2.0000000,
1413.4415, 1.0002857, 2.0000000,
1413.4429, 0.99996275, 2.0000000,
1413.4443, 0.99998811, 2.0000000,
1413.4457, 1.0002256, 2.0000000,
1413.4471, 0.99976396, 2.0000000,
1413.4485, 0.99985990, 2.0000000,
1413.4498, 1.0001369, 2.0000000,
1413.4512, 1.0000104, 2.0000000,
1413.4526, 0.99995445, 2.0000000,
1413.4540, 1.0000984, 2.0000000,
1413.4554, 1.0002584, 2.0000000,
1413.4568, 0.99998204, 2.0000000,
1413.4582, 1.0000164, 2.0000000,
1413.4596, 0.99998659, 2.0000000,
1413.4610, 0.99995826, 2.0000000,
1413.4623, 0.99963289, 2.0000000,
1413.4637, 0.99985734, 2.0000000,
1413.4651, 0.99992279, 2.0000000,
1413.4665, 0.99997970, 2.0000000,
1413.4679, 1.0001430, 2.0000000,
1413.4693, 1.0000709, 2.0000000,
1413.4707, 0.99993598, 2.0000000,
1413.4721, 0.99976387, 2.0000000,
1413.4735, 1.0000206, 2.0000000,
1413.4748, 0.99988971, 2.0000000,
1413.4762, 0.99979961, 2.0000000,
1413.4776, 0.99981294, 2.0000000,
1413.4790, 1.0001101, 2.0000000,
1413.4804, 1.0000140, 2.0000000,
1413.4818, 0.99987450, 2.0000000,
1413.4832, 0.99986745, 2.0000000,
1413.4846, 0.99989442, 2.0000000,
1413.4860, 1.0001168, 2.0000000,
1413.4873, 0.99983251, 2.0000000,
1413.4887, 0.99994015, 2.0000000,
1413.4901, 0.99987032, 2.0000000,
1413.4915, 0.99982002, 2.0000000,
1413.4929, 1.0001117, 2.0000000,
1413.4943, 0.99986229, 2.0000000,
1413.4957, 1.0004358, 2.0000000,
1413.4971, 0.99992318, 2.0000000,
1413.4985, 1.0000023, 2.0000000,
1413.4998, 1.0000461, 2.0000000,
1413.5012, 1.0000208, 2.0000000,
1413.5026, 1.0002177, 2.0000000,
1413.5040, 1.0001071, 2.0000000,
1413.5054, 0.99993183, 2.0000000,
1413.5068, 0.99987350, 2.0000000,
1413.5082, 1.0000111, 2.0000000,
1413.5096, 0.99969385, 2.0000000,
1413.5110, 1.0003754, 2.0000000,
1413.5123, 1.0000050, 2.0000000,
1413.5137, 0.99987669, 2.0000000,
1413.5151, 0.99967591, 2.0000000,
1413.5165, 0.99990533, 2.0000000,
1413.5179, 0.99999184, 2.0000000,
1413.5193, 0.99976281, 2.0000000,
1413.5207, 0.99992136, 2.0000000,
1413.5221, 1.0004243, 2.0000000,
1413.5235, 1.0000516, 2.0000000,
1413.5248, 1.0003778, 2.0000000,
1413.5262, 0.99998152, 2.0000000,
1413.5276, 0.99974281, 2.0000000,
1413.5290, 0.99980203, 2.0000000,
1413.5304, 0.99997918, 2.0000000,
1413.5318, 0.99993132, 2.0000000,
1413.5332, 1.0001005, 2.0000000,
1413.5346, 0.99997725, 2.0000000,
1413.5360, 0.99979623, 2.0000000,
1413.5373, 0.99973117, 2.0000000,
1413.5387, 0.99986625, 2.0000000,
1413.5401, 0.99993634, 2.0000000,
1413.5415, 1.0000894, 2.0000000,
1413.5429, 0.99982673, 2.0000000,
1413.5443, 1.0000303, 2.0000000,
1413.5457, 1.0001083, 2.0000000,
1413.5471, 1.0001184, 2.0000000,
1413.5485, 1.0000169, 2.0000000,
1413.5498, 1.0001285, 2.0000000,
1413.5512, 1.0001915, 2.0000000,
1413.5526, 0.99983292, 2.0000000,
1413.5540, 0.99981731, 2.0000000,
1413.5554, 0.99991290, 2.0000000,
1413.5568, 1.0000727, 2.0000000,
1413.5582, 0.99992671, 2.0000000,
1413.5596, 0.99990294, 2.0000000,
1413.5610, 0.99974850, 2.0000000,
1413.5623, 0.99988033, 2.0000000,
1413.5637, 1.0001247, 2.0000000,
1413.5651, 1.0002562, 2.0000000,
1413.5665, 0.99992414, 2.0000000,
1413.5679, 0.99993035, 2.0000000,
1413.5693, 0.99992180, 2.0000000,
1413.5707, 1.0001453, 2.0000000,
1413.5721, 1.0000045, 2.0000000,
1413.5735, 1.0002746, 2.0000000,
1413.5748, 0.99995594, 2.0000000,
1413.5762, 1.0002275, 2.0000000,
1413.5776, 1.0000363, 2.0000000,
1413.5790, 0.99981045, 2.0000000,
1413.5804, 1.0002225, 2.0000000,
1413.5818, 0.99995618, 2.0000000,
1413.5832, 1.0001992, 2.0000000,
1413.5846, 0.99986410, 2.0000000,
1413.5860, 0.99990258, 2.0000000,
1413.5873, 0.99995953, 2.0000000,
1413.5887, 0.99993851, 2.0000000,
1413.5901, 0.99980234, 2.0000000,
1413.5915, 1.0000397, 2.0000000,
1413.5929, 1.0001010, 2.0000000,
1413.5943, 1.0000430, 2.0000000,
1413.5957, 0.99998565, 2.0000000,
1413.5971, 1.0000981, 2.0000000,
1413.5985, 0.99975683, 2.0000000,
1413.5998, 1.0003476, 2.0000000,
1413.6012, 1.0001334, 2.0000000,
1413.6026, 0.99978685, 2.0000000,
1413.6040, 0.99976682, 2.0000000,
1413.6054, 1.0001391, 2.0000000,
1413.6068, 0.99993721, 2.0000000,
1413.6082, 1.0001370, 2.0000000,
1413.6096, 0.99991395, 2.0000000,
1413.6110, 0.99997284, 2.0000000,
1413.6123, 0.99969816, 2.0000000,
1413.6137, 0.99992103, 2.0000000,
1413.6151, 0.99991185, 2.0000000,
1413.6165, 0.99981954, 2.0000000,
1413.6179, 0.99977828, 2.0000000,
1413.6193, 0.99960622, 2.0000000,
1413.6207, 1.0002872, 2.0000000,
1413.6221, 1.0001313, 2.0000000,
1413.6235, 1.0001064, 2.0000000,
1413.6248, 1.0000695, 2.0000000,
1413.6262, 1.0001365, 2.0000000,
1413.6276, 1.0002684, 2.0000000,
1413.6290, 1.0004439, 2.0000000,
1413.6304, 1.0000708, 2.0000000,
1413.6318, 0.99998320, 2.0000000,
1413.6332, 1.0000748, 2.0000000,
1413.6346, 1.0000107, 2.0000000,
1413.6360, 1.0002596, 2.0000000,
1413.6373, 1.0001390, 2.0000000,
1413.6387, 0.99970439, 2.0000000,
1413.6401, 1.0002147, 2.0000000,
1413.6415, 1.0000475, 2.0000000,
1413.6429, 0.99991166, 2.0000000,
1413.6443, 0.99992575, 2.0000000,
1413.6457, 1.0002895, 2.0000000,
1413.6471, 0.99988182, 2.0000000,
1413.6485, 0.99978951, 2.0000000,
1413.6498, 1.0002171, 2.0000000,
1413.6512, 0.99983457, 2.0000000,
1413.6526, 1.0000068, 2.0000000,
1413.6540, 1.0001973, 2.0000000,
1413.6554, 0.99980462, 2.0000000,
1413.6568, 0.99988643, 2.0000000,
1413.6582, 0.99998255, 2.0000000,
1413.6596, 0.99978578, 2.0000000,
1413.6610, 0.99981261, 2.0000000,
1413.6623, 0.99999002, 2.0000000,
1413.6637, 0.99993029, 2.0000000,
1413.6651, 1.0002184, 2.0000000,
1413.6665, 0.99979699, 2.0000000,
1413.6679, 1.0000789, 2.0000000,
1413.6693, 0.99956234, 2.0000000,
1413.6707, 1.0001472, 2.0000000,
1413.6721, 1.0001034, 2.0000000,
1413.6735, 1.0001169, 2.0000000,
1413.6748, 0.99968904, 2.0000000,
1413.6762, 0.99991281, 2.0000000,
1413.6776, 1.0002261, 2.0000000,
1413.6790, 0.99977141, 2.0000000,
1413.6804, 1.0000680, 2.0000000,
1413.6818, 1.0001471, 2.0000000,
1413.6832, 0.99994726, 2.0000000,
1413.6846, 1.0001964, 2.0000000,
1413.6860, 1.0000841, 2.0000000,
1413.6873, 1.0000310, 2.0000000,
1413.6887, 1.0000474, 2.0000000,
1413.6901, 0.99995034, 2.0000000,
1413.6915, 0.99964761, 2.0000000,
1413.6929, 1.0001425, 2.0000000,
1413.6943, 1.0002499, 2.0000000,
1413.6957, 0.99996980, 2.0000000,
1413.6971, 0.99999286, 2.0000000,
1413.6985, 0.99973748, 2.0000000,
1413.6998, 1.0000227, 2.0000000,
1413.7012, 0.99991296, 2.0000000,
1413.7026, 0.99975113, 2.0000000,
1413.7040, 0.99993598, 2.0000000,
1413.7054, 0.99983413, 2.0000000,
1413.7068, 1.0001593, 2.0000000,
1413.7082, 0.99998036, 2.0000000,
1413.7096, 1.0001116, 2.0000000,
1413.7110, 1.0001319, 2.0000000,
1413.7123, 1.0000258, 2.0000000,
1413.7137, 1.0001797, 2.0000000,
1413.7151, 1.0000725, 2.0000000,
1413.7165, 0.99999016, 2.0000000,
1413.7179, 1.0001786, 2.0000000,
1413.7193, 0.99990028, 2.0000000,
1413.7207, 0.99985933, 2.0000000,
1413.7221, 0.99963965, 2.0000000,
1413.7235, 1.0000886, 2.0000000,
1413.7248, 1.0001645, 2.0000000,
1413.7262, 1.0000511, 2.0000000,
1413.7276, 1.0002305, 2.0000000,
1413.7290, 0.99984808, 2.0000000,
1413.7304, 1.0002523, 2.0000000,
1413.7318, 0.99995807, 2.0000000,
1413.7332, 1.0002622, 2.0000000,
1413.7346, 0.99981740, 2.0000000,
1413.7360, 0.99978017, 2.0000000,
1413.7373, 1.0002262, 2.0000000,
1413.7387, 1.0001038, 2.0000000,
1413.7401, 1.0000537, 2.0000000,
1413.7415, 1.0000067, 2.0000000,
1413.7429, 1.0000830, 2.0000000,
1413.7443, 1.0003749, 2.0000000,
1413.7457, 0.99996572, 2.0000000,
1413.7471, 1.0001851, 2.0000000,
1413.7485, 1.0000701, 2.0000000,
1413.7498, 1.0000630, 2.0000000,
1413.7512, 1.0001815, 2.0000000,
1413.7526, 1.0003292, 2.0000000,
1413.7540, 1.0003833, 2.0000000,
1413.7554, 1.0000441, 2.0000000,
1413.7568, 0.99976906, 2.0000000,
1413.7582, 0.99994351, 2.0000000,
1413.7596, 0.99998218, 2.0000000,
1413.7610, 1.0000905, 2.0000000,
1413.7623, 1.0001991, 2.0000000,
1413.7637, 1.0000567, 2.0000000,
1413.7651, 0.99967031, 2.0000000,
1413.7665, 0.99992194, 2.0000000,
1413.7679, 0.99984835, 2.0000000,
1413.7693, 0.99986374, 2.0000000,
1413.7707, 0.99998795, 2.0000000,
1413.7721, 0.99989655, 2.0000000,
1413.7735, 1.0000236, 2.0000000,
1413.7748, 1.0002015, 2.0000000,
1413.7762, 0.99975120, 2.0000000,
1413.7776, 1.0000315, 2.0000000,
1413.7790, 0.99992926, 2.0000000,
1413.7804, 0.99972992, 2.0000000,
1413.7818, 1.0000879, 2.0000000,
1413.7832, 1.0000096, 2.0000000,
1413.7846, 1.0000916, 2.0000000,
1413.7860, 0.99984519, 2.0000000,
1413.7873, 0.99998565, 2.0000000,
1413.7887, 1.0000218, 2.0000000,
1413.7901, 0.99988904, 2.0000000,
1413.7915, 1.0000520, 2.0000000,
1413.7929, 0.99954756, 2.0000000,
1413.7943, 1.0000143, 2.0000000,
1413.7957, 1.0001268, 2.0000000,
1413.7971, 0.99985521, 2.0000000,
1413.7985, 1.0001037, 2.0000000,
1413.7998, 1.0000477, 2.0000000,
1413.8012, 0.99988935, 2.0000000,
1413.8026, 1.0001178, 2.0000000,
1413.8040, 0.99996819, 2.0000000,
1413.8054, 1.0000144, 2.0000000,
1413.8068, 0.99996297, 2.0000000,
1413.8082, 1.0000560, 2.0000000,
1413.8096, 0.99949698, 2.0000000,
1413.8110, 1.0002532, 2.0000000,
1413.8123, 0.99994862, 2.0000000,
1413.8137, 1.0002802, 2.0000000,
1413.8151, 0.99993483, 2.0000000,
1413.8165, 0.99981092, 2.0000000,
1413.8179, 1.0000724, 2.0000000,
1413.8193, 1.0000330, 2.0000000,
1413.8207, 0.99995277, 2.0000000,
1413.8221, 0.99977991, 2.0000000,
1413.8235, 0.99994427, 2.0000000,
1413.8248, 1.0002989, 2.0000000,
1413.8262, 1.0000286, 2.0000000,
1413.8276, 0.99995975, 2.0000000,
1413.8290, 1.0000232, 2.0000000,
1413.8304, 1.0000997, 2.0000000,
1413.8318, 0.99992783, 2.0000000,
1413.8332, 1.0000283, 2.0000000,
1413.8346, 0.99978653, 2.0000000,
1413.8360, 0.99989158, 2.0000000,
1413.8373, 0.99994836, 2.0000000,
1413.8387, 1.0001581, 2.0000000,
1413.8401, 1.0001898, 2.0000000,
1413.8415, 0.99963477, 2.0000000,
1413.8429, 0.99986077, 2.0000000,
1413.8443, 1.0000169, 2.0000000,
1413.8457, 0.99987830, 2.0000000,
1413.8471, 1.0000342, 2.0000000,
1413.8485, 1.0000563, 2.0000000,
1413.8498, 0.99997428, 2.0000000,
1413.8512, 1.0000845, 2.0000000,
1413.8526, 0.99958452, 2.0000000,
1413.8540, 0.99991097, 2.0000000,
1413.8554, 1.0000553, 2.0000000,
1413.8568, 1.0000848, 2.0000000,
1413.8582, 1.0000673, 2.0000000,
1413.8596, 1.0000740, 2.0000000,
1413.8610, 1.0000475, 2.0000000,
1413.8623, 0.99987846, 2.0000000,
1413.8637, 0.99997975, 2.0000000,
1413.8651, 1.0004271, 2.0000000,
1413.8665, 0.99993745, 2.0000000,
1413.8679, 1.0002673, 2.0000000,
1413.8693, 1.0001050, 2.0000000,
1413.8707, 1.0001794, 2.0000000,
1413.8721, 1.0000169, 2.0000000,
1413.8735, 1.0000154, 2.0000000,
1413.8748, 1.0001278, 2.0000000,
1413.8762, 0.99977008, 2.0000000,
1413.8776, 1.0000397, 2.0000000,
1413.8790, 0.99982827, 2.0000000,
1413.8804, 0.99986535, 2.0000000,
1413.8818, 1.0000033, 2.0000000,
1413.8832, 0.99998585, 2.0000000,
1413.8846, 1.0000725, 2.0000000,
1413.8860, 1.0002220, 2.0000000,
1413.8873, 1.0000341, 2.0000000,
1413.8887, 0.99980568, 2.0000000,
1413.8901, 0.99981384, 2.0000000,
1413.8915, 0.99995080, 2.0000000,
1413.8929, 0.99990678, 2.0000000,
1413.8943, 1.0000807, 2.0000000,
1413.8957, 0.99996089, 2.0000000,
1413.8971, 1.0000362, 2.0000000,
1413.8985, 0.99987096, 2.0000000,
1413.8998, 1.0001113, 2.0000000,
1413.9012, 1.0002600, 2.0000000,
1413.9026, 0.99984867, 2.0000000,
1413.9040, 1.0001378, 2.0000000,
1413.9054, 1.0000105, 2.0000000,
1413.9068, 0.99988968, 2.0000000,
1413.9082, 0.99983141, 2.0000000,
1413.9096, 0.99991503, 2.0000000,
1413.9110, 1.0000800, 2.0000000,
1413.9123, 0.99993905, 2.0000000,
1413.9137, 0.99998162, 2.0000000,
1413.9151, 0.99990326, 2.0000000,
1413.9165, 1.0001585, 2.0000000,
1413.9179, 0.99985014, 2.0000000,
1413.9193, 1.0002263, 2.0000000,
1413.9207, 0.99995032, 2.0000000,
1413.9221, 0.99998838, 2.0000000,
1413.9235, 1.0000716, 2.0000000,
1413.9248, 1.0002087, 2.0000000,
1413.9262, 0.99984277, 2.0000000,
1413.9276, 0.99978286, 2.0000000,
1413.9290, 0.99989158, 2.0000000,
1413.9304, 1.0003437, 2.0000000,
1413.9318, 0.99979573, 2.0000000,
1413.9332, 0.99957097, 2.0000000,
1413.9346, 0.99992427, 2.0000000,
1413.9360, 1.0004184, 2.0000000,
1413.9373, 1.0001950, 2.0000000,
1413.9387, 0.99993264, 2.0000000,
1413.9582, 0.99982828, 2.0000000,
1413.9596, 0.99987504, 2.0000000,
1413.9610, 1.0000717, 2.0000000,
1413.9623, 0.99962462, 2.0000000,
1413.9637, 0.99997367, 2.0000000,
1413.9651, 0.99969158, 2.0000000,
1413.9665, 1.0001701, 2.0000000,
1413.9679, 0.99992452, 2.0000000,
1413.9693, 1.0002367, 2.0000000,
1413.9707, 1.0000844, 2.0000000,
1413.9721, 1.0000981, 2.0000000,
1413.9735, 1.0001325, 2.0000000,
1413.9748, 1.0000267, 2.0000000,
1413.9762, 0.99992002, 2.0000000,
1413.9776, 1.0000528, 2.0000000,
1413.9790, 1.0000908, 2.0000000,
1413.9804, 1.0001688, 2.0000000,
1413.9818, 0.99983784, 2.0000000,
1413.9832, 0.99991484, 2.0000000,
1413.9846, 0.99994194, 2.0000000,
1413.9860, 1.0003320, 2.0000000,
1413.9873, 0.99985575, 2.0000000,
1413.9887, 0.99972983, 2.0000000,
1413.9901, 0.99987031, 2.0000000,
1413.9915, 0.99988444, 2.0000000,
1413.9929, 1.0004707, 2.0000000,
1413.9943, 1.0000478, 2.0000000,
1413.9957, 1.0001759, 2.0000000,
1413.9971, 1.0001400, 2.0000000,
1413.9985, 1.0000236, 2.0000000,
1413.9998, 0.99992298, 2.0000000,
1414.0012, 0.99999256, 2.0000000,
1414.0026, 0.99971716, 2.0000000,
1414.0040, 1.0000774, 2.0000000,
1414.0054, 0.99959694, 2.0000000,
1414.0068, 0.99976105, 2.0000000,
1414.0082, 0.99983742, 2.0000000,
1414.0110, 1.0001999, 2.0000000,
1414.0123, 0.99996521, 2.0000000,
1414.0137, 0.99992542, 2.0000000,
1414.0151, 1.0000161, 2.0000000,
1414.0165, 0.99986274, 2.0000000,
1414.0179, 0.99975073, 2.0000000,
1414.0193, 0.99936014, 2.0000000,
1414.0207, 1.0001610, 2.0000000,
1414.0221, 1.0000093, 2.0000000,
1414.0235, 0.99996400, 2.0000000,
1414.0248, 1.0001813, 2.0000000,
1414.0262, 1.0000183, 2.0000000,
1414.0276, 1.0001551, 2.0000000,
1414.0290, 0.99993138, 2.0000000,
1414.0304, 1.0000980, 2.0000000,
1414.0318, 1.0001792, 2.0000000,
1414.0332, 1.0000542, 2.0000000,
1414.0346, 1.0001445, 2.0000000,
1414.0360, 1.0000797, 2.0000000,
1414.0373, 0.99986091, 2.0000000,
1414.0387, 0.99997683, 2.0000000,
1414.0401, 0.99993455, 2.0000000,
1414.0415, 0.99997455, 2.0000000,
1414.0429, 1.0002613, 2.0000000,
1414.0443, 1.0000872, 2.0000000,
1414.0457, 1.0006234, 2.0000000,
1414.0471, 0.99994691, 2.0000000,
1414.0485, 0.99980043, 2.0000000,
1414.0498, 0.99978037, 2.0000000,
1414.0512, 1.0000995, 2.0000000,
1414.0526, 1.0002768, 2.0000000,
1414.0540, 1.0000325, 2.0000000,
1414.0554, 1.0001082, 2.0000000,
1414.0568, 0.99993617, 2.0000000,
1414.0582, 1.0001160, 2.0000000,
1414.0596, 0.99983818, 2.0000000,
1414.0610, 1.0001201, 2.0000000,
1414.0623, 1.0001595, 2.0000000,
1414.0637, 1.0000093, 2.0000000,
1414.0651, 0.99987064, 2.0000000,
1414.0665, 1.0001227, 2.0000000,
1414.0679, 1.0001947, 2.0000000,
1414.0693, 1.0000122, 2.0000000,
1414.0707, 1.0002467, 2.0000000,
1414.0721, 0.99984955, 2.0000000,
1414.0735, 0.99991850, 2.0000000,
1414.0748, 0.99979185, 2.0000000,
1414.0762, 1.0001242, 2.0000000,
1414.0776, 0.99984693, 2.0000000,
1414.0790, 0.99970025, 2.0000000,
1414.0804, 0.99979112, 2.0000000,
1414.0818, 1.0001624, 2.0000000,
1414.0832, 0.99994297, 2.0000000,
1414.0846, 0.99991120, 2.0000000,
1414.0860, 0.99972718, 2.0000000,
1414.0873, 1.0001499, 2.0000000,
1414.0887, 0.99998506, 2.0000000,
1414.0901, 0.99997923, 2.0000000,
1414.0915, 0.99985066, 2.0000000,
1414.0929, 0.99993141, 2.0000000,
1414.0943, 0.99999533, 2.0000000,
1414.0957, 1.0000491, 2.0000000,
1414.0971, 1.0000021, 2.0000000,
1414.0985, 0.99991423, 2.0000000,
1414.0998, 1.0001594, 2.0000000,
1414.1012, 1.0001147, 2.0000000,
1414.1026, 1.0000396, 2.0000000,
1414.1040, 0.99994811, 2.0000000,
1414.1054, 1.0000305, 2.0000000,
1414.1068, 0.99998543, 2.0000000,
1414.1082, 1.0001662, 2.0000000,
1414.1096, 1.0001974, 2.0000000,
1414.1110, 0.99990408, 2.0000000,
1414.1123, 1.0002296, 2.0000000,
1414.1137, 1.0001545, 2.0000000,
1414.1151, 1.0001626, 2.0000000,
1414.1165, 1.0000356, 2.0000000,
1414.1179, 0.99971971, 2.0000000,
1414.1193, 1.0000408, 2.0000000,
1414.1207, 1.0000207, 2.0000000,
1414.1221, 1.0000007, 2.0000000,
1414.1235, 1.0000415, 2.0000000,
1414.1248, 0.99999779, 2.0000000,
1414.1262, 1.0000608, 2.0000000,
1414.1276, 1.0000128, 2.0000000,
1414.1290, 1.0002074, 2.0000000,
1414.1304, 0.99991503, 2.0000000,
1414.1318, 0.99997201, 2.0000000,
1414.1332, 1.0001378, 2.0000000,
1414.1346, 0.99998945, 2.0000000,
1414.1373, 1.0003941, 2.0000000,
1414.1387, 0.99994630, 2.0000000,
1414.1401, 1.0001389, 2.0000000,
1414.1415, 0.99982562, 2.0000000,
1414.1429, 0.99998977, 2.0000000,
1414.1443, 0.99984015, 2.0000000,
1414.1457, 1.0000957, 2.0000000,
1414.1471, 1.0001314, 2.0000000,
1414.1485, 0.99998962, 2.0000000,
1414.1498, 1.0002918, 2.0000000,
1414.1512, 1.0000283, 2.0000000,
1414.1526, 1.0002592, 2.0000000,
1414.1540, 0.99989233, 2.0000000,
1414.1554, 1.0002320, 2.0000000,
1414.1568, 0.99979182, 2.0000000,
1414.1582, 1.0000163, 2.0000000,
1414.1596, 1.0000302, 2.0000000,
1414.1610, 1.0001301, 2.0000000,
1414.1623, 1.0001029, 2.0000000,
1414.1637, 0.99991179, 2.0000000,
1414.1651, 0.99999761, 2.0000000,
1414.1665, 0.99989051, 2.0000000,
1414.1679, 0.99988730, 2.0000000,
1414.1693, 0.99986641, 2.0000000,
1414.1707, 1.0000410, 2.0000000,
1414.1721, 1.0002121, 2.0000000,
1414.1734, 0.99986572, 2.0000000,
1414.1748, 0.99989242, 2.0000000,
1414.1762, 1.0000292, 2.0000000,
1414.1776, 0.99979576, 2.0000000,
1414.1790, 1.0000672, 2.0000000,
1414.1804, 0.99999580, 2.0000000,
1414.1818, 0.99999802, 2.0000000,
1414.1832, 1.0000653, 2.0000000,
1414.1846, 0.99995882, 2.0000000,
1414.1859, 0.99985422, 2.0000000,
1414.1873, 1.0005193, 2.0000000,
1414.1887, 1.0000287, 2.0000000,
1414.1901, 1.0000870, 2.0000000,
1414.1915, 1.0002214, 2.0000000,
1414.1929, 1.0000452, 2.0000000,
1414.1943, 1.0002268, 2.0000000,
1414.1957, 0.99975973, 2.0000000,
1414.1971, 0.99995765, 2.0000000,
1414.1984, 0.99970499, 2.0000000,
1414.1998, 0.99996229, 2.0000000,
1414.2012, 1.0001742, 2.0000000,
1414.2026, 1.0000542, 2.0000000,
1414.2054, 1.0000128, 2.0000000,
1414.2068, 1.0000925, 2.0000000,
1414.2082, 1.0000383, 2.0000000,
1414.2096, 1.0000056, 2.0000000,
1414.2109, 0.99980134, 2.0000000,
1414.2123, 0.99986216, 2.0000000,
1414.2137, 0.99982711, 2.0000000,
1414.2151, 1.0000256, 2.0000000,
1414.2165, 1.0001573, 2.0000000,
1414.2179, 0.99996488, 2.0000000,
1414.2193, 0.99993971, 2.0000000,
1414.2207, 1.0002316, 2.0000000,
1414.2221, 1.0000122, 2.0000000,
1414.2234, 1.0001316, 2.0000000,
1414.2248, 0.99989707, 2.0000000,
1414.2262, 1.0000063, 2.0000000,
1414.2276, 0.99991262, 2.0000000,
1414.2290, 0.99999357, 2.0000000,
1414.2304, 1.0003137, 2.0000000,
1414.2318, 1.0001259, 2.0000000,
1414.2332, 1.0001483, 2.0000000,
1414.2346, 1.0001338, 2.0000000,
1414.2359, 0.99988519, 2.0000000,
1414.2373, 0.99997081, 2.0000000,
1414.2387, 1.0002445, 2.0000000,
1414.2401, 0.99999446, 2.0000000,
1414.2415, 0.99977346, 2.0000000,
1414.2429, 0.99987214, 2.0000000,
1414.2443, 0.99989492, 2.0000000,
1414.2457, 0.99995539, 2.0000000,
1414.2471, 1.0001619, 2.0000000,
1414.2484, 0.99982950, 2.0000000,
1414.2498, 0.99968389, 2.0000000,
1414.2512, 1.0000400, 2.0000000,
1414.2526, 0.99994887, 2.0000000,
1414.2540, 0.99999017, 2.0000000,
1414.2554, 1.0000034, 2.0000000,
1414.2568, 0.99989648, 2.0000000,
1414.2582, 1.0001266, 2.0000000,
1414.2596, 0.99960846, 2.0000000,
1414.2609, 0.99971798, 2.0000000,
1414.2623, 0.99986732, 2.0000000,
1414.2637, 0.99999523, 2.0000000,
1414.2651, 0.99988423, 2.0000000,
1414.2665, 1.0000597, 2.0000000,
1414.2679, 0.99996347, 2.0000000,
1414.2693, 1.0000953, 2.0000000,
1414.2707, 0.99992723, 2.0000000,
1414.2721, 0.99989484, 2.0000000,
1414.2734, 0.99991973, 2.0000000,
1414.2748, 1.0002772, 2.0000000,
1414.2762, 1.0001092, 2.0000000,
1414.2776, 0.99990290, 2.0000000,
1414.2790, 1.0000127, 2.0000000,
1414.2804, 1.0000385, 2.0000000,
1414.2818, 1.0001453, 2.0000000,
1414.2832, 0.99988852, 2.0000000,
1414.2846, 0.99994539, 2.0000000,
1414.2859, 0.99951820, 2.0000000,
1414.2873, 1.0002215, 2.0000000,
1414.2887, 0.99968902, 2.0000000,
1414.2901, 0.99998259, 2.0000000,
1414.2915, 0.99976956, 2.0000000,
1414.2929, 0.99988125, 2.0000000,
1414.2943, 0.99997669, 2.0000000,
1414.2957, 0.99994186, 2.0000000,
1414.2971, 1.0000904, 2.0000000,
1414.2984, 0.99969774, 2.0000000,
1414.2998, 1.0001880, 2.0000000,
1414.3012, 1.0001472, 2.0000000,
1414.3026, 1.0000266, 2.0000000,
1414.3040, 0.99992576, 2.0000000,
1414.3054, 1.0000327, 2.0000000,
1414.3068, 1.0002467, 2.0000000,
1414.3082, 0.99992897, 2.0000000,
1414.3096, 1.0000977, 2.0000000,
1414.3109, 0.99996818, 2.0000000,
1414.3123, 1.0000239, 2.0000000,
1414.3137, 0.99973756, 2.0000000,
1414.3151, 0.99999167, 2.0000000,
1414.3165, 0.99990323, 2.0000000,
1414.3179, 0.99984017, 2.0000000,
1414.3193, 0.99984831, 2.0000000,
1414.3207, 1.0000214, 2.0000000,
1414.3221, 1.0002756, 2.0000000,
1414.3234, 1.0003069, 2.0000000,
1414.3248, 0.99999925, 2.0000000,
1414.3262, 0.99970705, 2.0000000,
1414.3276, 1.0000819, 2.0000000,
1414.3290, 0.99978414, 2.0000000,
1414.3304, 1.0002920, 2.0000000,
1414.3318, 0.99997590, 2.0000000,
1414.3332, 1.0001596, 2.0000000,
1414.3346, 1.0001490, 2.0000000,
1414.3359, 1.0003322, 2.0000000,
1414.3373, 1.0004320, 2.0000000,
1414.3387, 1.0000457, 2.0000000,
1414.3401, 1.0001216, 2.0000000,
1414.3415, 1.0001660, 2.0000000,
1414.3429, 0.99993818, 2.0000000,
1414.3443, 1.0002290, 2.0000000,
1414.3457, 0.99977815, 2.0000000,
1414.3471, 0.99998598, 2.0000000,
1414.3484, 0.99985118, 2.0000000,
1414.3498, 1.0001281, 2.0000000,
1414.3512, 1.0002086, 2.0000000,
1414.3526, 0.99974419, 2.0000000,
1414.3540, 1.0000885, 2.0000000,
1414.3554, 0.99956957, 2.0000000,
1414.3568, 0.99988423, 2.0000000,
1414.3582, 0.99946352, 2.0000000,
1414.3596, 0.99982214, 2.0000000,
1414.3609, 0.99995517, 2.0000000,
1414.3623, 0.99957448, 2.0000000,
1414.3637, 0.99987156, 2.0000000,
1414.3651, 0.99991345, 2.0000000,
1414.3665, 0.99978071, 2.0000000,
1414.3679, 1.0000197, 2.0000000,
1414.3693, 0.99983734, 2.0000000,
1414.3707, 1.0000380, 2.0000000,
1414.3721, 1.0000242, 2.0000000,
1414.3734, 0.99999109, 2.0000000,
1414.3748, 1.0001004, 2.0000000,
1414.3762, 1.0002263, 2.0000000,
1414.3776, 0.99976401, 2.0000000,
1414.3790, 0.99981205, 2.0000000,
1414.3804, 1.0000692, 2.0000000,
1414.3818, 1.0002116, 2.0000000,
1414.3832, 0.99999780, 2.0000000,
1414.3846, 0.99991868, 2.0000000,
1414.3859, 1.0000956, 2.0000000,
1414.3873, 0.99998927, 2.0000000,
1414.3887, 1.0000275, 2.0000000,
1414.3901, 1.0000160, 2.0000000,
1414.3915, 0.99973658, 2.0000000,
1414.3929, 1.0002487, 2.0000000,
1414.3943, 1.0002310, 2.0000000,
1414.3957, 1.0001699, 2.0000000,
1414.3971, 0.99978758, 2.0000000,
1414.3984, 0.99985724, 2.0000000,
1414.3998, 1.0001746, 2.0000000,
1414.4012, 0.99987980, 2.0000000,
1414.4026, 1.0003111, 2.0000000,
1414.4040, 0.99999026, 2.0000000,
1414.4054, 0.99997501, 2.0000000,
1414.4068, 1.0000036, 2.0000000,
1414.4082, 1.0004077, 2.0000000,
1414.4096, 1.0000671, 2.0000000,
1414.4109, 0.99986543, 2.0000000,
1414.4123, 0.99981581, 2.0000000,
1414.4137, 1.0000010, 2.0000000,
1414.4151, 1.0000668, 2.0000000,
1414.4165, 0.99999771, 2.0000000,
1414.4179, 0.99957850, 2.0000000,
1414.4193, 0.99996016, 2.0000000,
1414.4207, 0.99991709, 2.0000000,
1414.4221, 1.0002706, 2.0000000,
1414.4234, 0.99999127, 2.0000000,
1414.4248, 0.99977197, 2.0000000,
1414.4262, 0.99997810, 2.0000000,
1414.4276, 0.99996083, 2.0000000,
1414.4290, 0.99991285, 2.0000000,
1414.4304, 0.99963217, 2.0000000,
1414.4318, 0.99983595, 2.0000000,
1414.4332, 1.0000682, 2.0000000,
1414.4346, 0.99987563, 2.0000000,
1414.4359, 0.99952241, 2.0000000,
1414.4373, 1.0001997, 2.0000000,
1414.4387, 0.99984580, 2.0000000,
1414.4401, 1.0000798, 2.0000000,
1414.4415, 1.0003815, 2.0000000,
1414.4429, 0.99986028, 2.0000000,
1414.4443, 0.99983038, 2.0000000,
1414.4457, 0.99998793, 2.0000000,
1414.4471, 1.0003080, 2.0000000,
1414.4498, 0.99999457, 2.0000000,
1414.4512, 1.0003057, 2.0000000,
1414.4526, 0.99997665, 2.0000000,
1414.4540, 0.99955241, 2.0000000,
1414.4554, 0.99983712, 2.0000000,
1414.4568, 1.0001608, 2.0000000,
1414.4582, 1.0000498, 2.0000000,
1414.4596, 1.0003103, 2.0000000,
1414.4609, 1.0002680, 2.0000000,
1414.4623, 1.0000302, 2.0000000,
1414.4637, 0.99987641, 2.0000000,
1414.4651, 0.99991768, 2.0000000,
1414.4665, 0.99993648, 2.0000000,
1414.4679, 1.0001201, 2.0000000,
1414.4693, 0.99974734, 2.0000000,
1414.4707, 1.0000218, 2.0000000,
1414.4721, 0.99974973, 2.0000000,
1414.4734, 1.0001858, 2.0000000,
1414.4748, 0.99995841, 2.0000000,
1414.4762, 0.99989923, 2.0000000,
1414.4776, 0.99978227, 2.0000000,
1414.4790, 1.0001119, 2.0000000,
1414.4804, 1.0002884, 2.0000000,
1414.4818, 1.0000404, 2.0000000,
1414.4832, 0.99992818, 2.0000000,
1414.4846, 0.99998420, 2.0000000,
1414.4859, 0.99989127, 2.0000000,
1414.4873, 1.0003619, 2.0000000,
1414.4887, 0.99987562, 2.0000000,
1414.4901, 1.0001897, 2.0000000,
1414.4915, 1.0000430, 2.0000000,
1414.4929, 0.99996923, 2.0000000,
1414.4943, 0.99976662, 2.0000000,
1414.4957, 0.99971643, 2.0000000,
1414.4971, 1.0000380, 2.0000000,
1414.4984, 0.99942554, 2.0000000,
1414.4998, 0.99969902, 2.0000000,
1414.5012, 1.0001636, 2.0000000,
1414.5026, 1.0000422, 2.0000000,
1414.5040, 1.0001711, 2.0000000,
1414.5054, 0.99986327, 2.0000000,
1414.5068, 0.99974828, 2.0000000,
1414.5082, 1.0000848, 2.0000000,
1414.5096, 1.0001710, 2.0000000,
1414.5109, 1.0000120, 2.0000000,
1414.5123, 1.0001004, 2.0000000,
1414.5137, 0.99989693, 2.0000000,
1414.5151, 0.99990224, 2.0000000,
1414.5165, 1.0002324, 2.0000000,
1414.5179, 1.0003565, 2.0000000,
1414.5193, 1.0004532, 2.0000000,
1414.5207, 0.99997232, 2.0000000,
1414.5221, 0.99999423, 2.0000000,
1414.5234, 1.0001426, 2.0000000,
1414.5248, 0.99987250, 2.0000000,
1414.5262, 1.0001933, 2.0000000,
1414.5276, 0.99991396, 2.0000000,
1414.5290, 0.99987530, 2.0000000,
1414.5304, 0.99995170, 2.0000000,
1414.5318, 1.0000326, 2.0000000,
1414.5332, 1.0000482, 2.0000000,
1414.5346, 1.0003925, 2.0000000,
1414.5359, 0.99991795, 2.0000000,
1414.5373, 0.99973709, 2.0000000,
1414.5387, 1.0001353, 2.0000000,
1414.5401, 1.0000124, 2.0000000,
1414.5415, 1.0001406, 2.0000000,
1414.5429, 0.99999303, 2.0000000,
1414.5443, 1.0000540, 2.0000000,
1414.5457, 0.99995311, 2.0000000,
1414.5471, 1.0001210, 2.0000000,
1414.5484, 1.0001650, 2.0000000,
1414.5498, 0.99990939, 2.0000000,
1414.5512, 0.99993874, 2.0000000,
1414.5526, 1.0001200, 2.0000000,
1414.5540, 1.0002677, 2.0000000,
1414.5554, 1.0000074, 2.0000000,
1414.5568, 1.0000774, 2.0000000,
1414.5582, 1.0001128, 2.0000000,
1414.5596, 1.0001181, 2.0000000,
1414.5609, 0.99996237, 2.0000000,
1414.5623, 1.0004127, 2.0000000,
1414.5637, 1.0000861, 2.0000000,
1414.5651, 0.99995259, 2.0000000,
1414.5665, 1.0002117, 2.0000000,
1414.5679, 1.0000217, 2.0000000,
1414.5693, 0.99999361, 2.0000000,
1414.5707, 0.99980354, 2.0000000,
1414.5721, 1.0001706, 2.0000000,
1414.5734, 0.99995209, 2.0000000,
1414.5748, 0.99985769, 2.0000000,
1414.5762, 0.99976324, 2.0000000,
1414.5776, 0.99983139, 2.0000000,
1414.5790, 1.0000984, 2.0000000,
1414.5804, 0.99989039, 2.0000000,
1414.5818, 0.99987969, 2.0000000,
1414.5832, 1.0001411, 2.0000000,
1414.5846, 1.0001968, 2.0000000,
1414.5859, 1.0001987, 2.0000000,
1414.5873, 1.0000312, 2.0000000,
1414.5887, 0.99988108, 2.0000000,
1414.5901, 1.0001694, 2.0000000,
1414.5915, 0.99991779, 2.0000000,
1414.5929, 0.99997615, 2.0000000,
1414.5943, 1.0000504, 2.0000000,
1414.5957, 1.0000207, 2.0000000,
1414.5971, 1.0005653, 2.0000000,
1414.5984, 1.0002268, 2.0000000,
1414.5998, 0.99989286, 2.0000000,
1414.6012, 1.0002664, 2.0000000,
1414.6026, 1.0007541, 2.0000000,
1414.6040, 1.0000951, 2.0000000,
1414.6054, 1.0001129, 2.0000000,
1414.6068, 0.99979050, 2.0000000,
1414.6082, 0.99974651, 2.0000000,
1414.6096, 1.0000417, 2.0000000,
1414.6109, 1.0001700, 2.0000000,
1414.6123, 0.99990039, 2.0000000,
1414.6137, 0.99990958, 2.0000000,
1414.6151, 0.99976759, 2.0000000,
1414.6165, 1.0001237, 2.0000000,
1414.6179, 0.99995771, 2.0000000,
1414.6193, 1.0004039, 2.0000000,
1414.6207, 0.99980611, 2.0000000,
1414.6221, 0.99995371, 2.0000000,
1414.6234, 1.0002567, 2.0000000,
1414.6248, 0.99998267, 2.0000000,
1414.6262, 1.0000406, 2.0000000,
1414.6276, 1.0002239, 2.0000000,
1414.6290, 1.0000202, 2.0000000,
1414.6304, 1.0002362, 2.0000000,
1414.6318, 0.99985841, 2.0000000,
1414.6332, 1.0000250, 2.0000000,
1414.6346, 0.99981811, 2.0000000,
1414.6359, 1.0002095, 2.0000000,
1414.6373, 0.99980329, 2.0000000,
1414.6387, 0.99989513, 2.0000000,
1414.6401, 1.0002192, 2.0000000,
1414.6415, 0.99989361, 2.0000000,
1414.6429, 1.0000879, 2.0000000,
1414.6443, 1.0004545, 2.0000000,
1414.6457, 0.99995722, 2.0000000,
1414.6471, 0.99979949, 2.0000000,
1414.6484, 0.99978228, 2.0000000,
1414.6498, 0.99987040, 2.0000000,
1414.6512, 0.99958313, 2.0000000,
1414.6526, 0.99989621, 2.0000000,
1414.6540, 0.99981994, 2.0000000,
1414.6554, 0.99976969, 2.0000000,
1414.6568, 1.0001378, 2.0000000,
1414.6582, 1.0003020, 2.0000000,
1414.6596, 1.0000909, 2.0000000,
1414.6609, 1.0001668, 2.0000000,
1414.6623, 0.99980799, 2.0000000,
1414.6637, 1.0001333, 2.0000000,
1414.6651, 0.99980604, 2.0000000,
1414.6665, 0.99998034, 2.0000000,
1414.6679, 0.99982775, 2.0000000,
1414.6693, 1.0000993, 2.0000000,
1414.6707, 0.99994615, 2.0000000,
1414.6721, 1.0001192, 2.0000000,
1414.6734, 1.0000016, 2.0000000,
1414.6748, 0.99979816, 2.0000000,
1414.6762, 1.0002486, 2.0000000,
1414.6776, 0.99995723, 2.0000000,
1414.6790, 0.99979287, 2.0000000,
1414.6804, 0.99975175, 2.0000000,
1414.6818, 0.99997367, 2.0000000,
1414.6832, 0.99990286, 2.0000000,
1414.6846, 0.99995439, 2.0000000,
1414.6859, 1.0001052, 2.0000000,
1414.6873, 0.99976635, 2.0000000,
1414.6887, 0.99991277, 2.0000000,
1414.6901, 1.0002351, 2.0000000,
1414.6915, 1.0001026, 2.0000000,
1414.6929, 1.0000736, 2.0000000,
1414.6943, 0.99979895, 2.0000000,
1414.6957, 1.0001789, 2.0000000,
1414.6971, 0.99998574, 2.0000000,
1414.6984, 0.99991702, 2.0000000,
1414.6998, 0.99998860, 2.0000000,
1414.7012, 0.99977877, 2.0000000,
1414.7026, 1.0001225, 2.0000000,
1414.7040, 1.0000163, 2.0000000,
1414.7054, 1.0002524, 2.0000000,
1414.7068, 0.99993561, 2.0000000,
1414.7082, 0.99967143, 2.0000000,
1414.7096, 1.0000317, 2.0000000,
1414.7109, 1.0001276, 2.0000000,
1414.7123, 0.99984712, 2.0000000,
1414.7137, 1.0001054, 2.0000000,
1414.7151, 0.99984956, 2.0000000,
1414.7165, 0.99972507, 2.0000000,
1414.7179, 1.0002450, 2.0000000,
1414.7193, 1.0000238, 2.0000000,
1414.7207, 0.99981467, 2.0000000,
1414.7221, 0.99981127, 2.0000000,
1414.7234, 1.0001460, 2.0000000,
1414.7248, 0.99993734, 2.0000000,
1414.7262, 0.99974731, 2.0000000,
1414.7276, 1.0002854, 2.0000000,
1414.7290, 1.0000457, 2.0000000,
1414.7304, 1.0004389, 2.0000000,
1414.7318, 0.99991624, 2.0000000,
1414.7332, 1.0002235, 2.0000000,
1414.7346, 0.99992050, 2.0000000,
1414.7359, 1.0000175, 2.0000000,
1414.7373, 0.99973026, 2.0000000,
1414.7387, 0.99990387, 2.0000000,
1414.7401, 0.99980844, 2.0000000,
1414.7415, 0.99993012, 2.0000000,
1414.7429, 0.99971017, 2.0000000,
1414.7443, 1.0002926, 2.0000000,
1414.7457, 0.99988330, 2.0000000,
1414.7471, 1.0001305, 2.0000000,
1414.7484, 0.99999489, 2.0000000,
1414.7498, 0.99983933, 2.0000000,
1414.7512, 1.0000208, 2.0000000,
1414.7526, 1.0000823, 2.0000000,
1414.7540, 0.99993153, 2.0000000,
1414.7554, 1.0000842, 2.0000000,
1414.7568, 0.99990506, 2.0000000,
1414.7582, 0.99979662, 2.0000000,
1414.7596, 0.99987272, 2.0000000,
1414.7609, 0.99999609, 2.0000000,
1414.7623, 1.0000195, 2.0000000,
1414.7637, 0.99981726, 2.0000000,
1414.7651, 0.99997288, 2.0000000,
1414.7665, 1.0001537, 2.0000000,
1414.7679, 0.99974231, 2.0000000,
1414.7693, 0.99979574, 2.0000000,
1414.7707, 1.0003014, 2.0000000,
1414.7721, 1.0000151, 2.0000000,
1414.7734, 0.99994392, 2.0000000,
1414.7748, 0.99984351, 2.0000000,
1414.7762, 1.0000016, 2.0000000,
1414.7776, 0.99985162, 2.0000000,
1414.7790, 1.0000810, 2.0000000,
1414.7804, 1.0000919, 2.0000000,
1414.7818, 0.99971421, 2.0000000,
1414.7832, 1.0000096, 2.0000000,
1414.7846, 0.99984544, 2.0000000,
1414.7859, 0.99972270, 2.0000000,
1414.7873, 0.99965770, 2.0000000,
1414.7887, 1.0000903, 2.0000000,
1414.7901, 1.0001584, 2.0000000,
1414.7915, 0.99978140, 2.0000000,
1414.7929, 0.99986371, 2.0000000,
1414.7943, 1.0000658, 2.0000000,
1414.7957, 1.0002704, 2.0000000,
1414.7971, 0.99998362, 2.0000000,
1414.7984, 1.0000008, 2.0000000,
1414.7998, 1.0001683, 2.0000000,
1414.8012, 1.0004828, 2.0000000,
1414.8026, 1.0001758, 2.0000000,
1414.8040, 1.0001136, 2.0000000,
1414.8054, 1.0000416, 2.0000000,
1414.8068, 0.99967545, 2.0000000,
1414.8082, 1.0001919, 2.0000000,
1414.8096, 1.0001702, 2.0000000,
1414.8109, 0.99993449, 2.0000000,
1414.8123, 1.0001072, 2.0000000,
1414.8137, 0.99994612, 2.0000000,
1414.8151, 0.99973305, 2.0000000,
1414.8165, 1.0001415, 2.0000000,
1414.8179, 0.99971241, 2.0000000,
1414.8193, 1.0000339, 2.0000000,
1414.8207, 1.0001765, 2.0000000,
1414.8221, 0.99992521, 2.0000000,
1414.8234, 1.0001050, 2.0000000,
1414.8248, 1.0002082, 2.0000000,
1414.8262, 1.0002032, 2.0000000,
1414.8276, 1.0001530, 2.0000000,
1414.8290, 0.99989820, 2.0000000,
1414.8304, 1.0000866, 2.0000000,
1414.8318, 0.99996413, 2.0000000,
1414.8332, 1.0001395, 2.0000000,
1414.8346, 0.99981750, 2.0000000,
1414.8359, 1.0002259, 2.0000000,
1414.8373, 1.0000865, 2.0000000,
1414.8387, 1.0002592, 2.0000000,
1414.8401, 0.99994821, 2.0000000,
1414.8415, 1.0000632, 2.0000000,
1414.8429, 1.0003304, 2.0000000,
1414.8443, 1.0000332, 2.0000000,
1414.8457, 0.99984422, 2.0000000,
1414.8471, 1.0000483, 2.0000000,
1414.8484, 1.0001232, 2.0000000,
1414.8498, 0.99991428, 2.0000000,
1414.8512, 0.99994988, 2.0000000,
1414.8526, 0.99985621, 2.0000000,
1414.8540, 0.99998662, 2.0000000,
1414.8554, 0.99995417, 2.0000000,
1414.8568, 0.99997210, 2.0000000,
1414.8582, 0.99981370, 2.0000000,
1414.8596, 1.0000946, 2.0000000,
1414.8609, 1.0000249, 2.0000000,
1414.8623, 0.99988774, 2.0000000,
1414.8637, 0.99998964, 2.0000000,
1414.8651, 1.0001187, 2.0000000,
1414.8665, 1.0000317, 2.0000000,
1414.8679, 1.0001728, 2.0000000,
1414.8693, 0.99993667, 2.0000000,
1414.8707, 1.0007011, 2.0000000,
1414.8721, 1.0000598, 2.0000000,
1414.8734, 1.0000511, 2.0000000,
1414.8748, 0.99983207, 2.0000000,
1414.8762, 1.0000203, 2.0000000,
1414.8776, 1.0002549, 2.0000000,
1414.8790, 0.99993404, 2.0000000,
1414.8804, 0.99979965, 2.0000000,
1414.8818, 1.0000590, 2.0000000,
1414.8832, 0.99981499, 2.0000000,
1414.8846, 0.99998359, 2.0000000,
1414.8859, 1.0000964, 2.0000000,
1414.8873, 0.99982094, 2.0000000,
1414.8887, 0.99986632, 2.0000000,
1414.8901, 0.99984769, 2.0000000,
1414.8915, 0.99967947, 2.0000000,
1414.8929, 0.99994806, 2.0000000,
1414.8943, 1.0000238, 2.0000000,
1414.8957, 1.0000655, 2.0000000,
1414.8971, 0.99994517, 2.0000000,
1414.8984, 0.99996417, 2.0000000,
1414.8998, 0.99989827, 2.0000000,
1414.9012, 0.99982129, 2.0000000,
1414.9026, 1.0000179, 2.0000000,
1414.9040, 0.99982274, 2.0000000,
1414.9054, 1.0001472, 2.0000000,
1414.9068, 1.0001522, 2.0000000,
1414.9082, 1.0001178, 2.0000000,
1414.9096, 1.0002109, 2.0000000,
1414.9109, 0.99989363, 2.0000000,
1414.9123, 0.99989415, 2.0000000,
1414.9137, 1.0001732, 2.0000000,
1414.9151, 1.0002821, 2.0000000,
1414.9165, 1.0002477, 2.0000000,
1414.9179, 1.0001318, 2.0000000,
1414.9193, 1.0000109, 2.0000000,
1414.9207, 0.99980390, 2.0000000,
1414.9221, 0.99980893, 2.0000000,
1414.9234, 0.99986796, 2.0000000,
1414.9248, 0.99980389, 2.0000000,
1414.9262, 0.99984867, 2.0000000,
1414.9276, 0.99995516, 2.0000000,
1414.9290, 0.99987672, 2.0000000,
1414.9304, 0.99998606, 2.0000000,
1414.9318, 0.99977971, 2.0000000,
1414.9332, 1.0000407, 2.0000000,
1414.9346, 0.99977752, 2.0000000,
1414.9359, 0.99991048, 2.0000000,
1414.9373, 0.99988475, 2.0000000,
1414.9387, 1.0000997, 2.0000000,
1414.9401, 0.99993838, 2.0000000,
1414.9415, 0.99988553, 2.0000000,
1414.9443, 1.0002367, 2.0000000,
1414.9457, 1.0000385, 2.0000000,
1414.9471, 0.99987850, 2.0000000,
1414.9484, 1.0002595, 2.0000000,
1414.9498, 1.0000677, 2.0000000,
1414.9512, 0.99982147, 2.0000000,
1414.9526, 1.0001146, 2.0000000,
1414.9540, 0.99983527, 2.0000000,
1414.9554, 0.99987414, 2.0000000,
1414.9568, 1.0000543, 2.0000000,
1414.9582, 0.99992235, 2.0000000,
1414.9596, 1.0001715, 2.0000000,
1414.9609, 1.0000627, 2.0000000,
1414.9623, 1.0001515, 2.0000000,
1414.9637, 1.0000890, 2.0000000,
1414.9651, 1.0002582, 2.0000000,
1414.9665, 1.0002581, 2.0000000,
1414.9679, 0.99988968, 2.0000000,
1414.9693, 0.99998591, 2.0000000,
1414.9707, 1.0000040, 2.0000000,
1414.9721, 0.99995415, 2.0000000,
1414.9734, 1.0003215, 2.0000000,
1414.9748, 0.99998825, 2.0000000,
1414.9762, 0.99979073, 2.0000000,
1414.9776, 1.0000982, 2.0000000,
1414.9790, 0.99987667, 2.0000000,
1414.9804, 1.0000188, 2.0000000,
1414.9818, 0.99975908, 2.0000000,
1414.9832, 0.99980537, 2.0000000,
1414.9846, 0.99994123, 2.0000000,
1414.9859, 1.0001111, 2.0000000,
1414.9873, 1.0000310, 2.0000000,
1414.9887, 1.0001307, 2.0000000,
1414.9901, 1.0000338, 2.0000000,
1414.9915, 1.0000134, 2.0000000,
1414.9929, 0.99982688, 2.0000000,
1414.9943, 0.99994045, 2.0000000,
1414.9957, 1.0000073, 2.0000000,
1414.9971, 0.99967111, 2.0000000,
1414.9984, 1.0002157, 2.0000000,
1414.9998, 0.99980792, 2.0000000,
1415.0012, 1.0000779, 2.0000000,
1415.0026, 0.99970477, 2.0000000,
1415.0040, 0.99973137, 2.0000000,
1415.0054, 1.0000690, 2.0000000,
1415.0068, 1.0001648, 2.0000000,
1415.0082, 0.99984558, 2.0000000,
1415.0096, 1.0000227, 2.0000000,
1415.0109, 1.0000208, 2.0000000,
1415.0123, 1.0003456, 2.0000000,
1415.0137, 1.0001432, 2.0000000,
1415.0151, 1.0002007, 2.0000000,
1415.0165, 1.0002289, 2.0000000,
1415.0179, 0.99968110, 2.0000000,
1415.0193, 0.99998135, 2.0000000,
1415.0207, 0.99997864, 2.0000000,
1415.0221, 1.0001455, 2.0000000,
1415.0234, 0.99986783, 2.0000000,
1415.0248, 1.0000190, 2.0000000,
1415.0262, 1.0001967, 2.0000000,
1415.0276, 1.0000891, 2.0000000,
1415.0290, 0.99982537, 2.0000000,
1415.0304, 1.0004322, 2.0000000,
1415.0318, 0.99985991, 2.0000000,
1415.0332, 1.0002175, 2.0000000,
1415.0346, 0.99990252, 2.0000000,
1415.0359, 1.0000133, 2.0000000,
1415.0373, 0.99988457, 2.0000000,
1415.0387, 0.99970861, 2.0000000,
1415.0401, 1.0001445, 2.0000000,
1415.0415, 1.0000405, 2.0000000,
1415.0429, 1.0004276, 2.0000000,
1415.0443, 1.0001119, 2.0000000,
1415.0457, 0.99999468, 2.0000000,
1415.0471, 1.0000548, 2.0000000,
1415.0484, 1.0005595, 2.0000000,
1415.0498, 0.99984058, 2.0000000,
1415.0512, 0.99989115, 2.0000000,
1415.0526, 1.0001916, 2.0000000,
1415.0540, 1.0000459, 2.0000000,
1415.0554, 0.99947453, 2.0000000,
1415.0568, 1.0000678, 2.0000000,
1415.0582, 0.99979526, 2.0000000,
1415.0596, 1.0002174, 2.0000000,
1415.0609, 1.0003771, 2.0000000,
1415.0623, 1.0001932, 2.0000000,
1415.0637, 1.0001136, 2.0000000,
1415.0651, 0.99982026, 2.0000000,
1415.0665, 0.99986808, 2.0000000,
1415.0679, 1.0001731, 2.0000000,
1415.0693, 1.0000934, 2.0000000,
1415.0707, 1.0000148, 2.0000000,
1415.0721, 1.0001058, 2.0000000,
1415.0734, 1.0001272, 2.0000000,
1415.0748, 0.99981224, 2.0000000,
1415.0762, 0.99998967, 2.0000000,
1415.0776, 0.99972856, 2.0000000,
1415.0790, 0.99981477, 2.0000000,
1415.0804, 1.0001304, 2.0000000,
1415.0818, 1.0001898, 2.0000000,
1415.0832, 0.99983505, 2.0000000,
1415.0846, 1.0000523, 2.0000000,
1415.0859, 1.0001208, 2.0000000,
1415.0873, 1.0002647, 2.0000000,
1415.0887, 0.99981772, 2.0000000,
1415.0901, 0.99983963, 2.0000000,
1415.0915, 0.99999797, 2.0000000,
1415.0929, 1.0000391, 2.0000000,
1415.0943, 1.0000273, 2.0000000,
1415.0957, 0.99994804, 2.0000000,
1415.0971, 0.99998024, 2.0000000,
1415.0984, 0.99990851, 2.0000000,
1415.0998, 1.0001056, 2.0000000,
1415.1012, 0.99940811, 2.0000000,
1415.1026, 1.0000005, 2.0000000,
1415.1040, 1.0002787, 2.0000000,
1415.1054, 1.0001228, 2.0000000,
1415.1068, 0.99997272, 2.0000000,
1415.1082, 1.0000405, 2.0000000,
1415.1096, 1.0000715, 2.0000000,
1415.1109, 0.99980535, 2.0000000,
1415.1123, 1.0001054, 2.0000000,
1415.1137, 1.0002840, 2.0000000,
1415.1151, 0.99988184, 2.0000000,
1415.1165, 1.0003733, 2.0000000,
1415.1179, 1.0000274, 2.0000000,
1415.1193, 0.99985278, 2.0000000,
1415.1207, 0.99980474, 2.0000000,
1415.1221, 1.0002420, 2.0000000,
1415.1234, 1.0002207, 2.0000000,
1415.1248, 0.99991904, 2.0000000,
1415.1262, 0.99995264, 2.0000000,
1415.1276, 1.0001145, 2.0000000,
1415.1290, 1.0000472, 2.0000000,
1415.1304, 1.0000223, 2.0000000,
1415.1318, 1.0000780, 2.0000000,
1415.1332, 0.99992277, 2.0000000,
1415.1346, 0.99996499, 2.0000000,
1415.1359, 1.0002808, 2.0000000,
1415.1373, 1.0000098, 2.0000000,
1415.1387, 0.99997116, 2.0000000,
1415.1401, 1.0000012, 2.0000000,
1415.1415, 0.99964732, 2.0000000,
1415.1429, 0.99991930, 2.0000000,
1415.1443, 0.99993105, 2.0000000,
1415.1457, 1.0001494, 2.0000000,
1415.1471, 1.0000829, 2.0000000,
1415.1484, 0.99989917, 2.0000000,
1415.1498, 1.0000386, 2.0000000,
1415.1512, 1.0000326, 2.0000000,
1415.1526, 0.99999498, 2.0000000,
1415.1540, 1.0002349, 2.0000000,
1415.1554, 0.99996650, 2.0000000,
1415.1568, 1.0002956, 2.0000000,
1415.1582, 1.0000347, 2.0000000,
1415.1596, 0.99964665, 2.0000000,
1415.1609, 0.99998719, 2.0000000,
1415.1623, 0.99999714, 2.0000000,
1415.1637, 1.0000960, 2.0000000,
1415.1651, 0.99990432, 2.0000000,
1415.1665, 1.0000512, 2.0000000,
1415.1679, 0.99973639, 2.0000000,
1415.1693, 1.0001836, 2.0000000,
1415.1707, 1.0001833, 2.0000000,
1415.1721, 1.0001840, 2.0000000,
1415.1734, 1.0003728, 2.0000000,
1415.1748, 1.0001712, 2.0000000,
1415.1762, 1.0002502, 2.0000000,
1415.1776, 1.0000256, 2.0000000,
1415.1790, 1.0000559, 2.0000000,
1415.1804, 0.99986047, 2.0000000,
1415.1818, 1.0000362, 2.0000000,
1415.1832, 0.99987023, 2.0000000,
1415.1846, 0.99996767, 2.0000000,
1415.1859, 1.0000931, 2.0000000,
1415.1873, 1.0001961, 2.0000000,
1415.1887, 1.0001777, 2.0000000,
1415.1901, 1.0000350, 2.0000000,
1415.1915, 1.0000681, 2.0000000,
1415.1929, 0.99996406, 2.0000000,
1415.1943, 0.99979017, 2.0000000,
1415.1957, 0.99986081, 2.0000000,
1415.1971, 0.99979872, 2.0000000,
1415.1984, 0.99968599, 2.0000000,
1415.1998, 0.99990567, 2.0000000,
1415.2012, 1.0000167, 2.0000000,
1415.2026, 0.99976383, 2.0000000,
1415.2040, 0.99998064, 2.0000000,
1415.2054, 1.0000265, 2.0000000,
1415.2068, 1.0001249, 2.0000000,
1415.2082, 1.0000302, 2.0000000,
1415.2096, 1.0000596, 2.0000000,
1415.2109, 1.0000579, 2.0000000,
1415.2123, 0.99979071, 2.0000000,
1415.2137, 0.99994441, 2.0000000,
1415.2151, 0.99973783, 2.0000000,
1415.2165, 1.0000317, 2.0000000,
1415.2179, 1.0000924, 2.0000000,
1415.2193, 0.99997636, 2.0000000,
1415.2207, 0.99989279, 2.0000000,
1415.2221, 1.0001069, 2.0000000,
1415.2234, 1.0000110, 2.0000000,
1415.2248, 1.0002957, 2.0000000,
1415.2262, 0.99988431, 2.0000000,
1415.2276, 0.99992417, 2.0000000,
1415.2290, 0.99997971, 2.0000000,
1415.2304, 0.99972858, 2.0000000,
1415.2318, 0.99989342, 2.0000000,
1415.2332, 0.99992974, 2.0000000,
1415.2346, 0.99977372, 2.0000000,
1415.2359, 0.99975690, 2.0000000,
1415.2373, 0.99998217, 2.0000000,
1415.2387, 0.99989276, 2.0000000,
1415.2401, 0.99999789, 2.0000000,
1415.2415, 0.99999338, 2.0000000,
1415.2429, 1.0002083, 2.0000000,
1415.2443, 1.0000560, 2.0000000,
1415.2457, 1.0000566, 2.0000000,
1415.2471, 0.99974701, 2.0000000,
1415.2484, 0.99999877, 2.0000000,
1415.2498, 1.0000277, 2.0000000,
1415.2512, 1.0001522, 2.0000000,
1415.2526, 1.0001242, 2.0000000,
1415.2540, 1.0002538, 2.0000000,
1415.2554, 0.99974646, 2.0000000,
1415.2568, 0.99986148, 2.0000000,
1415.2582, 0.99981829, 2.0000000,
1415.2596, 0.99956184, 2.0000000,
1415.2609, 0.99984289, 2.0000000,
1415.2623, 0.99992528, 2.0000000,
1415.2637, 1.0000536, 2.0000000,
1415.2651, 1.0001456, 2.0000000,
1415.2665, 1.0000755, 2.0000000,
1415.2679, 0.99988351, 2.0000000,
1415.2693, 0.99996479, 2.0000000,
1415.2707, 0.99980022, 2.0000000,
1415.2721, 0.99991413, 2.0000000,
1415.2734, 0.99987373, 2.0000000,
1415.2748, 0.99968406, 2.0000000,
1415.2762, 0.99986677, 2.0000000,
1415.2776, 1.0000729, 2.0000000,
1415.2790, 1.0000513, 2.0000000,
1415.2804, 1.0000810, 2.0000000,
1415.2818, 0.99993383, 2.0000000,
1415.2832, 1.0001406, 2.0000000,
1415.2846, 0.99977308, 2.0000000,
1415.2859, 0.99987092, 2.0000000,
1415.2873, 0.99975312, 2.0000000,
1415.2887, 1.0000643, 2.0000000,
1415.2901, 0.99981685, 2.0000000,
1415.2915, 0.99962580, 2.0000000,
1415.2929, 0.99997514, 2.0000000,
1415.2943, 1.0000842, 2.0000000,
1415.2957, 0.99976503, 2.0000000,
1415.2971, 0.99981105, 2.0000000,
1415.2984, 0.99994993, 2.0000000,
1415.2998, 1.0001365, 2.0000000,
1415.3012, 1.0000932, 2.0000000,
1415.3026, 0.99983351, 2.0000000,
1415.3040, 1.0000913, 2.0000000,
1415.3054, 0.99971717, 2.0000000,
1415.3068, 0.99989261, 2.0000000,
1415.3082, 1.0002559, 2.0000000,
1415.3096, 0.99997490, 2.0000000,
1415.3109, 1.0001337, 2.0000000,
1415.3123, 0.99976937, 2.0000000,
1415.3137, 0.99982927, 2.0000000,
1415.3151, 1.0000281, 2.0000000,
1415.3165, 1.0001164, 2.0000000,
1415.3179, 1.0001398, 2.0000000,
1415.3193, 1.0000026, 2.0000000,
1415.3207, 0.99997048, 2.0000000,
1415.3221, 1.0000714, 2.0000000,
1415.3234, 1.0002726, 2.0000000,
1415.3248, 0.99999112, 2.0000000,
1415.3262, 1.0000461, 2.0000000,
1415.3276, 0.99998438, 2.0000000,
1415.3290, 1.0001298, 2.0000000,
1415.3304, 0.99972698, 2.0000000,
1415.3318, 0.99979694, 2.0000000,
1415.3332, 0.99994144, 2.0000000,
1415.3346, 1.0005701, 2.0000000,
1415.3359, 1.0001010, 2.0000000,
1415.3373, 0.99984765, 2.0000000,
1415.3387, 0.99986114, 2.0000000,
1415.3401, 0.99969824, 2.0000000,
1415.3415, 1.0000998, 2.0000000,
1415.3429, 1.0002041, 2.0000000,
1415.3443, 0.99990545, 2.0000000,
1415.3457, 0.99979396, 2.0000000,
1415.3471, 0.99989817, 2.0000000,
1415.3484, 1.0000879, 2.0000000,
1415.3498, 1.0001929, 2.0000000,
1415.3512, 0.99988576, 2.0000000,
1415.3526, 1.0000213, 2.0000000,
1415.3540, 1.0000670, 2.0000000,
1415.3554, 0.99991349, 2.0000000,
1415.3568, 1.0000510, 2.0000000,
1415.3582, 0.99995357, 2.0000000,
1415.3596, 0.99994013, 2.0000000,
1415.3609, 0.99972493, 2.0000000,
1415.3623, 0.99993841, 2.0000000,
1415.3637, 0.99991764, 2.0000000,
1415.3651, 0.99982534, 2.0000000,
1415.3665, 1.0000585, 2.0000000,
1415.3679, 1.0002110, 2.0000000,
1415.3693, 0.99986035, 2.0000000,
1415.3707, 0.99999888, 2.0000000,
1415.3721, 1.0001499, 2.0000000,
1415.3734, 1.0001919, 2.0000000,
1415.3748, 0.99987585, 2.0000000,
1415.3762, 1.0001311, 2.0000000,
1415.3776, 1.0000497, 2.0000000,
1415.3790, 1.0003506, 2.0000000,
1415.3804, 0.99993678, 2.0000000,
1415.3818, 1.0007898, 2.0000000,
1415.3832, 0.99977919, 2.0000000,
1415.3846, 1.0000252, 2.0000000,
1415.3859, 1.0000478, 2.0000000,
1415.3873, 1.0000690, 2.0000000,
1415.3887, 1.0000099, 2.0000000,
1415.3901, 1.0000936, 2.0000000,
1415.3915, 1.0000216, 2.0000000,
1415.3929, 0.99990498, 2.0000000,
1415.3943, 1.0000265, 2.0000000,
1415.3957, 1.0000159, 2.0000000,
1415.3971, 0.99982795, 2.0000000,
1415.3984, 0.99980796, 2.0000000,
1415.3998, 0.99980082, 2.0000000,
1415.4012, 0.99990319, 2.0000000,
1415.4026, 0.99980928, 2.0000000,
1415.4040, 1.0000400, 2.0000000,
1415.4054, 1.0002113, 2.0000000,
1415.4068, 1.0002322, 2.0000000,
1415.4082, 1.0002851, 2.0000000,
1415.4096, 0.99991820, 2.0000000,
1415.4109, 1.0001050, 2.0000000,
1415.4123, 1.0002876, 2.0000000,
1415.4137, 1.0001681, 2.0000000,
1415.4151, 1.0000985, 2.0000000,
1415.4165, 1.0001499, 2.0000000,
1415.4179, 1.0001656, 2.0000000,
1415.4193, 1.0000719, 2.0000000,
1415.4207, 0.99983318, 2.0000000,
1415.4221, 1.0001137, 2.0000000,
1415.4234, 0.99990685, 2.0000000,
1415.4248, 1.0001181, 2.0000000,
1415.4262, 1.0005269, 2.0000000,
1415.4276, 1.0001525, 2.0000000,
1415.4290, 1.0004834, 2.0000000,
1415.4304, 1.0002588, 2.0000000,
1415.4318, 1.0001733, 2.0000000,
1415.4332, 0.99970744, 2.0000000,
1415.4346, 0.99990839, 2.0000000,
1415.4359, 1.0000028, 2.0000000,
1415.4373, 1.0002593, 2.0000000,
1415.4387, 1.0000917, 2.0000000,
1415.4401, 1.0001095, 2.0000000,
1415.4415, 1.0000292, 2.0000000,
1415.4429, 1.0001651, 2.0000000,
1415.4443, 0.99996515, 2.0000000,
1415.4457, 0.99992821, 2.0000000,
1415.4471, 1.0001224, 2.0000000,
1415.4484, 0.99980631, 2.0000000,
1415.4498, 0.99984951, 2.0000000,
1415.4512, 1.0000830, 2.0000000,
1415.4526, 1.0004493, 2.0000000,
1415.4540, 0.99976514, 2.0000000,
1415.4554, 0.99993910, 2.0000000,
1415.4568, 0.99992661, 2.0000000,
1415.4582, 1.0000837, 2.0000000,
1415.4596, 1.0000383, 2.0000000,
1415.4609, 1.0003528, 2.0000000,
1415.4623, 1.0001482, 2.0000000,
1415.4637, 1.0001598, 2.0000000,
1415.4651, 1.0000823, 2.0000000,
1415.4665, 0.99999305, 2.0000000,
1415.4679, 1.0001404, 2.0000000,
1415.4693, 1.0000249, 2.0000000,
1415.4707, 1.0001568, 2.0000000,
1415.4721, 1.0001055, 2.0000000,
1415.4734, 1.0000413, 2.0000000,
1415.4748, 0.99972646, 2.0000000,
1415.4762, 1.0000521, 2.0000000,
1415.4776, 1.0001550, 2.0000000,
1415.4790, 1.0000296, 2.0000000,
1415.4804, 1.0000186, 2.0000000,
1415.4818, 1.0002218, 2.0000000,
1415.4832, 1.0001449, 2.0000000,
1415.4846, 0.99972631, 2.0000000,
1415.4859, 1.0004116, 2.0000000,
1415.4873, 1.0000056, 2.0000000,
1415.4887, 0.99973660, 2.0000000,
1415.4901, 1.0000314, 2.0000000,
1415.4915, 1.0001317, 2.0000000,
1415.4929, 1.0000817, 2.0000000,
1415.4943, 1.0002295, 2.0000000,
1415.4957, 1.0001510, 2.0000000,
1415.4971, 1.0003049, 2.0000000,
1415.4984, 0.99967613, 2.0000000,
1415.4998, 1.0000901, 2.0000000,
1415.5012, 0.99992459, 2.0000000,
1415.5026, 0.99991278, 2.0000000,
1415.5040, 1.0001138, 2.0000000,
1415.5054, 1.0001282, 2.0000000,
1415.5068, 0.99973149, 2.0000000,
1415.5082, 1.0001482, 2.0000000,
1415.5096, 1.0000250, 2.0000000,
1415.5109, 1.0001498, 2.0000000,
1415.5123, 0.99966349, 2.0000000,
1415.5137, 0.99992685, 2.0000000,
1415.5151, 0.99986290, 2.0000000,
1415.5165, 0.99999713, 2.0000000,
1415.5179, 1.0001827, 2.0000000,
1415.5193, 1.0000890, 2.0000000,
1415.5207, 0.99967744, 2.0000000,
1415.5221, 0.99993702, 2.0000000,
1415.5234, 1.0000345, 2.0000000,
1415.5248, 1.0000568, 2.0000000,
1415.5262, 1.0002274, 2.0000000,
1415.5276, 1.0000966, 2.0000000,
1415.5290, 1.0000493, 2.0000000,
1415.5304, 0.99992433, 2.0000000,
1415.5318, 0.99982197, 2.0000000,
1415.5332, 0.99986481, 2.0000000,
1415.5346, 0.99976818, 2.0000000,
1415.5359, 1.0001060, 2.0000000,
1415.5373, 1.0001601, 2.0000000,
1415.5387, 1.0000952, 2.0000000,
1415.5401, 0.99981759, 2.0000000,
1415.5415, 1.0002712, 2.0000000,
1415.5429, 1.0001116, 2.0000000,
1415.5443, 0.99992291, 2.0000000,
1415.5457, 1.0000424, 2.0000000,
1415.5471, 1.0001053, 2.0000000,
1415.5484, 1.0001527, 2.0000000,
1415.5498, 0.99979829, 2.0000000,
1415.5512, 1.0000630, 2.0000000,
1415.5526, 0.99993680, 2.0000000,
1415.5540, 0.99993163, 2.0000000,
1415.5554, 0.99995128, 2.0000000,
1415.5568, 0.99979668, 2.0000000,
1415.5582, 0.99997515, 2.0000000,
1415.5596, 0.99997841, 2.0000000,
1415.5609, 1.0000797, 2.0000000,
1415.5623, 1.0000427, 2.0000000,
1415.5637, 0.99979326, 2.0000000,
1415.5651, 1.0000717, 2.0000000,
1415.5665, 1.0001767, 2.0000000,
1415.5679, 1.0000175, 2.0000000,
1415.5693, 1.0000757, 2.0000000,
1415.5707, 1.0002206, 2.0000000,
1415.5721, 1.0000066, 2.0000000,
1415.5734, 0.99991688, 2.0000000,
1415.5748, 0.99993017, 2.0000000,
1415.5762, 0.99989832, 2.0000000,
1415.5776, 0.99972437, 2.0000000,
1415.5790, 0.99983989, 2.0000000,
1415.5804, 0.99977005, 2.0000000,
1415.5818, 0.99959761, 2.0000000,
1415.5832, 0.99976934, 2.0000000,
1415.5846, 0.99993435, 2.0000000,
1415.5859, 0.99976380, 2.0000000,
1415.5873, 0.99960073, 2.0000000,
1415.5887, 0.99983530, 2.0000000,
1415.5901, 0.99962422, 2.0000000,
1415.5915, 0.99959620, 2.0000000,
1415.5929, 0.99988829, 2.0000000,
1415.5943, 0.99955993, 2.0000000,
1415.5957, 0.99949846, 2.0000000,
1415.5971, 0.99995808, 2.0000000,
1415.5984, 0.99949307, 2.0000000,
1415.5998, 0.99965877, 2.0000000,
1415.6012, 0.99942173, 2.0000000,
1415.6026, 0.99982611, 2.0000000,
1415.6040, 0.99963494, 2.0000000,
1415.6054, 0.99995721, 2.0000000,
1415.6068, 0.99969658, 2.0000000,
1415.6082, 0.99963880, 2.0000000,
1415.6096, 0.99950377, 2.0000000,
1415.6109, 0.99961596, 2.0000000,
1415.6123, 0.99972759, 2.0000000,
1415.6137, 0.99983468, 2.0000000,
1415.6151, 0.99985637, 2.0000000,
1415.6165, 0.99987788, 2.0000000,
1415.6179, 0.99957739, 2.0000000,
1415.6193, 0.99974311, 2.0000000,
1415.6207, 1.0000973, 2.0000000,
1415.6221, 0.99972833, 2.0000000,
1415.6234, 0.99984746, 2.0000000,
1415.6248, 0.99987007, 2.0000000,
1415.6262, 0.99972017, 2.0000000,
1415.6276, 0.99990261, 2.0000000,
1415.6290, 0.99966909, 2.0000000,
1415.6304, 0.99981278, 2.0000000,
1415.6318, 0.99959054, 2.0000000,
1415.6332, 0.99960119, 2.0000000,
1415.6346, 0.99984593, 2.0000000,
1415.6359, 1.0000568, 2.0000000,
1415.6373, 0.99989302, 2.0000000,
1415.6387, 0.99975219, 2.0000000,
1415.6401, 0.99962409, 2.0000000,
1415.6415, 0.99967888, 2.0000000,
1415.6429, 0.99996835, 2.0000000,
1415.6443, 0.99985319, 2.0000000,
1415.6457, 0.99951178, 2.0000000,
1415.6471, 0.99997568, 2.0000000,
1415.6484, 1.0000062, 2.0000000,
1415.6498, 0.99935423, 2.0000000,
1415.6512, 0.99956944, 2.0000000,
1415.6526, 0.99987835, 2.0000000,
1415.6540, 0.99964276, 2.0000000,
1415.6554, 1.0000186, 2.0000000,
1415.6568, 0.99975788, 2.0000000,
1415.6582, 1.0008066, 2.0000000,
1415.6596, 0.99994405, 2.0000000,
1415.6609, 0.99992055, 2.0000000,
1415.6623, 1.0000619, 2.0000000,
1415.6637, 0.99953076, 2.0000000,
1415.6651, 0.99951787, 2.0000000,
1415.6665, 0.99999145, 2.0000000,
1415.6679, 0.99965176, 2.0000000,
1415.6693, 1.0001185, 2.0000000,
1415.6707, 0.99985822, 2.0000000,
1415.6721, 0.99954388, 2.0000000,
1415.6734, 0.99953435, 2.0000000,
1415.6748, 0.99990413, 2.0000000,
1415.6762, 1.0000016, 2.0000000,
1415.6776, 1.0001368, 2.0000000,
1415.6790, 0.99984649, 2.0000000,
1415.6804, 1.0001417, 2.0000000,
1415.6818, 0.99966903, 2.0000000,
1415.6832, 0.99974071, 2.0000000,
1415.6846, 0.99998913, 2.0000000,
1415.6859, 0.99988689, 2.0000000,
1415.6873, 0.99988373, 2.0000000,
1415.6887, 0.99969872, 2.0000000,
1415.6901, 0.99979875, 2.0000000,
1415.6915, 1.0001638, 2.0000000,
1415.6929, 0.99989947, 2.0000000,
1415.6943, 0.99995265, 2.0000000,
1415.6957, 0.99988086, 2.0000000,
1415.6971, 1.0000191, 2.0000000,
1415.6984, 0.99988334, 2.0000000,
1415.6998, 0.99984234, 2.0000000,
1415.7012, 1.0000001, 2.0000000,
1415.7026, 1.0000501, 2.0000000,
1415.7040, 1.0000913, 2.0000000,
1415.7054, 1.0000220, 2.0000000,
1415.7068, 1.0000321, 2.0000000,
1415.7082, 0.99982360, 2.0000000,
1415.7096, 0.99997626, 2.0000000,
1415.7109, 1.0000486, 2.0000000,
1415.7123, 0.99989128, 2.0000000,
1415.7137, 0.99997030, 2.0000000,
1415.7151, 0.99989433, 2.0000000,
1415.7165, 0.99995955, 2.0000000,
1415.7179, 0.99976199, 2.0000000,
1415.7193, 0.99974241, 2.0000000,
1415.7207, 0.99988838, 2.0000000,
1415.7221, 0.99991635, 2.0000000,
1415.7234, 0.99970787, 2.0000000,
1415.7248, 1.0000585, 2.0000000,
1415.7262, 1.0001242, 2.0000000,
1415.7276, 1.0000126, 2.0000000,
1415.7290, 0.99995832, 2.0000000,
1415.7304, 0.99978407, 2.0000000,
1415.7318, 0.99986131, 2.0000000,
1415.7332, 0.99965431, 2.0000000,
1415.7346, 0.99975926, 2.0000000,
1415.7359, 0.99998197, 2.0000000,
1415.7373, 1.0001175, 2.0000000,
1415.7387, 1.0000758, 2.0000000,
1415.7401, 1.0000424, 2.0000000,
1415.7415, 0.99994609, 2.0000000,
1415.7429, 1.0001435, 2.0000000,
1415.7443, 0.99987189, 2.0000000,
1415.7457, 1.0000480, 2.0000000,
1415.7471, 1.0000474, 2.0000000,
1415.7484, 1.0000050, 2.0000000,
1415.7498, 1.0000686, 2.0000000,
1415.7512, 1.0000691, 2.0000000,
1415.7526, 1.0001636, 2.0000000,
1415.7540, 0.99992110, 2.0000000,
1415.7554, 0.99952523, 2.0000000,
1415.7568, 0.99994695, 2.0000000,
1415.7582, 0.99999488, 2.0000000,
1415.7596, 0.99983659, 2.0000000,
1415.7609, 1.0000448, 2.0000000,
1415.7623, 0.99987236, 2.0000000,
1415.7637, 1.0000430, 2.0000000,
1415.7651, 0.99991562, 2.0000000,
1415.7665, 1.0000767, 2.0000000,
1415.7679, 0.99994129, 2.0000000,
1415.7693, 0.99992241, 2.0000000,
1415.7707, 0.99991762, 2.0000000,
1415.7721, 0.99986311, 2.0000000,
1415.7734, 0.99987013, 2.0000000,
1415.7748, 0.99998867, 2.0000000,
1415.7762, 1.0001658, 2.0000000,
1415.7776, 0.99999185, 2.0000000,
1415.7790, 1.0001805, 2.0000000,
1415.7804, 1.0001680, 2.0000000,
1415.7818, 1.0002653, 2.0000000,
1415.7832, 0.99996362, 2.0000000,
1415.7846, 1.0000831, 2.0000000,
1415.7859, 1.0000573, 2.0000000,
1415.7873, 0.99999563, 2.0000000,
1415.7887, 1.0000951, 2.0000000,
1415.7901, 1.0000258, 2.0000000,
1415.7915, 0.99992391, 2.0000000,
1415.7929, 1.0001199, 2.0000000,
1415.7943, 1.0000332, 2.0000000,
1415.7957, 1.0005155, 2.0000000,
1415.7971, 1.0000289, 2.0000000,
1415.7984, 1.0001850, 2.0000000,
1415.7998, 0.99983850, 2.0000000,
1415.8012, 0.99987277, 2.0000000,
1415.8026, 0.99997382, 2.0000000,
1415.8040, 1.0000550, 2.0000000,
1415.8054, 1.0002150, 2.0000000,
1415.8068, 1.0003757, 2.0000000,
1415.8082, 0.99995407, 2.0000000,
1415.8096, 0.99993572, 2.0000000,
1415.8109, 1.0000559, 2.0000000,
1415.8123, 0.99984051, 2.0000000,
1415.8137, 1.0000097, 2.0000000,
1415.8151, 0.99990916, 2.0000000,
1415.8165, 1.0000167, 2.0000000,
1415.8179, 1.0000380, 2.0000000,
1415.8193, 1.0000443, 2.0000000,
1415.8207, 0.99993777, 2.0000000,
1415.8221, 0.99997882, 2.0000000,
1415.8234, 1.0002129, 2.0000000,
1415.8248, 0.99964424, 2.0000000,
1415.8262, 0.99988286, 2.0000000,
1415.8276, 0.99997974, 2.0000000,
1415.8290, 0.99968954, 2.0000000,
1415.8304, 0.99972985, 2.0000000,
1415.8318, 0.99984089, 2.0000000,
1415.8332, 1.0000701, 2.0000000,
1415.8346, 0.99977913, 2.0000000,
1415.8359, 0.99971282, 2.0000000,
1415.8373, 1.0000690, 2.0000000,
1415.8387, 1.0000584, 2.0000000,
1415.8401, 0.99970211, 2.0000000,
1415.8415, 1.0001123, 2.0000000,
1415.8429, 1.0000279, 2.0000000,
1415.8443, 1.0001863, 2.0000000,
1415.8457, 0.99973946, 2.0000000,
1415.8471, 0.99993176, 2.0000000,
1415.8484, 1.0000594, 2.0000000,
1415.8498, 0.99998511, 2.0000000,
1415.8512, 1.0000902, 2.0000000,
1415.8526, 0.99991408, 2.0000000,
1415.8540, 1.0000364, 2.0000000,
1415.8554, 0.99990149, 2.0000000,
1415.8568, 1.0000375, 2.0000000,
1415.8582, 1.0003622, 2.0000000,
1415.8596, 1.0002316, 2.0000000,
1415.8609, 1.0002297, 2.0000000,
1415.8623, 1.0003089, 2.0000000,
1415.8637, 0.99981051, 2.0000000,
1415.8651, 0.99963097, 2.0000000,
1415.8665, 1.0001801, 2.0000000,
1415.8679, 1.0001531, 2.0000000,
1415.8693, 0.99999672, 2.0000000,
1415.8707, 0.99998427, 2.0000000,
1415.8721, 1.0002429, 2.0000000,
1415.8734, 1.0002090, 2.0000000,
1415.8748, 0.99995184, 2.0000000,
1415.8762, 0.99998249, 2.0000000,
1415.8776, 1.0000053, 2.0000000,
1415.8790, 0.99996896, 2.0000000,
1415.8804, 0.99988933, 2.0000000,
1415.8818, 1.0000021, 2.0000000,
1415.8832, 1.0000173, 2.0000000,
1415.8846, 1.0000440, 2.0000000,
1415.8859, 0.99985923, 2.0000000,
1415.8873, 0.99995377, 2.0000000,
1415.8887, 0.99971408, 2.0000000,
1415.8901, 1.0002377, 2.0000000,
1415.8915, 0.99992313, 2.0000000,
1415.8929, 0.99973685, 2.0000000,
1415.8943, 0.99992613, 2.0000000,
1415.8957, 1.0003357, 2.0000000,
1415.8971, 0.99981104, 2.0000000,
1415.8984, 1.0000150, 2.0000000,
1415.8998, 0.99984162, 2.0000000,
1415.9012, 1.0001151, 2.0000000,
1415.9026, 1.0000064, 2.0000000,
1415.9040, 1.0000286, 2.0000000,
1415.9054, 1.0000770, 2.0000000,
1415.9068, 1.0001329, 2.0000000,
1415.9082, 0.99990063, 2.0000000,
1415.9096, 1.0001175, 2.0000000,
1415.9109, 0.99973525, 2.0000000,
1415.9123, 1.0000517, 2.0000000,
1415.9137, 0.99972600, 2.0000000,
1415.9151, 0.99994384, 2.0000000,
1415.9165, 1.0001108, 2.0000000,
1415.9179, 1.0000886, 2.0000000,
1415.9193, 0.99995729, 2.0000000,
1415.9207, 1.0000661, 2.0000000,
1415.9221, 1.0002425, 2.0000000,
1415.9234, 0.99981157, 2.0000000,
1415.9248, 1.0001384, 2.0000000,
1415.9262, 0.99994101, 2.0000000,
1415.9276, 0.99983882, 2.0000000,
1415.9290, 0.99970484, 2.0000000,
1415.9304, 1.0002642, 2.0000000,
1415.9318, 1.0000076, 2.0000000,
1415.9332, 0.99972916, 2.0000000,
1415.9346, 1.0001614, 2.0000000,
1415.9359, 1.0000012, 2.0000000,
1415.9373, 0.99990346, 2.0000000,
1415.9387, 1.0002781, 2.0000000,
1415.9401, 0.99990299, 2.0000000,
1415.9415, 0.99992477, 2.0000000,
1415.9429, 1.0001694, 2.0000000,
1415.9443, 0.99957012, 2.0000000,
1415.9457, 1.0002905, 2.0000000,
1415.9471, 1.0000088, 2.0000000,
1415.9484, 0.99990969, 2.0000000,
1415.9498, 0.99970670, 2.0000000,
1415.9512, 0.99995111, 2.0000000,
1415.9526, 0.99998902, 2.0000000,
1415.9540, 0.99999537, 2.0000000,
1415.9554, 1.0001933, 2.0000000,
1415.9568, 1.0000878, 2.0000000,
1415.9582, 0.99983051, 2.0000000,
1415.9596, 0.99975587, 2.0000000,
1415.9609, 1.0001364, 2.0000000,
1415.9623, 1.0000216, 2.0000000,
1415.9637, 1.0002643, 2.0000000,
1415.9651, 1.0001944, 2.0000000,
1415.9665, 0.99989723, 2.0000000,
1415.9679, 1.0003966, 2.0000000,
1415.9693, 0.99982452, 2.0000000,
1415.9707, 0.99995569, 2.0000000,
1415.9721, 1.0000178, 2.0000000,
1415.9734, 0.99990842, 2.0000000,
1415.9748, 1.0001665, 2.0000000,
1415.9762, 1.0001759, 2.0000000,
1415.9776, 0.99990238, 2.0000000,
1415.9790, 1.0000807, 2.0000000,
1415.9804, 1.0004224, 2.0000000,
1415.9818, 1.0000208, 2.0000000,
1415.9832, 1.0001695, 2.0000000,
1415.9846, 1.0001787, 2.0000000,
1415.9859, 1.0001834, 2.0000000,
1415.9873, 1.0001171, 2.0000000,
1415.9887, 0.99981194, 2.0000000,
1415.9901, 1.0000363, 2.0000000,
1415.9915, 1.0000065, 2.0000000,
1415.9929, 0.99978083, 2.0000000,
1415.9943, 1.0003215, 2.0000000,
1415.9957, 1.0001091, 2.0000000,
1415.9971, 1.0000427, 2.0000000,
1415.9984, 0.99978877, 2.0000000,
1415.9998, 1.0000948, 2.0000000,
1416.0012, 0.99977517, 2.0000000,
1416.0026, 0.99988283, 2.0000000,
1416.0040, 0.99981614, 2.0000000,
1416.0054, 0.99996382, 2.0000000,
1416.0068, 1.0000910, 2.0000000,
1416.0082, 1.0001127, 2.0000000,
1416.0096, 1.0001885, 2.0000000,
1416.0109, 0.99982920, 2.0000000,
1416.0123, 1.0003124, 2.0000000,
1416.0137, 1.0000822, 2.0000000,
1416.0151, 0.99992337, 2.0000000,
1416.0165, 1.0000200, 2.0000000,
1416.0179, 1.0000944, 2.0000000,
1416.0193, 1.0000834, 2.0000000,
1416.0207, 0.99999047, 2.0000000,
1416.0221, 0.99997847, 2.0000000,
1416.0234, 1.0000507, 2.0000000,
1416.0248, 1.0001294, 2.0000000,
1416.0262, 1.0001022, 2.0000000,
1416.0276, 1.0001649, 2.0000000,
1416.0290, 1.0000375, 2.0000000,
1416.0304, 0.99987387, 2.0000000,
1416.0318, 1.0000431, 2.0000000,
1416.0332, 1.0001930, 2.0000000,
1416.0346, 1.0000138, 2.0000000,
1416.0359, 0.99998320, 2.0000000,
1416.0373, 1.0000113, 2.0000000,
1416.0387, 1.0001528, 2.0000000,
1416.0401, 1.0000616, 2.0000000,
1416.0415, 1.0000384, 2.0000000,
1416.0429, 1.0000268, 2.0000000,
1416.0443, 0.99978552, 2.0000000,
1416.0457, 1.0000696, 2.0000000,
1416.0471, 1.0002962, 2.0000000,
1416.0484, 1.0001058, 2.0000000,
1416.0498, 1.0001522, 2.0000000,
1416.0512, 1.0000886, 2.0000000,
1416.0526, 1.0004105, 2.0000000,
1416.0540, 1.0002248, 2.0000000,
1416.0554, 0.99987526, 2.0000000,
1416.0568, 0.99981406, 2.0000000,
1416.0582, 1.0001442, 2.0000000,
1416.0596, 1.0000842, 2.0000000,
1416.0609, 1.0000447, 2.0000000,
1416.0623, 0.99969364, 2.0000000,
1416.0637, 1.0000566, 2.0000000,
1416.0651, 1.0001712, 2.0000000,
1416.0665, 1.0001420, 2.0000000,
1416.0679, 0.99973923, 2.0000000,
1416.0693, 1.0000683, 2.0000000,
1416.0707, 1.0000709, 2.0000000,
1416.0721, 1.0000442, 2.0000000,
1416.0734, 0.99978631, 2.0000000,
1416.0748, 0.99988199, 2.0000000,
1416.0762, 1.0002217, 2.0000000,
1416.0776, 1.0000016, 2.0000000,
1416.0790, 1.0001702, 2.0000000,
1416.0804, 0.99989427, 2.0000000,
1416.0818, 0.99986126, 2.0000000,
1416.0832, 1.0001297, 2.0000000,
1416.0846, 1.0000687, 2.0000000,
1416.0859, 1.0001008, 2.0000000,
1416.0873, 1.0002471, 2.0000000,
1416.0887, 0.99994643, 2.0000000,
1416.0901, 1.0000618, 2.0000000,
1416.0915, 1.0003141, 2.0000000,
1416.0929, 0.99989057, 2.0000000,
1416.0943, 1.0002169, 2.0000000,
1416.0957, 0.99994811, 2.0000000,
1416.0971, 0.99960269, 2.0000000,
1416.0984, 0.99986157, 2.0000000,
1416.0998, 1.0002668, 2.0000000,
1416.1012, 0.99969641, 2.0000000,
1416.1026, 0.99993512, 2.0000000,
1416.1040, 1.0000322, 2.0000000,
1416.1054, 0.99997701, 2.0000000,
1416.1068, 1.0002595, 2.0000000,
1416.1082, 0.99980670, 2.0000000,
1416.1096, 0.99994733, 2.0000000,
1416.1109, 0.99981217, 2.0000000,
1416.1123, 0.99993534, 2.0000000,
1416.1137, 0.99998121, 2.0000000,
1416.1151, 1.0001465, 2.0000000,
1416.1165, 1.0000500, 2.0000000,
1416.1179, 0.99988876, 2.0000000,
1416.1193, 1.0000194, 2.0000000,
1416.1207, 1.0001711, 2.0000000,
1416.1221, 1.0001604, 2.0000000,
1416.1234, 0.99995348, 2.0000000,
1416.1248, 0.99987352, 2.0000000,
1416.1262, 0.99988949, 2.0000000,
1416.1276, 1.0001305, 2.0000000,
1416.1290, 1.0001318, 2.0000000,
1416.1304, 1.0001485, 2.0000000,
1416.1318, 1.0000824, 2.0000000,
1416.1332, 0.99974171, 2.0000000,
1416.1346, 1.0000418, 2.0000000,
1416.1359, 0.99993593, 2.0000000,
1416.1373, 1.0001751, 2.0000000,
1416.1387, 0.99994978, 2.0000000,
1416.1401, 0.99981149, 2.0000000,
1416.1415, 0.99976391, 2.0000000,
1416.1429, 0.99992484, 2.0000000,
1416.1443, 0.99984492, 2.0000000,
1416.1457, 1.0000881, 2.0000000,
1416.1471, 1.0001964, 2.0000000,
1416.1484, 0.99989701, 2.0000000,
1416.1498, 0.99983614, 2.0000000,
1416.1512, 1.0000476, 2.0000000,
1416.1526, 1.0004330, 2.0000000,
1416.1540, 0.99999464, 2.0000000,
1416.1554, 0.99990267, 2.0000000,
1416.1568, 0.99997393, 2.0000000,
1416.1582, 1.0000426, 2.0000000,
1416.1596, 0.99993218, 2.0000000,
1416.1609, 0.99996910, 2.0000000,
1416.1623, 1.0001306, 2.0000000,
1416.1637, 1.0000268, 2.0000000,
1416.1651, 0.99984528, 2.0000000,
1416.1665, 0.99984124, 2.0000000,
1416.1679, 1.0001392, 2.0000000,
1416.1693, 1.0000296, 2.0000000,
1416.1707, 1.0003159, 2.0000000,
1416.1721, 1.0002119, 2.0000000,
1416.1734, 1.0001364, 2.0000000,
1416.1748, 0.99998665, 2.0000000,
1416.1762, 1.0002033, 2.0000000,
1416.1776, 0.99996590, 2.0000000,
1416.1790, 0.99988193, 2.0000000,
1416.1804, 0.99987477, 2.0000000,
1416.1818, 1.0000013, 2.0000000,
1416.1832, 0.99976321, 2.0000000,
1416.1846, 0.99998049, 2.0000000,
1416.1859, 0.99989005, 2.0000000,
1416.1873, 1.0000284, 2.0000000,
1416.1887, 0.99969741, 2.0000000,
1416.1901, 0.99999073, 2.0000000,
1416.1915, 1.0002270, 2.0000000,
1416.1929, 0.99997462, 2.0000000,
1416.1943, 0.99998711, 2.0000000,
1416.1957, 1.0001426, 2.0000000,
1416.1971, 0.99976652, 2.0000000,
1416.1984, 0.99997631, 2.0000000,
1416.1998, 1.0000449, 2.0000000,
1416.2012, 0.99994898, 2.0000000,
1416.2026, 0.99983775, 2.0000000,
1416.2040, 0.99976945, 2.0000000,
1416.2054, 1.0000336, 2.0000000,
1416.2068, 1.0001606, 2.0000000,
1416.2082, 1.0000348, 2.0000000,
1416.2096, 0.99985594, 2.0000000,
1416.2109, 1.0001820, 2.0000000,
1416.2123, 0.99983045, 2.0000000,
1416.2137, 0.99998546, 2.0000000,
1416.2151, 1.0002072, 2.0000000,
1416.2165, 0.99986099, 2.0000000,
1416.2179, 0.99975586, 2.0000000,
1416.2193, 1.0004197, 2.0000000,
1416.2207, 0.99990401, 2.0000000,
1416.2221, 0.99980016, 2.0000000,
1416.2234, 1.0001876, 2.0000000,
1416.2248, 1.0001495, 2.0000000,
1416.2262, 1.0000038, 2.0000000,
1416.2276, 0.99984714, 2.0000000,
1416.2290, 0.99977853, 2.0000000,
1416.2304, 1.0002507, 2.0000000,
1416.2318, 1.0001207, 2.0000000,
1416.2332, 0.99996414, 2.0000000,
1416.2346, 1.0002266, 2.0000000,
1416.2359, 0.99994473, 2.0000000,
1416.2373, 0.99989650, 2.0000000,
1416.2387, 1.0000031, 2.0000000,
1416.2401, 1.0001683, 2.0000000,
1416.2415, 0.99978354, 2.0000000,
1416.2429, 1.0000929, 2.0000000,
1416.2443, 1.0000260, 2.0000000,
1416.2457, 1.0003270, 2.0000000,
1416.2471, 0.99994850, 2.0000000,
1416.2484, 1.0000694, 2.0000000,
1416.2498, 1.0000144, 2.0000000,
1416.2512, 1.0001325, 2.0000000,
1416.2526, 0.99974977, 2.0000000,
1416.2540, 0.99983166, 2.0000000,
1416.2554, 0.99990028, 2.0000000,
1416.2568, 0.99991849, 2.0000000,
1416.2582, 0.99987052, 2.0000000,
1416.2596, 0.99999905, 2.0000000,
1416.2609, 0.99984749, 2.0000000,
1416.2623, 0.99987369, 2.0000000,
1416.2637, 0.99973236, 2.0000000,
1416.2651, 1.0000547, 2.0000000,
1416.2665, 0.99995694, 2.0000000,
1416.2679, 0.99986779, 2.0000000,
1416.2693, 1.0001942, 2.0000000,
1416.2707, 1.0001990, 2.0000000,
1416.2721, 1.0000936, 2.0000000,
1416.2734, 0.99994188, 2.0000000,
1416.2748, 1.0001710, 2.0000000,
1416.2762, 0.99997666, 2.0000000,
1416.2776, 1.0000984, 2.0000000,
1416.2790, 1.0000272, 2.0000000,
1416.2804, 0.99995147, 2.0000000,
1416.2818, 1.0000920, 2.0000000,
1416.2832, 1.0001524, 2.0000000,
1416.2846, 1.0001706, 2.0000000,
1416.2859, 1.0000625, 2.0000000,
1416.2873, 1.0001202, 2.0000000,
1416.2887, 0.99981568, 2.0000000,
1416.2901, 0.99989225, 2.0000000,
1416.2915, 0.99994599, 2.0000000,
1416.2929, 1.0001399, 2.0000000,
1416.2943, 0.99995481, 2.0000000,
1416.2957, 1.0000100, 2.0000000,
1416.2971, 0.99971812, 2.0000000,
1416.2984, 0.99989079, 2.0000000,
1416.2998, 0.99975154, 2.0000000,
1416.3012, 0.99981807, 2.0000000,
1416.3026, 0.99980351, 2.0000000,
1416.3040, 0.99970903, 2.0000000,
1416.3054, 0.99980243, 2.0000000,
1416.3068, 0.99986179, 2.0000000,
1416.3082, 0.99972167, 2.0000000,
1416.3096, 0.99991120, 2.0000000,
1416.3109, 0.99974349, 2.0000000,
1416.3123, 0.99962881, 2.0000000,
1416.3137, 0.99967882, 2.0000000,
1416.3151, 0.99958410, 2.0000000,
1416.3165, 0.99967568, 2.0000000,
1416.3179, 0.99963031, 2.0000000,
1416.3193, 0.99966767, 2.0000000,
1416.3207, 0.99957322, 2.0000000,
1416.3221, 0.99994114, 2.0000000,
1416.3234, 0.99989456, 2.0000000,
1416.3248, 0.99979003, 2.0000000,
1416.3262, 0.99995522, 2.0000000,
1416.3276, 0.99989613, 2.0000000,
1416.3290, 1.0000273, 2.0000000,
1416.3304, 0.99995343, 2.0000000,
1416.3318, 0.99985351, 2.0000000,
1416.3332, 0.99983271, 2.0000000,
1416.3346, 0.99977482, 2.0000000,
1416.3359, 0.99969611, 2.0000000,
1416.3373, 0.99970993, 2.0000000,
1416.3387, 0.99956048, 2.0000000,
1416.3401, 1.0000184, 2.0000000,
1416.3415, 0.99967311, 2.0000000,
1416.3429, 0.99980784, 2.0000000,
1416.3443, 0.99988466, 2.0000000,
1416.3457, 0.99963926, 2.0000000,
1416.3471, 0.99984058, 2.0000000,
1416.3484, 1.0000181, 2.0000000,
1416.3498, 0.99969154, 2.0000000,
1416.3512, 0.99941528, 2.0000000,
1416.3526, 0.99989796, 2.0000000,
1416.3540, 0.99980727, 2.0000000,
1416.3554, 1.0000809, 2.0000000,
1416.3568, 0.99982971, 2.0000000,
1416.3582, 0.99958577, 2.0000000,
1416.3596, 0.99966500, 2.0000000,
1416.3609, 0.99958341, 2.0000000,
1416.3623, 0.99949551, 2.0000000,
1416.3637, 1.0000049, 2.0000000,
1416.3651, 0.99968460, 2.0000000,
1416.3665, 0.99981363, 2.0000000,
1416.3679, 0.99954138, 2.0000000,
1416.3693, 0.99992966, 2.0000000,
1416.3707, 0.99981332, 2.0000000,
1416.3721, 1.0005612, 2.0000000,
1416.3734, 0.99976251, 2.0000000,
1416.3748, 0.99987122, 2.0000000,
1416.3762, 0.99964406, 2.0000000,
1416.3776, 1.0000341, 2.0000000,
1416.3790, 0.99957459, 2.0000000,
1416.3804, 0.99957017, 2.0000000,
1416.3818, 0.99975380, 2.0000000,
1416.3832, 0.99976079, 2.0000000,
1416.3846, 0.99976145, 2.0000000,
1416.3859, 0.99959775, 2.0000000,
1416.3873, 0.99990981, 2.0000000,
1416.3887, 0.99992213, 2.0000000,
1416.3901, 0.99996384, 2.0000000,
1416.3915, 0.99986099, 2.0000000,
1416.3929, 1.0000477, 2.0000000,
1416.3943, 0.99978297, 2.0000000,
1416.3957, 0.99974555, 2.0000000,
1416.3971, 0.99986083, 2.0000000,
1416.3984, 0.99990769, 2.0000000,
1416.3998, 0.99984291, 2.0000000,
1416.4012, 1.0000786, 2.0000000,
1416.4026, 0.99964801, 2.0000000,
1416.4040, 0.99986721, 2.0000000,
1416.4054, 0.99975275, 2.0000000,
1416.4068, 0.99996857, 2.0000000,
1416.4082, 0.99989380, 2.0000000,
1416.4096, 1.0000044, 2.0000000,
1416.4109, 1.0000293, 2.0000000,
1416.4123, 0.99991939, 2.0000000,
1416.4137, 0.99981025, 2.0000000,
1416.4151, 0.99979064, 2.0000000,
1416.4165, 1.0000602, 2.0000000,
1416.4179, 0.99995146, 2.0000000,
1416.4193, 1.0001070, 2.0000000,
1416.4207, 0.99958855, 2.0000000,
1416.4221, 0.99994686, 2.0000000,
1416.4234, 0.99989834, 2.0000000,
1416.4248, 0.99990789, 2.0000000,
1416.4262, 1.0000291, 2.0000000,
1416.4276, 0.99990566, 2.0000000,
1416.4290, 0.99996516, 2.0000000,
1416.4304, 0.99994510, 2.0000000,
1416.4318, 1.0001159, 2.0000000,
1416.4332, 0.99986115, 2.0000000,
1416.4346, 0.99990915, 2.0000000,
1416.4359, 0.99997711, 2.0000000,
1416.4373, 0.99988914, 2.0000000,
1416.4387, 1.0001882, 2.0000000,
1416.4401, 0.99983728, 2.0000000,
1416.4415, 0.99985149, 2.0000000,
1416.4429, 1.0000069, 2.0000000,
1416.4443, 0.99987932, 2.0000000,
1416.4457, 0.99985498, 2.0000000,
1416.4471, 1.0001403, 2.0000000,
1416.4484, 0.99980983, 2.0000000,
1416.4498, 1.0001144, 2.0000000,
1416.4512, 0.99998641, 2.0000000,
1416.4526, 1.0000245, 2.0000000,
1416.4540, 0.99963072, 2.0000000,
1416.4554, 0.99963798, 2.0000000,
1416.4568, 0.99986872, 2.0000000,
1416.4582, 0.99985020, 2.0000000,
1416.4596, 1.0000066, 2.0000000,
1416.4609, 1.0001526, 2.0000000,
1416.4623, 0.99997600, 2.0000000,
1416.4637, 1.0003097, 2.0000000,
1416.4651, 1.0001319, 2.0000000,
1416.4665, 1.0002957, 2.0000000,
1416.4679, 1.0002039, 2.0000000,
1416.4693, 1.0000724, 2.0000000,
1416.4707, 0.99985486, 2.0000000,
1416.4721, 0.99983585, 2.0000000,
1416.4734, 0.99990948, 2.0000000,
1416.4748, 0.99988198, 2.0000000,
1416.4762, 1.0001083, 2.0000000,
1416.4776, 0.99975052, 2.0000000,
1416.4790, 1.0002124, 2.0000000,
1416.4804, 1.0001222, 2.0000000,
1416.4818, 1.0002601, 2.0000000,
1416.4832, 0.99996894, 2.0000000,
1416.4846, 1.0001751, 2.0000000,
1416.4859, 0.99992605, 2.0000000,
1416.4873, 0.99991858, 2.0000000,
1416.4887, 0.99995510, 2.0000000,
1416.4901, 1.0000474, 2.0000000,
1416.4915, 1.0000415, 2.0000000,
1416.4929, 1.0001574, 2.0000000,
1416.4943, 1.0002756, 2.0000000,
1416.4957, 1.0002677, 2.0000000,
1416.4971, 1.0000089, 2.0000000,
1416.4984, 0.99991089, 2.0000000,
1416.4998, 1.0002460, 2.0000000,
1416.5012, 1.0000902, 2.0000000,
1416.5026, 1.0000579, 2.0000000,
1416.5040, 1.0000633, 2.0000000,
1416.5054, 0.99997237, 2.0000000,
1416.5068, 0.99980012, 2.0000000,
1416.5082, 0.99997777, 2.0000000,
1416.5096, 1.0000020, 2.0000000,
1416.5109, 0.99997800, 2.0000000,
1416.5123, 1.0001552, 2.0000000,
1416.5137, 0.99982473, 2.0000000,
1416.5151, 0.99995475, 2.0000000,
1416.5165, 0.99989664, 2.0000000,
1416.5179, 1.0000207, 2.0000000,
1416.5193, 0.99983889, 2.0000000,
1416.5207, 0.99956294, 2.0000000,
1416.5221, 1.0000084, 2.0000000,
1416.5234, 1.0000143, 2.0000000,
1416.5248, 1.0000430, 2.0000000,
1416.5262, 0.99984422, 2.0000000,
1416.5276, 1.0000684, 2.0000000,
1416.5290, 0.99999522, 2.0000000,
1416.5304, 1.0000036, 2.0000000,
1416.5318, 0.99984868, 2.0000000,
1416.5332, 1.0003364, 2.0000000,
1416.5346, 1.0001418, 2.0000000,
1416.5359, 0.99998013, 2.0000000,
1416.5373, 0.99991898, 2.0000000,
1416.5387, 1.0000569, 2.0000000,
1416.5401, 1.0000121, 2.0000000,
1416.5415, 1.0002476, 2.0000000,
1416.5429, 0.99987686, 2.0000000,
1416.5443, 1.0001354, 2.0000000,
1416.5457, 0.99967413, 2.0000000,
1416.5471, 0.99977281, 2.0000000,
1416.5484, 0.99989080, 2.0000000,
1416.5498, 0.99984435, 2.0000000,
1416.5512, 1.0001682, 2.0000000,
1416.5526, 1.0000390, 2.0000000,
1416.5540, 1.0001738, 2.0000000,
1416.5554, 0.99998580, 2.0000000,
1416.5568, 0.99989805, 2.0000000,
1416.5582, 0.99986763, 2.0000000,
1416.5596, 1.0001530, 2.0000000,
1416.5609, 1.0000723, 2.0000000,
1416.5623, 1.0000283, 2.0000000,
1416.5637, 0.99973417, 2.0000000,
1416.5651, 0.99987331, 2.0000000,
1416.5665, 0.99997033, 2.0000000,
1416.5679, 0.99987528, 2.0000000,
1416.5693, 0.99987710, 2.0000000,
1416.5707, 0.99991778, 2.0000000,
1416.5721, 1.0000054, 2.0000000,
1416.5734, 0.99999190, 2.0000000,
1416.5748, 0.99996421, 2.0000000,
1416.5762, 1.0001177, 2.0000000,
1416.5776, 0.99991348, 2.0000000,
1416.5790, 1.0000160, 2.0000000,
1416.5804, 0.99989332, 2.0000000,
1416.5818, 0.99999437, 2.0000000,
1416.5832, 1.0000008, 2.0000000,
1416.5846, 1.0001819, 2.0000000,
1416.5859, 1.0000260, 2.0000000,
1416.5873, 0.99993014, 2.0000000,
1416.5887, 0.99979092, 2.0000000,
1416.5901, 0.99992631, 2.0000000,
1416.5915, 0.99979857, 2.0000000,
1416.5929, 0.99977544, 2.0000000,
1416.5943, 0.99992145, 2.0000000,
1416.5957, 1.0001030, 2.0000000,
1416.5971, 0.99981542, 2.0000000,
1416.5984, 1.0002703, 2.0000000,
1416.5998, 1.0000287, 2.0000000,
1416.6012, 0.99995849, 2.0000000,
1416.6026, 1.0002068, 2.0000000,
1416.6040, 0.99989559, 2.0000000,
1416.6054, 0.99992517, 2.0000000,
1416.6068, 0.99987874, 2.0000000,
1416.6082, 0.99975044, 2.0000000,
1416.6096, 1.0000066, 2.0000000,
1416.6109, 0.99994274, 2.0000000,
1416.6123, 0.99982255, 2.0000000,
1416.6137, 1.0000335, 2.0000000,
1416.6151, 0.99982849, 2.0000000,
1416.6165, 1.0001823, 2.0000000,
1416.6179, 0.99987383, 2.0000000,
1416.6193, 0.99961868, 2.0000000,
1416.6207, 0.99995536, 2.0000000,
1416.6221, 1.0000318, 2.0000000,
1416.6234, 1.0002671, 2.0000000,
1416.6248, 0.99964074, 2.0000000,
1416.6262, 0.99989014, 2.0000000,
1416.6276, 0.99999842, 2.0000000,
1416.6290, 1.0000319, 2.0000000,
1416.6304, 0.99984497, 2.0000000,
1416.6318, 1.0000509, 2.0000000,
1416.6332, 0.99997563, 2.0000000,
1416.6346, 0.99986771, 2.0000000,
1416.6359, 1.0000482, 2.0000000,
1416.6373, 0.99998028, 2.0000000,
1416.6387, 1.0000526, 2.0000000,
1416.6401, 0.99999680, 2.0000000,
1416.6415, 1.0001427, 2.0000000,
1416.6429, 1.0000901, 2.0000000,
1416.6443, 1.0000915, 2.0000000,
1416.6457, 1.0001980, 2.0000000,
1416.6471, 1.0000715, 2.0000000,
1416.6484, 0.99996051, 2.0000000,
1416.6498, 0.99997136, 2.0000000,
1416.6512, 0.99975633, 2.0000000,
1416.6526, 0.99990697, 2.0000000,
1416.6540, 1.0001887, 2.0000000,
1416.6554, 0.99994062, 2.0000000,
1416.6568, 1.0001071, 2.0000000,
1416.6582, 1.0000783, 2.0000000,
1416.6596, 0.99993539, 2.0000000,
1416.6609, 1.0000699, 2.0000000,
1416.6623, 1.0000857, 2.0000000,
1416.6637, 1.0000712, 2.0000000,
1416.6651, 1.0001779, 2.0000000,
1416.6665, 0.99987331, 2.0000000,
1416.6679, 1.0000018, 2.0000000,
1416.6693, 1.0000422, 2.0000000,
1416.6707, 0.99989924, 2.0000000,
1416.6721, 0.99997688, 2.0000000,
1416.6734, 0.99987183, 2.0000000,
1416.6748, 1.0001509, 2.0000000,
1416.6762, 1.0000269, 2.0000000,
1416.6776, 1.0002676, 2.0000000,
1416.6790, 0.99995957, 2.0000000,
1416.6804, 1.0000700, 2.0000000,
1416.6818, 1.0001887, 2.0000000,
1416.6832, 1.0001203, 2.0000000,
1416.6846, 1.0001054, 2.0000000,
1416.6859, 0.99997954, 2.0000000,
1416.6873, 1.0001601, 2.0000000,
1416.6887, 1.0002407, 2.0000000,
1416.6901, 1.0000080, 2.0000000,
1416.6915, 1.0001583, 2.0000000,
1416.6929, 1.0001753, 2.0000000,
1416.6943, 0.99966619, 2.0000000,
1416.6957, 1.0000039, 2.0000000,
1416.6971, 1.0000616, 2.0000000,
1416.6984, 0.99981635, 2.0000000,
1416.6998, 0.99980102, 2.0000000,
1416.7012, 1.0002167, 2.0000000,
1416.7026, 1.0000184, 2.0000000,
1416.7040, 1.0002313, 2.0000000,
1416.7054, 1.0000660, 2.0000000,
1416.7068, 1.0003650, 2.0000000,
1416.7082, 1.0001641, 2.0000000,
1416.7095, 1.0001169, 2.0000000,
1416.7109, 1.0002774, 2.0000000,
1416.7123, 1.0002904, 2.0000000,
1416.7137, 0.99995142, 2.0000000,
1416.7151, 0.99981433, 2.0000000,
1416.7165, 0.99993945, 2.0000000,
1416.7179, 0.99984121, 2.0000000,
1416.7193, 1.0001893, 2.0000000,
1416.7207, 1.0001354, 2.0000000,
1416.7220, 0.99991648, 2.0000000,
1416.7234, 1.0000870, 2.0000000,
1416.7248, 0.99988479, 2.0000000,
1416.7262, 0.99989110, 2.0000000,
1416.7276, 1.0000354, 2.0000000,
1416.7290, 1.0000839, 2.0000000,
1416.7304, 1.0002351, 2.0000000,
1416.7318, 0.99977862, 2.0000000,
1416.7332, 0.99995293, 2.0000000,
1416.7345, 1.0003794, 2.0000000,
1416.7359, 0.99988560, 2.0000000,
1416.7373, 1.0001341, 2.0000000,
1416.7387, 0.99995786, 2.0000000,
1416.7401, 1.0000390, 2.0000000,
1416.7415, 0.99991311, 2.0000000,
1416.7429, 0.99990589, 2.0000000,
1416.7443, 1.0002397, 2.0000000,
1416.7457, 1.0000899, 2.0000000,
1416.7470, 0.99981701, 2.0000000,
1416.7484, 1.0002230, 2.0000000,
1416.7498, 0.99997871, 2.0000000,
1416.7512, 0.99972527, 2.0000000,
1416.7526, 1.0000225, 2.0000000,
1416.7540, 1.0000922, 2.0000000,
1416.7554, 1.0000217, 2.0000000,
1416.7568, 0.99981980, 2.0000000,
1416.7582, 1.0000011, 2.0000000,
1416.7595, 0.99996740, 2.0000000,
1416.7609, 1.0001619, 2.0000000,
1416.7623, 1.0002632, 2.0000000,
1416.7637, 0.99995789, 2.0000000,
1416.7651, 0.99966727, 2.0000000,
1416.7665, 0.99985515, 2.0000000,
1416.7679, 1.0001072, 2.0000000,
1416.7693, 0.99999690, 2.0000000,
1416.7707, 0.99981936, 2.0000000,
1416.7720, 1.0001509, 2.0000000,
1416.7734, 0.99998976, 2.0000000,
1416.7748, 1.0000729, 2.0000000,
1416.7762, 1.0000148, 2.0000000,
1416.7776, 0.99999557, 2.0000000,
1416.7790, 0.99998571, 2.0000000,
1416.7804, 0.99969104, 2.0000000,
1416.7818, 1.0001217, 2.0000000,
1416.7832, 1.0000135, 2.0000000,
1416.7845, 0.99996573, 2.0000000,
1416.7859, 1.0001026, 2.0000000,
1416.7873, 0.99986615, 2.0000000,
1416.7887, 1.0001581, 2.0000000,
1416.7901, 0.99998259, 2.0000000,
1416.7915, 0.99970821, 2.0000000,
1416.7929, 0.99996443, 2.0000000,
1416.7943, 0.99982569, 2.0000000,
1416.7957, 0.99980142, 2.0000000,
1416.7970, 1.0005429, 2.0000000,
1416.7984, 1.0000530, 2.0000000,
1416.7998, 0.99995385, 2.0000000,
1416.8012, 0.99962775, 2.0000000,
1416.8026, 0.99978477, 2.0000000,
1416.8040, 0.99988116, 2.0000000,
1416.8054, 1.0000099, 2.0000000,
1416.8068, 0.99997902, 2.0000000,
1416.8082, 1.0000824, 2.0000000,
1416.8095, 0.99982074, 2.0000000,
1416.8109, 0.99986440, 2.0000000,
1416.8123, 1.0000061, 2.0000000,
1416.8137, 1.0001011, 2.0000000,
1416.8151, 1.0002590, 2.0000000,
1416.8165, 1.0001058, 2.0000000,
1416.8179, 0.99993764, 2.0000000,
1416.8193, 1.0000442, 2.0000000,
1416.8207, 0.99995239, 2.0000000,
1416.8220, 1.0000469, 2.0000000,
1416.8234, 1.0002001, 2.0000000,
1416.8248, 1.0001741, 2.0000000,
1416.8262, 0.99968299, 2.0000000,
1416.8276, 1.0001060, 2.0000000,
1416.8290, 1.0001801, 2.0000000,
1416.8304, 1.0002630, 2.0000000,
1416.8318, 1.0000302, 2.0000000,
1416.8332, 1.0001335, 2.0000000,
1416.8345, 0.99989655, 2.0000000,
1416.8359, 1.0001570, 2.0000000,
1416.8373, 0.99989615, 2.0000000,
1416.8387, 0.99981127, 2.0000000,
1416.8401, 1.0000710, 2.0000000,
1416.8415, 1.0000625, 2.0000000,
1416.8429, 1.0003502, 2.0000000,
1416.8443, 1.0000252, 2.0000000,
1416.8457, 1.0003111, 2.0000000,
1416.8470, 0.99995942, 2.0000000,
1416.8484, 0.99995178, 2.0000000,
1416.8498, 1.0003226, 2.0000000,
1416.8512, 1.0000966, 2.0000000,
1416.8526, 0.99990143, 2.0000000,
1416.8540, 0.99993241, 2.0000000,
1416.8554, 0.99989658, 2.0000000,
1416.8568, 0.99997559, 2.0000000,
1416.8582, 0.99985205, 2.0000000,
1416.8595, 0.99987087, 2.0000000,
1416.8609, 0.99991792, 2.0000000,
1416.8623, 0.99994756, 2.0000000,
1416.8637, 1.0001746, 2.0000000,
1416.8651, 0.99984744, 2.0000000,
1416.8665, 1.0000255, 2.0000000,
1416.8679, 0.99984390, 2.0000000,
1416.8693, 0.99992434, 2.0000000,
1416.8707, 1.0003278, 2.0000000,
1416.8720, 1.0002576, 2.0000000,
1416.8734, 1.0000861, 2.0000000,
1416.8748, 1.0000725, 2.0000000,
1416.8762, 0.99996314, 2.0000000,
1416.8776, 1.0000399, 2.0000000,
1416.8790, 1.0001170, 2.0000000,
1416.8804, 0.99995216, 2.0000000,
1416.8818, 0.99988747, 2.0000000,
1416.8832, 1.0001119, 2.0000000,
1416.8845, 0.99996668, 2.0000000,
1416.8859, 1.0000633, 2.0000000,
1416.8873, 0.99994311, 2.0000000,
1416.8887, 1.0000939, 2.0000000,
1416.8901, 1.0000708, 2.0000000,
1416.8915, 0.99986020, 2.0000000,
1416.8929, 0.99985321, 2.0000000,
1416.8943, 0.99989052, 2.0000000,
1416.8957, 0.99968315, 2.0000000,
1416.8970, 0.99980675, 2.0000000,
1416.8984, 0.99981501, 2.0000000,
1416.8998, 1.0001117, 2.0000000,
1416.9012, 1.0003515, 2.0000000,
1416.9026, 1.0000547, 2.0000000,
1416.9040, 1.0004499, 2.0000000,
1416.9054, 1.0000269, 2.0000000,
1416.9068, 0.99997664, 2.0000000,
1416.9082, 1.0002191, 2.0000000,
1416.9095, 1.0001133, 2.0000000,
1416.9109, 1.0000138, 2.0000000,
1416.9123, 1.0000807, 2.0000000,
1416.9137, 0.99995596, 2.0000000,
1416.9151, 0.99988965, 2.0000000,
1416.9165, 1.0001308, 2.0000000,
1416.9179, 1.0000453, 2.0000000,
1416.9193, 0.99975119, 2.0000000,
1416.9207, 0.99993771, 2.0000000,
1416.9220, 1.0001041, 2.0000000,
1416.9234, 0.99986289, 2.0000000,
1416.9248, 0.99996324, 2.0000000,
1416.9262, 0.99982497, 2.0000000,
1416.9276, 0.99986573, 2.0000000,
1416.9290, 0.99944673, 2.0000000,
1416.9304, 0.99987904, 2.0000000,
1416.9318, 0.99991504, 2.0000000,
1416.9332, 0.99983435, 2.0000000,
1416.9345, 0.99969255, 2.0000000,
1416.9359, 1.0001211, 2.0000000,
1416.9373, 0.99999003, 2.0000000,
1416.9387, 0.99993997, 2.0000000,
1416.9582, 0.99987362, 2.0000000,
1416.9595, 0.99992760, 2.0000000,
1416.9609, 0.99987674, 2.0000000,
1416.9623, 1.0002827, 2.0000000,
1416.9637, 1.0000185, 2.0000000,
1416.9651, 0.99980166, 2.0000000,
1416.9665, 1.0000226, 2.0000000,
1416.9679, 0.99992179, 2.0000000,
1416.9693, 1.0000327, 2.0000000,
1416.9707, 1.0001941, 2.0000000,
1416.9720, 0.99995507, 2.0000000,
1416.9734, 0.99986374, 2.0000000,
1416.9748, 0.99988169, 2.0000000,
1416.9762, 0.99988369, 2.0000000,
1416.9776, 0.99982628, 2.0000000,
1416.9790, 0.99974088, 2.0000000,
1416.9804, 1.0001138, 2.0000000,
1416.9818, 0.99995255, 2.0000000,
1416.9832, 1.0001643, 2.0000000,
1416.9845, 0.99970012, 2.0000000,
1416.9859, 0.99989657, 2.0000000,
1416.9873, 1.0001761, 2.0000000,
1416.9887, 1.0002370, 2.0000000,
1416.9901, 0.99965289, 2.0000000,
1416.9915, 1.0000288, 2.0000000,
1416.9929, 1.0000677, 2.0000000,
1416.9943, 0.99994102, 2.0000000,
1416.9957, 0.99992416, 2.0000000,
1416.9970, 1.0000579, 2.0000000,
1416.9984, 1.0002448, 2.0000000,
1416.9998, 0.99993923, 2.0000000,
1417.0012, 0.99991154, 2.0000000,
1417.0026, 1.0002583, 2.0000000,
1417.0054, 0.99991447, 2.0000000,
1417.0095, 1.0002379, 2.0000000,
1417.0109, 1.0001083, 2.0000000,
1417.0123, 1.0000849, 2.0000000,
1417.0137, 0.99993202, 2.0000000,
1417.0151, 0.99975046, 2.0000000,
1417.0165, 0.99987425, 2.0000000,
1417.0179, 1.0002518, 2.0000000,
1417.0193, 1.0001259, 2.0000000,
1417.0207, 1.0001831, 2.0000000,
1417.0276, 1.0001366, 2.0000000,
1417.0290, 1.0001749, 2.0000000,
1417.0318, 0.99982352, 2.0000000,
1417.0332, 1.0003373, 2.0000000,
1417.0345, 1.0000866, 2.0000000,
1417.0359, 0.99973435, 2.0000000,
1417.0373, 1.0000974, 2.0000000,
1417.0387, 1.0002189, 2.0000000,
1417.0401, 0.99980008, 2.0000000,
1417.0415, 0.99984936, 2.0000000,
1417.0429, 0.99994318, 2.0000000,
1417.0443, 0.99995906, 2.0000000,
1417.0457, 0.99993346, 2.0000000,
1417.0470, 1.0001074, 2.0000000,
1417.0484, 0.99985158, 2.0000000,
1417.0498, 0.99997345, 2.0000000,
1417.0512, 1.0000040, 2.0000000,
1417.0526, 0.99995486, 2.0000000,
1417.0540, 0.99982538, 2.0000000,
1417.0554, 0.99971560, 2.0000000,
1417.0568, 1.0003453, 2.0000000,
1417.0582, 1.0000224, 2.0000000,
1417.0595, 0.99993302, 2.0000000,
1417.0609, 0.99981366, 2.0000000,
1417.0623, 0.99987907, 2.0000000,
1417.0637, 0.99985497, 2.0000000,
1417.0651, 1.0003496, 2.0000000,
1417.0665, 1.0000254, 2.0000000,
1417.0679, 1.0002131, 2.0000000,
1417.0693, 1.0000162, 2.0000000,
1417.0707, 0.99953344, 2.0000000,
1417.0720, 0.99968920, 2.0000000,
1417.0748, 0.99999859, 2.0000000,
1417.0762, 1.0002600, 2.0000000,
1417.0776, 1.0000451, 2.0000000,
1417.0790, 1.0002091, 2.0000000,
1417.0804, 1.0001342, 2.0000000,
1417.0818, 0.99959883, 2.0000000,
1417.0845, 0.99953134, 2.0000000,
1417.0859, 1.0000101, 2.0000000,
1417.0873, 1.0002199, 2.0000000,
1417.0887, 1.0001123, 2.0000000,
1417.0901, 1.0000287, 2.0000000,
1417.0915, 1.0002800, 2.0000000,
1417.0929, 1.0003880, 2.0000000,
1417.0943, 0.99944013, 2.0000000,
1417.0970, 1.0001744, 2.0000000,
1417.0984, 0.99980626, 2.0000000,
1417.0998, 1.0002455, 2.0000000,
1417.1012, 1.0001609, 2.0000000,
1417.1026, 1.0002027, 2.0000000,
1417.1040, 0.99994664, 2.0000000,
1417.1054, 0.99986658, 2.0000000,
1417.1068, 0.99999220, 2.0000000,
1417.1082, 1.0001307, 2.0000000,
1417.1095, 0.99991345, 2.0000000,
1417.1109, 1.0003388, 2.0000000,
1417.1123, 1.0000954, 2.0000000,
1417.1137, 1.0002132, 2.0000000,
1417.1151, 0.99995389, 2.0000000,
1417.1165, 0.99965458, 2.0000000,
1417.1179, 1.0000754, 2.0000000,
1417.1193, 0.99947828, 2.0000000,
1417.1207, 0.99991377, 2.0000000,
1417.1220, 1.0001818, 2.0000000,
1417.1248, 0.99989565, 2.0000000,
1417.1262, 1.0004264, 2.0000000,
1417.1276, 1.0000385, 2.0000000,
1417.1290, 1.0001157, 2.0000000,
1417.1318, 0.99990369, 2.0000000,
1417.1345, 1.0001074, 2.0000000,
1417.1359, 1.0001924, 2.0000000,
1417.1373, 0.99984761, 2.0000000,
1417.1387, 1.0000247, 2.0000000,
1417.1401, 0.99989593, 2.0000000,
1417.1429, 0.99960468, 2.0000000,
1417.1443, 1.0004652, 2.0000000,
1417.1457, 0.99995983, 2.0000000,
1417.1498, 1.0004286, 2.0000000,
1417.1512, 1.0001633, 2.0000000,
1417.1526, 0.99985727, 2.0000000,
1417.1540, 1.0001220, 2.0000000,
1417.1554, 0.99993019, 2.0000000,
1417.1568, 0.99980262, 2.0000000,
1417.1582, 0.99975122, 2.0000000,
1417.1595, 0.99965701, 2.0000000,
1417.1609, 0.99971015, 2.0000000,
1417.1623, 1.0001157, 2.0000000,
1417.1637, 1.0000858, 2.0000000,
1417.1651, 0.99997768, 2.0000000,
1417.1665, 0.99980167, 2.0000000,
1417.1679, 0.99982474, 2.0000000,
1417.1693, 1.0002022, 2.0000000,
1417.1707, 1.0000324, 2.0000000,
1417.1720, 0.99987236, 2.0000000,
1417.1734, 0.99975531, 2.0000000,
1417.1748, 1.0000045, 2.0000000,
1417.1762, 1.0002949, 2.0000000,
1417.1776, 1.0001356, 2.0000000,
1417.1790, 0.99983920, 2.0000000,
1417.1804, 0.99965454, 2.0000000,
1417.1832, 0.99993392, 2.0000000,
1417.1859, 1.0001848, 2.0000000,
1417.1873, 1.0005249, 2.0000000,
1417.1887, 0.99937321, 2.0000000,
1417.1901, 1.0001188, 2.0000000,
1417.1915, 0.99983502, 2.0000000,
1417.1929, 1.0000430, 2.0000000,
1417.1943, 0.99985293, 2.0000000,
1417.1957, 1.0002385, 2.0000000,
1417.1970, 1.0004098, 2.0000000,
1417.1984, 1.0001008, 2.0000000,
1417.1998, 1.0000485, 2.0000000,
1417.2012, 0.99966443, 2.0000000,
1417.2026, 0.99992688, 2.0000000,
1417.2040, 0.99939429, 2.0000000,
1417.2054, 0.99983327, 2.0000000,
1417.2068, 1.0000261, 2.0000000,
1417.2082, 0.99979479, 2.0000000,
1417.2095, 1.0000530, 2.0000000,
1417.2109, 1.0002493, 2.0000000,
1417.2123, 0.99991559, 2.0000000,
1417.2137, 0.99995393, 2.0000000,
1417.2151, 1.0000971, 2.0000000,
1417.2165, 0.99982380, 2.0000000,
1417.2179, 1.0001357, 2.0000000,
1417.2193, 1.0001889, 2.0000000,
1417.2207, 1.0000498, 2.0000000,
1417.2220, 0.99990695, 2.0000000,
1417.2234, 1.0000342, 2.0000000,
1417.2248, 1.0004669, 2.0000000,
1417.2262, 1.0001354, 2.0000000,
1417.2276, 0.99976869, 2.0000000,
1417.2290, 0.99975986, 2.0000000,
1417.2304, 0.99971147, 2.0000000,
1417.2318, 0.99985542, 2.0000000,
1417.2332, 1.0001505, 2.0000000,
1417.2345, 0.99993097, 2.0000000,
1417.2359, 0.99962790, 2.0000000,
1417.2373, 1.0000530, 2.0000000,
1417.2387, 1.0000353, 2.0000000,
1417.2401, 1.0002954, 2.0000000,
1417.2415, 0.99990177, 2.0000000,
1417.2429, 0.99972348, 2.0000000,
1417.2443, 0.99992594, 2.0000000,
1417.2457, 0.99996843, 2.0000000,
1417.2470, 0.99994698, 2.0000000,
1417.2484, 1.0000522, 2.0000000,
1417.2498, 0.99984353, 2.0000000,
1417.2512, 0.99994524, 2.0000000,
1417.2526, 1.0000414, 2.0000000,
1417.2540, 1.0002133, 2.0000000,
1417.2554, 1.0001160, 2.0000000,
1417.2568, 1.0002662, 2.0000000,
1417.2582, 1.0004382, 2.0000000,
1417.2595, 0.99975518, 2.0000000,
1417.2609, 0.99991513, 2.0000000,
1417.2623, 0.99979579, 2.0000000,
1417.2637, 1.0001884, 2.0000000,
1417.2651, 1.0003374, 2.0000000,
1417.2665, 0.99992839, 2.0000000,
1417.2679, 0.99980280, 2.0000000,
1417.2693, 1.0001217, 2.0000000,
1417.2707, 0.99993564, 2.0000000,
1417.2720, 1.0002246, 2.0000000,
1417.2734, 1.0001734, 2.0000000,
1417.2748, 1.0003815, 2.0000000,
1417.2762, 0.99999757, 2.0000000,
1417.2776, 0.99956887, 2.0000000,
1417.2790, 0.99991702, 2.0000000,
1417.2804, 0.99994263, 2.0000000,
1417.2818, 0.99995122, 2.0000000,
1417.2832, 1.0000051, 2.0000000,
1417.2845, 1.0000773, 2.0000000,
1417.2859, 1.0000578, 2.0000000,
1417.2887, 0.99986722, 2.0000000,
1417.2915, 0.99990556, 2.0000000,
1417.2929, 0.99991335, 2.0000000,
1417.2943, 0.99998391, 2.0000000,
1417.2957, 0.99985270, 2.0000000,
1417.2970, 1.0000726, 2.0000000,
1417.2998, 1.0004044, 2.0000000,
1417.3012, 0.99990734, 2.0000000,
1417.3026, 1.0000560, 2.0000000,
1417.3040, 0.99982285, 2.0000000,
1417.3054, 1.0003575, 2.0000000,
1417.3068, 0.99973232, 2.0000000,
1417.3082, 1.0002651, 2.0000000,
1417.3095, 1.0000536, 2.0000000,
1417.3109, 0.99983340, 2.0000000,
1417.3123, 0.99999625, 2.0000000,
1417.3137, 1.0001249, 2.0000000,
1417.3151, 0.99999156, 2.0000000,
1417.3165, 1.0001857, 2.0000000,
1417.3179, 0.99982417, 2.0000000,
1417.3193, 0.99986407, 2.0000000,
1417.3207, 0.99998865, 2.0000000,
1417.3220, 1.0001478, 2.0000000,
1417.3234, 0.99996226, 2.0000000,
1417.3248, 1.0000888, 2.0000000,
1417.3262, 0.99995105, 2.0000000,
1417.3276, 1.0000322, 2.0000000,
1417.3290, 1.0000173, 2.0000000,
1417.3304, 1.0001107, 2.0000000,
1417.3318, 1.0000577, 2.0000000,
1417.3332, 1.0002161, 2.0000000,
1417.3345, 1.0003508, 2.0000000,
1417.3359, 0.99992038, 2.0000000,
1417.3373, 1.0000793, 2.0000000,
1417.3387, 1.0000441, 2.0000000,
1417.3401, 0.99980809, 2.0000000,
1417.3415, 0.99974327, 2.0000000,
1417.3429, 0.99972883, 2.0000000,
1417.3443, 1.0000488, 2.0000000,
1417.3457, 0.99975438, 2.0000000,
1417.3470, 0.99980987, 2.0000000,
1417.3484, 0.99989144, 2.0000000,
1417.3498, 0.99972726, 2.0000000,
1417.3526, 1.0001732, 2.0000000,
1417.3540, 1.0003320, 2.0000000,
1417.3554, 0.99989390, 2.0000000,
1417.3568, 1.0001906, 2.0000000,
1417.3582, 0.99991540, 2.0000000,
1417.3595, 1.0000355, 2.0000000,
1417.3609, 1.0002814, 2.0000000,
1417.3623, 0.99981104, 2.0000000,
1417.3637, 0.99982488, 2.0000000,
1417.3651, 1.0000433, 2.0000000,
1417.3665, 0.99980086, 2.0000000,
1417.3679, 0.99995720, 2.0000000,
1417.3693, 0.99985858, 2.0000000,
1417.3707, 0.99993604, 2.0000000,
1417.3720, 1.0002845, 2.0000000,
1417.3734, 1.0000168, 2.0000000,
1417.3748, 0.99962564, 2.0000000,
1417.3762, 0.99980442, 2.0000000,
1417.3776, 0.99997968, 2.0000000,
1417.3790, 1.0000452, 2.0000000,
1417.3804, 0.99987670, 2.0000000,
1417.3818, 1.0001785, 2.0000000,
1417.3832, 0.99989021, 2.0000000,
1417.3845, 0.99987060, 2.0000000,
1417.3859, 0.99996020, 2.0000000,
1417.3873, 1.0000070, 2.0000000,
1417.3887, 0.99981930, 2.0000000,
1417.3901, 0.99978293, 2.0000000,
1417.3915, 0.99964850, 2.0000000,
1417.3929, 1.0003715, 2.0000000,
1417.3943, 1.0005716, 2.0000000,
1417.3957, 1.0004525, 2.0000000,
1417.3970, 1.0000652, 2.0000000,
1417.3984, 0.99958740, 2.0000000,
1417.3998, 1.0003501, 2.0000000,
1417.4012, 1.0000476, 2.0000000,
1417.4026, 0.99986247, 2.0000000,
1417.4040, 1.0002523, 2.0000000,
1417.4054, 1.0002703, 2.0000000,
1417.4068, 0.99997981, 2.0000000,
1417.4082, 1.0001634, 2.0000000,
1417.4095, 1.0000353, 2.0000000,
1417.4109, 0.99987247, 2.0000000,
1417.4123, 0.99999086, 2.0000000,
1417.4137, 0.99984995, 2.0000000,
1417.4151, 1.0002509, 2.0000000,
1417.4165, 0.99987866, 2.0000000,
1417.4179, 0.99990463, 2.0000000,
1417.4193, 1.0000971, 2.0000000,
1417.4207, 1.0001395, 2.0000000,
1417.4220, 1.0001363, 2.0000000,
1417.4234, 0.99997027, 2.0000000,
1417.4248, 1.0000077, 2.0000000,
1417.4262, 1.0000362, 2.0000000,
1417.4276, 1.0000408, 2.0000000,
1417.4290, 0.99985109, 2.0000000,
1417.4304, 0.99974073, 2.0000000,
1417.4318, 0.99973924, 2.0000000,
1417.4332, 0.99973868, 2.0000000,
1417.4345, 0.99993649, 2.0000000,
1417.4359, 0.99996046, 2.0000000,
1417.4373, 0.99996405, 2.0000000,
1417.4387, 1.0003272, 2.0000000,
1417.4401, 0.99984501, 2.0000000,
1417.4415, 0.99973567, 2.0000000,
1417.4429, 0.99995074, 2.0000000,
1417.4443, 0.99977163, 2.0000000,
1417.4457, 1.0000528, 2.0000000,
1417.4470, 1.0001048, 2.0000000,
1417.4484, 0.99984666, 2.0000000,
1417.4498, 0.99986658, 2.0000000,
1417.4512, 0.99969307, 2.0000000,
1417.4526, 0.99973680, 2.0000000,
1417.4540, 0.99937417, 2.0000000,
1417.4554, 0.99973168, 2.0000000,
1417.4568, 1.0000649, 2.0000000,
1417.4582, 1.0000220, 2.0000000,
1417.4595, 1.0000788, 2.0000000,
1417.4609, 0.99988924, 2.0000000,
1417.4623, 0.99972694, 2.0000000,
1417.4637, 1.0002126, 2.0000000,
1417.4651, 1.0001928, 2.0000000,
1417.4665, 1.0000956, 2.0000000,
1417.4679, 1.0000027, 2.0000000,
1417.4693, 0.99983463, 2.0000000,
1417.4707, 0.99996268, 2.0000000,
1417.4720, 1.0000081, 2.0000000,
1417.4734, 0.99982196, 2.0000000,
1417.4748, 1.0003746, 2.0000000,
1417.4776, 1.0002140, 2.0000000,
1417.4790, 1.0000284, 2.0000000,
1417.4804, 0.99996178, 2.0000000,
1417.4818, 0.99993229, 2.0000000,
1417.4832, 0.99984152, 2.0000000,
1417.4845, 0.99992706, 2.0000000,
1417.4859, 1.0001811, 2.0000000,
1417.4873, 0.99989929, 2.0000000,
1417.4887, 1.0003401, 2.0000000,
1417.4901, 0.99976916, 2.0000000,
1417.4915, 0.99987562, 2.0000000,
1417.4929, 1.0000775, 2.0000000,
1417.4943, 0.99996559, 2.0000000,
1417.4957, 0.99998459, 2.0000000,
1417.4970, 0.99973163, 2.0000000,
1417.4984, 0.99997507, 2.0000000,
1417.4998, 1.0000747, 2.0000000,
1417.5012, 0.99999117, 2.0000000,
1417.5026, 0.99973752, 2.0000000,
1417.5040, 0.99978232, 2.0000000,
1417.5054, 1.0003411, 2.0000000,
1417.5068, 1.0001148, 2.0000000,
1417.5082, 1.0000346, 2.0000000,
1417.5095, 1.0000103, 2.0000000,
1417.5109, 0.99994461, 2.0000000,
1417.5123, 1.0000138, 2.0000000,
1417.5137, 1.0001307, 2.0000000,
1417.5151, 0.99999820, 2.0000000,
1417.5165, 1.0001789, 2.0000000,
1417.5179, 1.0000347, 2.0000000,
1417.5193, 0.99979538, 2.0000000,
1417.5207, 0.99965053, 2.0000000,
1417.5220, 1.0001381, 2.0000000,
1417.5234, 0.99996369, 2.0000000,
1417.5248, 1.0001813, 2.0000000,
1417.5262, 1.0002897, 2.0000000,
1417.5276, 0.99991025, 2.0000000,
1417.5290, 1.0002021, 2.0000000,
1417.5304, 1.0000507, 2.0000000,
1417.5318, 1.0000680, 2.0000000,
1417.5332, 1.0002155, 2.0000000,
1417.5345, 1.0000854, 2.0000000,
1417.5359, 1.0001686, 2.0000000,
1417.5373, 1.0001485, 2.0000000,
1417.5387, 0.99997143, 2.0000000,
1417.5401, 0.99995577, 2.0000000,
1417.5415, 1.0000768, 2.0000000,
1417.5429, 0.99992945, 2.0000000,
1417.5443, 1.0001472, 2.0000000,
1417.5457, 1.0003018, 2.0000000,
1417.5470, 1.0000488, 2.0000000,
1417.5484, 0.99987833, 2.0000000,
1417.5498, 1.0004137, 2.0000000,
1417.5512, 1.0000381, 2.0000000,
1417.5526, 1.0001720, 2.0000000,
1417.5540, 0.99991567, 2.0000000,
1417.5554, 0.99970427, 2.0000000,
1417.5568, 1.0002076, 2.0000000,
1417.5582, 0.99993132, 2.0000000,
1417.5595, 0.99989544, 2.0000000,
1417.5609, 1.0000493, 2.0000000,
1417.5623, 1.0000985, 2.0000000,
1417.5637, 0.99983998, 2.0000000,
1417.5651, 1.0002540, 2.0000000,
1417.5665, 0.99973888, 2.0000000,
1417.5679, 1.0000500, 2.0000000,
1417.5693, 0.99986501, 2.0000000,
1417.5707, 0.99983534, 2.0000000,
1417.5720, 1.0000122, 2.0000000,
1417.5734, 0.99983091, 2.0000000,
1417.5748, 1.0001050, 2.0000000,
1417.5762, 1.0001385, 2.0000000,
1417.5776, 1.0000549, 2.0000000,
1417.5790, 0.99989916, 2.0000000,
1417.5804, 1.0000199, 2.0000000,
1417.5818, 0.99995890, 2.0000000,
1417.5832, 1.0002675, 2.0000000,
1417.5845, 0.99968621, 2.0000000,
1417.5859, 1.0001111, 2.0000000,
1417.5873, 1.0003562, 2.0000000,
1417.5887, 0.99984677, 2.0000000,
1417.5901, 0.99996034, 2.0000000,
1417.5915, 1.0000022, 2.0000000,
1417.5929, 0.99993880, 2.0000000,
1417.5943, 0.99993212, 2.0000000,
1417.5957, 0.99979574, 2.0000000,
1417.5970, 1.0001525, 2.0000000,
1417.5984, 1.0000836, 2.0000000,
1417.5998, 0.99989082, 2.0000000,
1417.6012, 0.99984224, 2.0000000,
1417.6026, 1.0000890, 2.0000000,
1417.6040, 1.0000141, 2.0000000,
1417.6054, 0.99978822, 2.0000000,
1417.6068, 0.99990466, 2.0000000,
1417.6082, 0.99989150, 2.0000000,
1417.6095, 0.99988125, 2.0000000,
1417.6109, 1.0000024, 2.0000000,
1417.6123, 1.0001609, 2.0000000,
1417.6137, 1.0001436, 2.0000000,
1417.6151, 0.99996949, 2.0000000,
1417.6165, 0.99980553, 2.0000000,
1417.6179, 1.0000534, 2.0000000,
1417.6193, 0.99980033, 2.0000000,
1417.6207, 1.0001888, 2.0000000,
1417.6220, 1.0001769, 2.0000000,
1417.6234, 1.0000064, 2.0000000,
1417.6248, 1.0001335, 2.0000000,
1417.6262, 1.0000792, 2.0000000,
1417.6276, 0.99985676, 2.0000000,
1417.6290, 1.0000675, 2.0000000,
1417.6304, 1.0001035, 2.0000000,
1417.6318, 1.0000281, 2.0000000,
1417.6332, 0.99999959, 2.0000000,
1417.6345, 1.0001172, 2.0000000,
1417.6359, 0.99999122, 2.0000000,
1417.6373, 1.0000563, 2.0000000,
1417.6387, 1.0001387, 2.0000000,
1417.6401, 0.99992497, 2.0000000,
1417.6415, 1.0003195, 2.0000000,
1417.6429, 0.99983939, 2.0000000,
1417.6443, 1.0005521, 2.0000000,
1417.6457, 1.0002734, 2.0000000,
1417.6470, 1.0000765, 2.0000000,
1417.6484, 0.99997390, 2.0000000,
1417.6498, 1.0001280, 2.0000000,
1417.6512, 0.99995954, 2.0000000,
1417.6526, 1.0003776, 2.0000000,
1417.6540, 1.0000830, 2.0000000,
1417.6554, 0.99999808, 2.0000000,
1417.6568, 0.99981189, 2.0000000,
1417.6582, 0.99960049, 2.0000000,
1417.6595, 0.99999337, 2.0000000,
1417.6609, 0.99994410, 2.0000000,
1417.6623, 1.0000065, 2.0000000,
1417.6637, 1.0000865, 2.0000000,
1417.6651, 0.99988046, 2.0000000,
1417.6665, 0.99985871, 2.0000000,
1417.6679, 1.0000490, 2.0000000,
1417.6693, 0.99992584, 2.0000000,
1417.6707, 1.0000111, 2.0000000,
1417.6720, 0.99978290, 2.0000000,
1417.6734, 1.0000695, 2.0000000,
1417.6748, 1.0001055, 2.0000000,
1417.6762, 0.99998851, 2.0000000,
1417.6776, 0.99988180, 2.0000000,
1417.6790, 0.99977298, 2.0000000,
1417.6804, 0.99996303, 2.0000000,
1417.6818, 1.0000878, 2.0000000,
1417.6832, 0.99965938, 2.0000000,
1417.6845, 1.0000351, 2.0000000,
1417.6859, 0.99978914, 2.0000000,
1417.6873, 1.0002845, 2.0000000,
1417.6887, 0.99964796, 2.0000000,
1417.6901, 0.99996515, 2.0000000,
1417.6915, 0.99957343, 2.0000000,
1417.6929, 0.99981416, 2.0000000,
1417.6943, 1.0001373, 2.0000000,
1417.6957, 1.0001382, 2.0000000,
1417.6970, 1.0000737, 2.0000000,
1417.6984, 0.99996872, 2.0000000,
1417.6998, 0.99978659, 2.0000000,
1417.7012, 0.99987407, 2.0000000,
1417.7026, 1.0000542, 2.0000000,
1417.7040, 0.99972506, 2.0000000,
1417.7054, 1.0000246, 2.0000000,
1417.7068, 0.99989568, 2.0000000,
1417.7082, 0.99980981, 2.0000000,
1417.7095, 1.0000672, 2.0000000,
1417.7109, 1.0000945, 2.0000000,
1417.7123, 0.99973414, 2.0000000,
1417.7137, 0.99973243, 2.0000000,
1417.7151, 1.0001301, 2.0000000,
1417.7165, 1.0000112, 2.0000000,
1417.7179, 1.0000575, 2.0000000,
1417.7193, 1.0003241, 2.0000000,
1417.7207, 0.99985049, 2.0000000,
1417.7220, 0.99982056, 2.0000000,
1417.7234, 0.99990528, 2.0000000,
1417.7248, 1.0000318, 2.0000000,
1417.7262, 1.0000733, 2.0000000,
1417.7276, 1.0000295, 2.0000000,
1417.7290, 1.0000739, 2.0000000,
1417.7304, 1.0003529, 2.0000000,
1417.7318, 1.0000972, 2.0000000,
1417.7332, 0.99967453, 2.0000000,
1417.7345, 1.0000070, 2.0000000,
1417.7359, 1.0000067, 2.0000000,
1417.7373, 1.0004504, 2.0000000,
1417.7387, 1.0002016, 2.0000000,
1417.7401, 1.0002744, 2.0000000,
1417.7415, 0.99994661, 2.0000000,
1417.7429, 1.0002038, 2.0000000,
1417.7443, 0.99999855, 2.0000000,
1417.7457, 1.0000965, 2.0000000,
1417.7470, 1.0005524, 2.0000000,
1417.7484, 1.0000245, 2.0000000,
1417.7498, 0.99993321, 2.0000000,
1417.7512, 0.99973822, 2.0000000,
1417.7526, 1.0003289, 2.0000000,
1417.7540, 1.0000010, 2.0000000,
1417.7554, 1.0002203, 2.0000000,
1417.7568, 1.0000885, 2.0000000,
1417.7582, 0.99988027, 2.0000000,
1417.7595, 0.99968557, 2.0000000,
1417.7609, 1.0001339, 2.0000000,
1417.7623, 1.0002596, 2.0000000,
1417.7637, 1.0000118, 2.0000000,
1417.7651, 1.0001386, 2.0000000,
1417.7665, 1.0001725, 2.0000000,
1417.7679, 0.99991495, 2.0000000,
1417.7693, 0.99988132, 2.0000000,
1417.7707, 1.0000839, 2.0000000,
1417.7720, 0.99998991, 2.0000000,
1417.7734, 1.0001702, 2.0000000,
1417.7748, 0.99996538, 2.0000000,
1417.7762, 0.99980812, 2.0000000,
1417.7776, 0.99996390, 2.0000000,
1417.7790, 1.0000520, 2.0000000,
1417.7804, 0.99985842, 2.0000000,
1417.7818, 0.99995741, 2.0000000,
1417.7832, 0.99992447, 2.0000000,
1417.7845, 0.99991769, 2.0000000,
1417.7859, 0.99998384, 2.0000000,
1417.7873, 1.0003493, 2.0000000,
1417.7887, 0.99991224, 2.0000000,
1417.7901, 0.99980640, 2.0000000,
1417.7915, 1.0000551, 2.0000000,
1417.7929, 1.0000898, 2.0000000,
1417.7943, 0.99998683, 2.0000000,
1417.7957, 1.0000020, 2.0000000,
1417.7970, 1.0001625, 2.0000000,
1417.7984, 1.0003075, 2.0000000,
1417.7998, 0.99976655, 2.0000000,
1417.8012, 1.0001030, 2.0000000,
1417.8026, 0.99978460, 2.0000000,
1417.8040, 1.0000197, 2.0000000,
1417.8054, 1.0000784, 2.0000000,
1417.8068, 0.99985772, 2.0000000,
1417.8082, 1.0000288, 2.0000000,
1417.8095, 1.0003222, 2.0000000,
1417.8109, 1.0000763, 2.0000000,
1417.8123, 0.99969502, 2.0000000,
1417.8137, 1.0000299, 2.0000000,
1417.8151, 0.99992726, 2.0000000,
1417.8165, 0.99983722, 2.0000000,
1417.8179, 1.0001647, 2.0000000,
1417.8193, 0.99987308, 2.0000000,
1417.8207, 0.99993740, 2.0000000,
1417.8220, 0.99974632, 2.0000000,
1417.8234, 0.99989393, 2.0000000,
1417.8248, 0.99967630, 2.0000000,
1417.8262, 1.0000073, 2.0000000,
1417.8276, 0.99994363, 2.0000000,
1417.8290, 1.0000653, 2.0000000,
1417.8304, 1.0000354, 2.0000000,
1417.8318, 1.0000649, 2.0000000,
1417.8332, 1.0002028, 2.0000000,
1417.8345, 0.99982827, 2.0000000,
1417.8359, 0.99985232, 2.0000000,
1417.8373, 1.0003475, 2.0000000,
1417.8387, 0.99997378, 2.0000000,
1417.8401, 0.99998531, 2.0000000,
1417.8415, 1.0002455, 2.0000000,
1417.8429, 1.0003891, 2.0000000,
1417.8443, 0.99997813, 2.0000000,
1417.8457, 1.0000085, 2.0000000,
1417.8470, 1.0004073, 2.0000000,
1417.8484, 1.0004297, 2.0000000,
1417.8498, 1.0000449, 2.0000000,
1417.8512, 0.99988029, 2.0000000,
1417.8526, 0.99999645, 2.0000000,
1417.8540, 1.0000440, 2.0000000,
1417.8554, 1.0000448, 2.0000000,
1417.8568, 1.0000470, 2.0000000,
1417.8582, 0.99969355, 2.0000000,
1417.8595, 1.0000199, 2.0000000,
1417.8609, 0.99978005, 2.0000000,
1417.8623, 1.0002413, 2.0000000,
1417.8637, 1.0001450, 2.0000000,
1417.8651, 1.0000230, 2.0000000,
1417.8665, 0.99997803, 2.0000000,
1417.8679, 0.99995823, 2.0000000,
1417.8693, 0.99974920, 2.0000000,
1417.8707, 1.0001526, 2.0000000,
1417.8720, 1.0002422, 2.0000000,
1417.8734, 0.99957193, 2.0000000,
1417.8748, 0.99969346, 2.0000000,
1417.8762, 0.99987515, 2.0000000,
1417.8776, 1.0003012, 2.0000000,
1417.8790, 0.99994500, 2.0000000,
1417.8804, 0.99987486, 2.0000000,
1417.8818, 0.99989322, 2.0000000,
1417.8832, 0.99989672, 2.0000000,
1417.8845, 0.99991664, 2.0000000,
1417.8859, 0.99971025, 2.0000000,
1417.8873, 1.0000981, 2.0000000,
1417.8887, 1.0002101, 2.0000000,
1417.8901, 1.0000539, 2.0000000,
1417.8915, 0.99974708, 2.0000000,
1417.8929, 0.99973211, 2.0000000,
1417.8943, 0.99992851, 2.0000000,
1417.8957, 0.99991507, 2.0000000,
1417.8970, 1.0001797, 2.0000000,
1417.8984, 1.0000563, 2.0000000,
1417.8998, 1.0000329, 2.0000000,
1417.9012, 0.99985468, 2.0000000,
1417.9026, 1.0002441, 2.0000000,
1417.9040, 0.99992270, 2.0000000,
1417.9054, 0.99983738, 2.0000000,
1417.9068, 1.0001681, 2.0000000,
1417.9082, 0.99988293, 2.0000000,
1417.9095, 1.0000002, 2.0000000,
1417.9109, 1.0001213, 2.0000000,
1417.9123, 1.0000433, 2.0000000,
1417.9137, 0.99996011, 2.0000000,
1417.9151, 0.99995350, 2.0000000,
1417.9165, 1.0001336, 2.0000000,
1417.9179, 1.0003120, 2.0000000,
1417.9193, 0.99996348, 2.0000000,
1417.9207, 0.99986699, 2.0000000,
1417.9220, 0.99977138, 2.0000000,
1417.9234, 1.0001543, 2.0000000,
1417.9248, 1.0000671, 2.0000000,
1417.9262, 0.99996313, 2.0000000,
1417.9276, 0.99988085, 2.0000000,
1417.9290, 1.0001120, 2.0000000,
1417.9304, 0.99997586, 2.0000000,
1417.9318, 1.0000805, 2.0000000,
1417.9332, 0.99985097, 2.0000000,
1417.9345, 0.99988413, 2.0000000,
1417.9359, 0.99978051, 2.0000000,
1417.9373, 1.0002369, 2.0000000,
1417.9387, 1.0000220, 2.0000000,
1417.9401, 1.0000414, 2.0000000,
1417.9415, 1.0001018, 2.0000000,
1417.9429, 1.0001187, 2.0000000,
1417.9443, 1.0002434, 2.0000000,
1417.9457, 1.0000520, 2.0000000,
1417.9470, 1.0002138, 2.0000000,
1417.9484, 0.99992139, 2.0000000,
1417.9498, 0.99984608, 2.0000000,
1417.9512, 0.99945419, 2.0000000,
1417.9526, 1.0001628, 2.0000000,
1417.9540, 0.99937643, 2.0000000,
1417.9554, 1.0000969, 2.0000000,
1417.9568, 1.0001588, 2.0000000,
1417.9582, 1.0001509, 2.0000000,
1417.9595, 0.99986414, 2.0000000,
1417.9609, 1.0000723, 2.0000000,
1417.9623, 1.0002020, 2.0000000,
1417.9637, 0.99981969, 2.0000000,
1417.9651, 0.99988329, 2.0000000,
1417.9665, 1.0001223, 2.0000000,
1417.9679, 1.0004871, 2.0000000,
1417.9693, 1.0001874, 2.0000000,
1417.9707, 0.99997191, 2.0000000,
1417.9720, 1.0002974, 2.0000000,
1417.9734, 1.0003368, 2.0000000,
1417.9748, 1.0000449, 2.0000000,
1417.9762, 1.0005430, 2.0000000,
1417.9776, 0.99990884, 2.0000000,
1417.9790, 1.0001547, 2.0000000,
1417.9804, 0.99980291, 2.0000000,
1417.9818, 0.99974550, 2.0000000,
1417.9832, 1.0002651, 2.0000000,
1417.9845, 0.99999458, 2.0000000,
1417.9859, 0.99982820, 2.0000000,
1417.9873, 1.0005142, 2.0000000,
1417.9887, 0.99994763, 2.0000000,
1417.9901, 0.99991749, 2.0000000,
1417.9915, 1.0000599, 2.0000000,
1417.9929, 0.99995787, 2.0000000,
1417.9943, 0.99987963, 2.0000000,
1417.9957, 1.0002489, 2.0000000,
1417.9970, 0.99974072, 2.0000000,
1417.9984, 0.99986559, 2.0000000,
1417.9998, 1.0000040, 2.0000000,
1418.0012, 0.99983473, 2.0000000,
1418.0026, 1.0000328, 2.0000000,
1418.0040, 0.99987653, 2.0000000,
1418.0054, 0.99983831, 2.0000000,
1418.0068, 0.99995688, 2.0000000,
1418.0082, 1.0000307, 2.0000000,
1418.0095, 0.99959574, 2.0000000,
1418.0109, 0.99990607, 2.0000000,
1418.0123, 1.0000513, 2.0000000,
1418.0137, 0.99993704, 2.0000000,
1418.0151, 0.99959466, 2.0000000,
1418.0165, 0.99992351, 2.0000000,
1418.0179, 0.99987153, 2.0000000,
1418.0193, 1.0001664, 2.0000000,
1418.0207, 1.0000894, 2.0000000,
1418.0220, 0.99997588, 2.0000000,
1418.0234, 0.99957040, 2.0000000,
1418.0248, 1.0001222, 2.0000000,
1418.0262, 1.0000636, 2.0000000,
1418.0276, 0.99998362, 2.0000000,
1418.0290, 0.99980392, 2.0000000,
1418.0304, 1.0004422, 2.0000000,
1418.0318, 1.0000313, 2.0000000,
1418.0332, 1.0000139, 2.0000000,
1418.0345, 0.99993255, 2.0000000,
1418.0359, 1.0000131, 2.0000000,
1418.0373, 1.0000537, 2.0000000,
1418.0387, 0.99993558, 2.0000000,
1418.0401, 1.0002255, 2.0000000,
1418.0415, 1.0000314, 2.0000000,
1418.0429, 1.0001676, 2.0000000,
1418.0443, 0.99986370, 2.0000000,
1418.0457, 0.99986509, 2.0000000,
1418.0470, 0.99980188, 2.0000000,
1418.0484, 0.99991344, 2.0000000,
1418.0498, 0.99988855, 2.0000000,
1418.0512, 1.0000844, 2.0000000,
1418.0526, 0.99999494, 2.0000000,
1418.0540, 0.99996985, 2.0000000,
1418.0554, 1.0000355, 2.0000000,
1418.0568, 1.0001595, 2.0000000,
1418.0582, 1.0000348, 2.0000000,
1418.0595, 1.0003961, 2.0000000,
1418.0609, 0.99977107, 2.0000000,
1418.0623, 0.99992556, 2.0000000,
1418.0637, 1.0000712, 2.0000000,
1418.0651, 1.0002214, 2.0000000,
1418.0665, 0.99982749, 2.0000000,
1418.0679, 1.0000399, 2.0000000,
1418.0693, 0.99996173, 2.0000000,
1418.0707, 0.99984671, 2.0000000,
1418.0720, 0.99959696, 2.0000000,
1418.0734, 0.99998838, 2.0000000,
1418.0748, 0.99988630, 2.0000000,
1418.0762, 1.0001092, 2.0000000,
1418.0776, 0.99979815, 2.0000000,
1418.0790, 1.0001221, 2.0000000,
1418.0804, 0.99989410, 2.0000000,
1418.0818, 0.99973827, 2.0000000,
1418.0832, 0.99994410, 2.0000000,
1418.0845, 0.99971324, 2.0000000,
1418.0859, 1.0001804, 2.0000000,
1418.0873, 0.99979320, 2.0000000,
1418.0887, 0.99962364, 2.0000000,
1418.0901, 0.99999210, 2.0000000,
1418.0915, 0.99976146, 2.0000000,
1418.0929, 0.99996575, 2.0000000,
1418.0943, 1.0002725, 2.0000000,
1418.0957, 1.0002070, 2.0000000,
1418.0970, 0.99984389, 2.0000000,
1418.0984, 0.99995939, 2.0000000,
1418.0998, 1.0002236, 2.0000000,
1418.1012, 1.0001499, 2.0000000,
1418.1026, 0.99983104, 2.0000000,
1418.1040, 1.0002729, 2.0000000,
1418.1054, 1.0000897, 2.0000000,
1418.1068, 0.99989043, 2.0000000,
1418.1082, 0.99999848, 2.0000000,
1418.1095, 0.99994155, 2.0000000,
1418.1109, 1.0000832, 2.0000000,
1418.1123, 1.0001877, 2.0000000,
1418.1137, 1.0001311, 2.0000000,
1418.1151, 1.0001403, 2.0000000,
1418.1165, 1.0002910, 2.0000000,
1418.1179, 1.0003090, 2.0000000,
1418.1193, 1.0000822, 2.0000000,
1418.1207, 1.0001620, 2.0000000,
1418.1220, 0.99980287, 2.0000000,
1418.1234, 0.99969972, 2.0000000,
1418.1248, 0.99992362, 2.0000000,
1418.1262, 1.0001554, 2.0000000,
1418.1276, 1.0002377, 2.0000000,
1418.1290, 0.99979940, 2.0000000,
1418.1304, 0.99994092, 2.0000000,
1418.1318, 0.99989652, 2.0000000,
1418.1332, 0.99976990, 2.0000000,
1418.1345, 0.99992912, 2.0000000,
1418.1359, 1.0001063, 2.0000000,
1418.1373, 1.0001234, 2.0000000,
1418.1387, 1.0000845, 2.0000000,
1418.1401, 0.99967911, 2.0000000,
1418.1415, 0.99991731, 2.0000000,
1418.1429, 0.99996356, 2.0000000,
1418.1443, 0.99994509, 2.0000000,
1418.1457, 1.0000258, 2.0000000,
1418.1470, 0.99996404, 2.0000000,
1418.1484, 1.0001409, 2.0000000,
1418.1498, 0.99975889, 2.0000000,
1418.1512, 0.99991052, 2.0000000,
1418.1526, 1.0000347, 2.0000000,
1418.1540, 1.0001366, 2.0000000,
1418.1554, 0.99997980, 2.0000000,
1418.1568, 0.99999802, 2.0000000,
1418.1582, 1.0000153, 2.0000000,
1418.1595, 0.99962555, 2.0000000,
1418.1609, 1.0000704, 2.0000000,
1418.1623, 0.99984792, 2.0000000,
1418.1637, 0.99994061, 2.0000000,
1418.1651, 0.99992313, 2.0000000,
1418.1665, 0.99997524, 2.0000000,
1418.1679, 0.99994786, 2.0000000,
1418.1693, 1.0003173, 2.0000000,
1418.1706, 1.0000362, 2.0000000,
1418.1720, 0.99994559, 2.0000000,
1418.1734, 0.99992110, 2.0000000,
1418.1748, 1.0001809, 2.0000000,
1418.1762, 1.0000213, 2.0000000,
1418.1776, 1.0000312, 2.0000000,
1418.1790, 0.99987429, 2.0000000,
1418.1804, 1.0000833, 2.0000000,
1418.1818, 1.0000255, 2.0000000,
1418.1831, 0.99968239, 2.0000000,
1418.1845, 0.99990898, 2.0000000,
1418.1859, 0.99994326, 2.0000000,
1418.1873, 1.0001261, 2.0000000,
1418.1887, 0.99987297, 2.0000000,
1418.1901, 1.0000734, 2.0000000,
1418.1915, 1.0003604, 2.0000000,
1418.1929, 0.99987709, 2.0000000,
1418.1943, 1.0000327, 2.0000000,
1418.1956, 1.0001638, 2.0000000,
1418.1970, 0.99996692, 2.0000000,
1418.1984, 1.0002406, 2.0000000,
1418.1998, 1.0000229, 2.0000000,
1418.2012, 1.0001572, 2.0000000,
1418.2026, 1.0003276, 2.0000000,
1418.2040, 0.99999663, 2.0000000,
1418.2054, 0.99984052, 2.0000000,
1418.2068, 1.0001015, 2.0000000,
1418.2081, 0.99983535, 2.0000000,
1418.2095, 0.99994681, 2.0000000,
1418.2109, 0.99993882, 2.0000000,
1418.2123, 0.99990979, 2.0000000,
1418.2137, 0.99997058, 2.0000000,
1418.2151, 1.0000921, 2.0000000,
1418.2165, 0.99990190, 2.0000000,
1418.2179, 1.0001781, 2.0000000,
1418.2193, 1.0001261, 2.0000000,
1418.2206, 0.99989264, 2.0000000,
1418.2220, 0.99997468, 2.0000000,
1418.2234, 1.0001279, 2.0000000,
1418.2248, 0.99984084, 2.0000000,
1418.2262, 1.0000721, 2.0000000,
1418.2276, 0.99980665, 2.0000000,
1418.2290, 1.0000010, 2.0000000,
1418.2304, 1.0000685, 2.0000000,
1418.2318, 1.0000886, 2.0000000,
1418.2331, 1.0001208, 2.0000000,
1418.2345, 1.0001023, 2.0000000,
1418.2359, 1.0001168, 2.0000000,
1418.2373, 0.99999181, 2.0000000,
1418.2387, 0.99987952, 2.0000000,
1418.2401, 0.99975807, 2.0000000,
1418.2415, 0.99980089, 2.0000000,
1418.2429, 0.99996762, 2.0000000,
1418.2443, 1.0000200, 2.0000000,
1418.2456, 1.0001880, 2.0000000,
1418.2470, 0.99994934, 2.0000000,
1418.2484, 1.0000132, 2.0000000,
1418.2498, 0.99995104, 2.0000000,
1418.2512, 0.99999493, 2.0000000,
1418.2526, 0.99996325, 2.0000000,
1418.2540, 1.0003339, 2.0000000,
1418.2554, 0.99995003, 2.0000000,
1418.2568, 0.99990208, 2.0000000,
1418.2581, 1.0001358, 2.0000000,
1418.2595, 0.99992388, 2.0000000,
1418.2609, 0.99990495, 2.0000000,
1418.2623, 0.99996437, 2.0000000,
1418.2637, 0.99986419, 2.0000000,
1418.2651, 0.99994208, 2.0000000,
1418.2665, 0.99981426, 2.0000000,
1418.2679, 0.99992364, 2.0000000,
1418.2693, 1.0001221, 2.0000000,
1418.2706, 0.99958782, 2.0000000,
1418.2720, 1.0000501, 2.0000000,
1418.2734, 1.0000998, 2.0000000,
1418.2748, 1.0000842, 2.0000000,
1418.2762, 0.99999646, 2.0000000,
1418.2776, 0.99994535, 2.0000000,
1418.2790, 1.0001329, 2.0000000,
1418.2804, 1.0000235, 2.0000000,
1418.2818, 1.0003670, 2.0000000,
1418.2831, 0.99995492, 2.0000000,
1418.2845, 1.0002365, 2.0000000,
1418.2859, 1.0000967, 2.0000000,
1418.2873, 1.0000541, 2.0000000,
1418.2887, 0.99981570, 2.0000000,
1418.2901, 1.0002062, 2.0000000,
1418.2915, 0.99992445, 2.0000000,
1418.2929, 0.99983756, 2.0000000,
1418.2943, 0.99997473, 2.0000000,
1418.2956, 0.99985627, 2.0000000,
1418.2970, 0.99973361, 2.0000000,
1418.2984, 1.0003102, 2.0000000,
1418.2998, 1.0002408, 2.0000000,
1418.3012, 0.99997415, 2.0000000,
1418.3026, 0.99994761, 2.0000000,
1418.3040, 0.99997600, 2.0000000,
1418.3054, 1.0001619, 2.0000000,
1418.3068, 1.0000585, 2.0000000,
1418.3081, 0.99993593, 2.0000000,
1418.3095, 1.0003070, 2.0000000,
1418.3109, 0.99998281, 2.0000000,
1418.3123, 1.0003605, 2.0000000,
1418.3137, 0.99988189, 2.0000000,
1418.3151, 0.99966994, 2.0000000,
1418.3165, 1.0000327, 2.0000000,
1418.3179, 1.0001466, 2.0000000,
1418.3193, 1.0000136, 2.0000000,
1418.3206, 1.0000229, 2.0000000,
1418.3220, 1.0000293, 2.0000000,
1418.3234, 0.99974086, 2.0000000,
1418.3248, 1.0003115, 2.0000000,
1418.3262, 0.99998289, 2.0000000,
1418.3276, 0.99990526, 2.0000000,
1418.3290, 1.0001477, 2.0000000,
1418.3304, 0.99964298, 2.0000000,
1418.3318, 0.99987009, 2.0000000,
1418.3331, 0.99984288, 2.0000000,
1418.3345, 1.0000453, 2.0000000,
1418.3359, 1.0001015, 2.0000000,
1418.3373, 0.99998496, 2.0000000,
1418.3387, 0.99998276, 2.0000000,
1418.3401, 0.99965817, 2.0000000,
1418.3415, 0.99982504, 2.0000000,
1418.3429, 0.99987050, 2.0000000,
1418.3443, 1.0001869, 2.0000000,
1418.3456, 0.99980882, 2.0000000,
1418.3470, 1.0002269, 2.0000000,
1418.3484, 1.0001293, 2.0000000,
1418.3498, 0.99996386, 2.0000000,
1418.3512, 0.99991824, 2.0000000,
1418.3526, 0.99982738, 2.0000000,
1418.3540, 1.0000747, 2.0000000,
1418.3554, 0.99989847, 2.0000000,
1418.3568, 1.0000918, 2.0000000,
1418.3581, 1.0002278, 2.0000000,
1418.3595, 0.99993999, 2.0000000,
1418.3609, 1.0000689, 2.0000000,
1418.3623, 1.0001128, 2.0000000,
1418.3637, 0.99989046, 2.0000000,
1418.3651, 0.99974231, 2.0000000,
1418.3665, 0.99992188, 2.0000000,
1418.3679, 0.99971541, 2.0000000,
1418.3693, 1.0001362, 2.0000000,
1418.3706, 1.0003781, 2.0000000,
1418.3720, 0.99996407, 2.0000000,
1418.3734, 1.0000840, 2.0000000,
1418.3748, 1.0001706, 2.0000000,
1424.5595, 0.99983209, 2.0000000,
1424.5609, 1.0000709, 2.0000000,
1424.5622, 0.99992380, 2.0000000,
1424.5636, 1.0000697, 2.0000000,
1424.5650, 1.0000659, 2.0000000,
1424.5664, 1.0000868, 2.0000000,
1424.5678, 0.99993539, 2.0000000,
1424.5692, 1.0000611, 2.0000000,
1424.5706, 0.99996795, 2.0000000,
1424.5720, 0.99991800, 2.0000000,
1424.5734, 1.0001422, 2.0000000,
1424.5747, 0.99985885, 2.0000000,
1424.5761, 0.99984413, 2.0000000,
1424.5775, 0.99982509, 2.0000000,
1424.5789, 1.0002457, 2.0000000,
1424.5803, 0.99968142, 2.0000000,
1424.5817, 1.0000266, 2.0000000,
1424.5831, 0.99996190, 2.0000000,
1424.5845, 1.0002943, 2.0000000,
1424.5859, 1.0002464, 2.0000000,
1424.5872, 0.99973023, 2.0000000,
1424.5886, 0.99989795, 2.0000000,
1424.5900, 0.99984352, 2.0000000,
1424.5914, 1.0001233, 2.0000000,
1424.5928, 0.99986320, 2.0000000,
1424.5942, 1.0002844, 2.0000000,
1424.5956, 1.0002425, 2.0000000,
1424.5970, 0.99983250, 2.0000000,
1424.5984, 0.99978258, 2.0000000,
1424.5997, 0.99994117, 2.0000000,
1424.6011, 0.99986814, 2.0000000,
1424.6025, 0.99954422, 2.0000000,
1424.6039, 0.99961401, 2.0000000,
1424.6053, 0.99994107, 2.0000000,
1424.6067, 0.99990382, 2.0000000,
1424.6081, 1.0002143, 2.0000000,
1424.6095, 1.0000910, 2.0000000,
1424.6109, 0.99998003, 2.0000000,
1424.6122, 1.0000327, 2.0000000,
1424.6136, 0.99992669, 2.0000000,
1424.6150, 1.0002211, 2.0000000,
1424.6164, 0.99973356, 2.0000000,
1424.6178, 1.0002046, 2.0000000,
1424.6192, 1.0000498, 2.0000000,
1424.6206, 1.0000869, 2.0000000,
1424.6220, 0.99999393, 2.0000000,
1424.6234, 0.99992282, 2.0000000,
1424.6247, 0.99975064, 2.0000000,
1424.6261, 1.0000400, 2.0000000,
1424.6275, 0.99978911, 2.0000000,
1424.6289, 1.0000814, 2.0000000,
1424.6303, 1.0001835, 2.0000000,
1424.6317, 1.0001874, 2.0000000,
1424.6331, 1.0000152, 2.0000000,
1424.6345, 0.99996776, 2.0000000,
1424.6358, 0.99994063, 2.0000000,
1424.6372, 0.99981890, 2.0000000,
1424.6386, 1.0001934, 2.0000000,
1424.6400, 0.99992240, 2.0000000,
1424.6414, 1.0003034, 2.0000000,
1424.6428, 1.0002507, 2.0000000,
1424.6442, 1.0002662, 2.0000000,
1424.6456, 1.0001766, 2.0000000,
1424.6470, 1.0000552, 2.0000000,
1424.6483, 1.0000495, 2.0000000,
1424.6497, 0.99989066, 2.0000000,
1424.6511, 1.0000195, 2.0000000,
1424.6525, 1.0006074, 2.0000000,
1424.6539, 1.0000382, 2.0000000,
1424.6553, 0.99996891, 2.0000000,
1424.6567, 1.0002448, 2.0000000,
1424.6581, 0.99977934, 2.0000000,
1424.6595, 0.99998569, 2.0000000,
1424.6608, 0.99990245, 2.0000000,
1424.6622, 1.0001309, 2.0000000,
1424.6636, 0.99983277, 2.0000000,
1424.6650, 1.0001783, 2.0000000,
1424.6664, 0.99996669, 2.0000000,
1424.6678, 0.99994845, 2.0000000,
1424.6692, 1.0001019, 2.0000000,
1424.6706, 0.99998601, 2.0000000,
1424.6720, 1.0001304, 2.0000000,
1424.6733, 1.0000005, 2.0000000,
1424.6747, 0.99975586, 2.0000000,
1424.6761, 0.99997591, 2.0000000,
1424.6775, 1.0000720, 2.0000000,
1424.6789, 1.0000872, 2.0000000,
1424.6803, 0.99990817, 2.0000000,
1424.6817, 1.0000059, 2.0000000,
1424.6831, 0.99963802, 2.0000000,
1424.6845, 0.99990001, 2.0000000,
1424.6858, 1.0003298, 2.0000000,
1424.6872, 1.0004706, 2.0000000,
1424.6886, 0.99994090, 2.0000000,
1424.6900, 1.0001178, 2.0000000,
1424.6914, 1.0000345, 2.0000000,
1424.6928, 0.99954858, 2.0000000,
1424.6942, 1.0001871, 2.0000000,
1424.6956, 0.99973769, 2.0000000,
1424.6970, 1.0001282, 2.0000000,
1424.6983, 1.0000779, 2.0000000,
1424.6997, 1.0002345, 2.0000000,
1424.7011, 0.99988227, 2.0000000,
1424.7025, 0.99995305, 2.0000000,
1424.7039, 1.0001591, 2.0000000,
1424.7053, 0.99989474, 2.0000000,
1424.7067, 1.0000918, 2.0000000,
1424.7081, 1.0002444, 2.0000000,
1424.7095, 1.0001486, 2.0000000,
1424.7108, 1.0000762, 2.0000000,
1424.7122, 0.99973628, 2.0000000,
1424.7136, 1.0001957, 2.0000000,
1424.7150, 0.99991357, 2.0000000,
1424.7164, 1.0000688, 2.0000000,
1424.7178, 1.0010151, 2.0000000,
1424.7192, 1.0005926, 2.0000000,
1424.7206, 0.99996817, 2.0000000,
1424.7220, 1.0002005, 2.0000000,
1424.7233, 1.0002944, 2.0000000,
1424.7247, 0.99978473, 2.0000000,
1424.7261, 1.0000072, 2.0000000,
1424.7275, 1.0000216, 2.0000000,
1424.7289, 1.0001752, 2.0000000,
1424.7303, 0.99979605, 2.0000000,
1424.7317, 1.0002693, 2.0000000,
1424.7331, 0.99987565, 2.0000000,
1424.7345, 0.99961783, 2.0000000,
1424.7358, 0.99993929, 2.0000000,
1424.7372, 1.0001086, 2.0000000,
1424.7386, 0.99988823, 2.0000000,
1424.7400, 0.99989858, 2.0000000,
1424.7414, 0.99999059, 2.0000000,
1424.7428, 0.99979027, 2.0000000,
1424.7442, 0.99983709, 2.0000000,
1424.7456, 0.99974495, 2.0000000,
1424.7470, 0.99957348, 2.0000000,
1424.7483, 1.0000234, 2.0000000,
1424.7497, 0.99999504, 2.0000000,
1424.7511, 1.0002580, 2.0000000,
1424.7525, 0.99986627, 2.0000000,
1424.7539, 1.0002510, 2.0000000,
1424.7553, 1.0004108, 2.0000000,
1424.7567, 0.99984025, 2.0000000,
1424.7581, 1.0000356, 2.0000000,
1424.7595, 0.99998224, 2.0000000,
1424.7608, 1.0001669, 2.0000000,
1424.7622, 1.0000928, 2.0000000,
1424.7636, 0.99987232, 2.0000000,
1424.7650, 1.0001308, 2.0000000,
1424.7664, 0.99996474, 2.0000000,
1424.7678, 0.99983028, 2.0000000,
1424.7692, 1.0001075, 2.0000000,
1424.7706, 1.0001040, 2.0000000,
1424.7720, 0.99983518, 2.0000000,
1424.7733, 0.99998301, 2.0000000,
1424.7747, 1.0000845, 2.0000000,
1424.7761, 1.0000794, 2.0000000,
1424.7775, 0.99975747, 2.0000000,
1424.7789, 0.99993472, 2.0000000,
1424.7803, 0.99973613, 2.0000000,
1424.7817, 1.0001219, 2.0000000,
1424.7831, 0.99979030, 2.0000000,
1424.7845, 1.0000304, 2.0000000,
1424.7858, 0.99975951, 2.0000000,
1424.7872, 1.0005799, 2.0000000,
1424.7886, 1.0002153, 2.0000000,
1424.7900, 1.0002108, 2.0000000,
1424.7914, 1.0001160, 2.0000000,
1424.7928, 0.99990097, 2.0000000,
1424.7942, 1.0002660, 2.0000000,
1424.7956, 1.0002935, 2.0000000,
1424.7970, 0.99977437, 2.0000000,
1424.7983, 1.0001127, 2.0000000,
1424.7997, 1.0001537, 2.0000000,
1424.8011, 1.0003324, 2.0000000,
1424.8025, 1.0002873, 2.0000000,
1424.8039, 1.0000804, 2.0000000,
1424.8053, 1.0000641, 2.0000000,
1424.8067, 0.99997993, 2.0000000,
1424.8081, 0.99985468, 2.0000000,
1424.8095, 1.0003259, 2.0000000,
1424.8108, 1.0000710, 2.0000000,
1424.8122, 0.99975495, 2.0000000,
1424.8136, 1.0004463, 2.0000000,
1424.8150, 0.99979639, 2.0000000,
1424.8164, 1.0000434, 2.0000000,
1424.8178, 1.0002258, 2.0000000,
1424.8192, 1.0001193, 2.0000000,
1424.8206, 0.99999062, 2.0000000,
1424.8220, 0.99986018, 2.0000000,
1424.8233, 1.0000996, 2.0000000,
1424.8247, 1.0000294, 2.0000000,
1424.8261, 0.99991624, 2.0000000,
1424.8275, 1.0000198, 2.0000000,
1424.8289, 1.0001960, 2.0000000,
1424.8303, 1.0000191, 2.0000000,
1424.8317, 0.99992519, 2.0000000,
1424.8331, 1.0000609, 2.0000000,
1424.8345, 1.0000062, 2.0000000,
1424.8358, 1.0000996, 2.0000000,
1424.8372, 0.99987555, 2.0000000,
1424.8400, 1.0002130, 2.0000000,
1424.8414, 0.99997782, 2.0000000,
1424.8428, 1.0000019, 2.0000000,
1424.8442, 0.99999746, 2.0000000,
1424.8456, 0.99992576, 2.0000000,
1424.8470, 0.99967131, 2.0000000,
1424.8483, 1.0001253, 2.0000000,
1424.8497, 1.0000002, 2.0000000,
1424.8511, 0.99988479, 2.0000000,
1424.8525, 1.0002920, 2.0000000,
1424.8539, 0.99969550, 2.0000000,
1424.8553, 1.0000858, 2.0000000,
1424.8567, 0.99985823, 2.0000000,
1424.8581, 0.99995042, 2.0000000,
1424.8595, 0.99994588, 2.0000000,
1424.8608, 1.0000993, 2.0000000,
1424.8622, 0.99977795, 2.0000000,
1424.8636, 0.99984687, 2.0000000,
1424.8650, 1.0000097, 2.0000000,
1424.8664, 1.0002422, 2.0000000,
1424.8678, 0.99991533, 2.0000000,
1424.8692, 1.0000513, 2.0000000,
1424.8706, 1.0000407, 2.0000000,
1424.8720, 1.0000493, 2.0000000,
1424.8733, 0.99991636, 2.0000000,
1424.8747, 0.99974721, 2.0000000,
1424.8761, 0.99989665, 2.0000000,
1424.8775, 1.0000404, 2.0000000,
1424.8789, 0.99999865, 2.0000000,
1424.8803, 0.99986603, 2.0000000,
1424.8817, 0.99980949, 2.0000000,
1424.8831, 1.0002152, 2.0000000,
1424.8845, 0.99977818, 2.0000000,
1424.8858, 1.0002627, 2.0000000,
1424.8872, 1.0000782, 2.0000000,
1424.8886, 0.99954200, 2.0000000,
1424.8900, 0.99993724, 2.0000000,
1424.8914, 1.0000240, 2.0000000,
1424.8942, 1.0000927, 2.0000000,
1424.8956, 1.0000727, 2.0000000,
1424.8970, 1.0000312, 2.0000000,
1424.8983, 0.99970580, 2.0000000,
1424.9011, 0.99981653, 2.0000000,
1424.9025, 1.0001420, 2.0000000,
1424.9039, 0.99987219, 2.0000000,
1424.9053, 1.0001213, 2.0000000,
1424.9067, 0.99999135, 2.0000000,
1424.9081, 1.0001495, 2.0000000,
1424.9095, 0.99993351, 2.0000000,
1424.9108, 0.99991008, 2.0000000,
1424.9122, 0.99978374, 2.0000000,
1424.9136, 0.99999568, 2.0000000,
1424.9150, 1.0000607, 2.0000000,
1424.9164, 1.0001541, 2.0000000,
1424.9192, 0.99971788, 2.0000000,
1424.9206, 0.99986984, 2.0000000,
1424.9220, 0.99978971, 2.0000000,
1424.9233, 1.0003370, 2.0000000,
1424.9247, 1.0002849, 2.0000000,
1424.9261, 1.0001004, 2.0000000,
1424.9275, 1.0001029, 2.0000000,
1424.9303, 0.99966452, 2.0000000,
1424.9317, 0.99988761, 2.0000000,
1424.9331, 1.0001770, 2.0000000,
1424.9345, 0.99984757, 2.0000000,
1424.9358, 1.0001221, 2.0000000,
1424.9372, 1.0001841, 2.0000000,
1424.9386, 1.0001017, 2.0000000,
1424.9400, 1.0001279, 2.0000000,
1424.9414, 1.0003640, 2.0000000,
1424.9428, 1.0002498, 2.0000000,
1424.9442, 0.99970644, 2.0000000,
1424.9456, 1.0000407, 2.0000000,
1424.9470, 1.0002023, 2.0000000,
1424.9483, 0.99966325, 2.0000000,
1424.9497, 0.99983716, 2.0000000,
1424.9511, 1.0001382, 2.0000000,
1424.9525, 1.0000565, 2.0000000,
1424.9539, 1.0006336, 2.0000000,
1424.9553, 0.99985444, 2.0000000,
1424.9567, 1.0001044, 2.0000000,
1424.9581, 1.0002784, 2.0000000,
1424.9595, 0.99986890, 2.0000000,
1424.9608, 1.0000639, 2.0000000,
1424.9622, 1.0001026, 2.0000000,
1424.9636, 0.99978548, 2.0000000,
1424.9650, 0.99972293, 2.0000000,
1424.9664, 0.99982277, 2.0000000,
1424.9678, 0.99961714, 2.0000000,
1424.9692, 0.99979668, 2.0000000,
1424.9706, 0.99970016, 2.0000000,
1424.9720, 0.99989259, 2.0000000,
1424.9733, 0.99987462, 2.0000000,
1424.9747, 0.99984400, 2.0000000,
1424.9761, 0.99990532, 2.0000000,
1424.9775, 0.99979356, 2.0000000,
1424.9789, 0.99970003, 2.0000000,
1424.9803, 0.99997392, 2.0000000,
1424.9817, 1.0001008, 2.0000000,
1424.9831, 0.99992671, 2.0000000,
1424.9845, 0.99975694, 2.0000000,
1424.9858, 1.0002030, 2.0000000,
1424.9872, 1.0003240, 2.0000000,
1424.9886, 0.99982758, 2.0000000,
1424.9900, 1.0002156, 2.0000000,
1424.9914, 1.0004393, 2.0000000,
1424.9928, 0.99995431, 2.0000000,
1424.9942, 0.99993772, 2.0000000,
1424.9956, 1.0001057, 2.0000000,
1424.9970, 0.99990852, 2.0000000,
1424.9983, 0.99992782, 2.0000000,
1424.9997, 1.0000310, 2.0000000,
1425.0011, 0.99995363, 2.0000000,
1425.0025, 1.0000081, 2.0000000,
1425.0039, 1.0000955, 2.0000000,
1425.0053, 1.0001430, 2.0000000,
1425.0067, 1.0002059, 2.0000000,
1425.0081, 1.0000911, 2.0000000,
1425.0095, 0.99988641, 2.0000000,
1425.0108, 1.0000575, 2.0000000,
1425.0122, 0.99997066, 2.0000000,
1425.0136, 0.99943444, 2.0000000,
1425.0150, 1.0002467, 2.0000000,
1425.0164, 1.0000178, 2.0000000,
1425.0178, 0.99992133, 2.0000000,
1425.0192, 1.0001588, 2.0000000,
1425.0206, 0.99994296, 2.0000000,
1425.0220, 0.99981183, 2.0000000,
1425.0233, 0.99976678, 2.0000000,
1425.0247, 1.0004386, 2.0000000,
1425.0261, 1.0001902, 2.0000000,
1425.0275, 0.99992970, 2.0000000,
1425.0289, 1.0000703, 2.0000000,
1425.0303, 1.0003840, 2.0000000,
1425.0317, 1.0000665, 2.0000000,
1425.0331, 1.0002857, 2.0000000,
1425.0345, 0.99998415, 2.0000000,
1425.0358, 0.99990882, 2.0000000,
1425.0372, 1.0001697, 2.0000000,
1425.0386, 0.99961395, 2.0000000,
1425.0400, 1.0000223, 2.0000000,
1425.0414, 0.99991340, 2.0000000,
1425.0428, 0.99997792, 2.0000000,
1425.0442, 1.0000784, 2.0000000,
1425.0456, 0.99991538, 2.0000000,
1425.0470, 0.99970033, 2.0000000,
1425.0483, 0.99995930, 2.0000000,
1425.0497, 0.99977178, 2.0000000,
1425.0511, 1.0001355, 2.0000000,
1425.0525, 1.0001750, 2.0000000,
1425.0539, 0.99990856, 2.0000000,
1425.0553, 1.0002598, 2.0000000,
1425.0567, 0.99994031, 2.0000000,
1425.0581, 0.99979508, 2.0000000,
1425.0595, 0.99991774, 2.0000000,
1425.0608, 1.0003380, 2.0000000,
1425.0622, 1.0001806, 2.0000000,
1425.0636, 0.99982017, 2.0000000,
1425.0650, 0.99961071, 2.0000000,
1425.0664, 0.99994421, 2.0000000,
1425.0678, 0.99982533, 2.0000000,
1425.0692, 0.99978671, 2.0000000,
1425.0706, 0.99983774, 2.0000000,
1425.0720, 0.99969242, 2.0000000,
1425.0733, 1.0000608, 2.0000000,
1425.0747, 0.99991797, 2.0000000,
1425.0761, 1.0001816, 2.0000000,
1425.0775, 0.99973144, 2.0000000,
1425.0789, 0.99988492, 2.0000000,
1425.0803, 1.0000701, 2.0000000,
1425.0817, 1.0002001, 2.0000000,
1425.0831, 0.99998598, 2.0000000,
1425.0845, 0.99971024, 2.0000000,
1425.0858, 1.0002212, 2.0000000,
1425.0872, 1.0000357, 2.0000000,
1425.0886, 1.0003518, 2.0000000,
1425.0900, 1.0000480, 2.0000000,
1425.0914, 1.0001622, 2.0000000,
1425.0928, 1.0001015, 2.0000000,
1425.0942, 1.0000558, 2.0000000,
1425.0956, 0.99974796, 2.0000000,
1425.0970, 0.99983687, 2.0000000,
1425.0983, 1.0002558, 2.0000000,
1425.0997, 1.0000122, 2.0000000,
1425.1011, 1.0003114, 2.0000000,
1425.1025, 0.99975358, 2.0000000,
1425.1039, 1.0000015, 2.0000000,
1425.1081, 1.0000549, 2.0000000,
1425.1095, 0.99978597, 2.0000000,
1425.1108, 0.99949125, 2.0000000,
1425.1122, 0.99987753, 2.0000000,
1425.1136, 0.99977635, 2.0000000,
1425.1150, 0.99994585, 2.0000000,
1425.1164, 1.0002347, 2.0000000,
1425.1178, 1.0000340, 2.0000000,
1425.1192, 1.0000011, 2.0000000,
1425.1206, 1.0001881, 2.0000000,
1425.1220, 0.99995773, 2.0000000,
1425.1233, 1.0001371, 2.0000000,
1425.1247, 1.0001382, 2.0000000,
1425.1261, 1.0001120, 2.0000000,
1425.1275, 0.99984941, 2.0000000,
1425.1289, 0.99958933, 2.0000000,
1425.1303, 0.99996071, 2.0000000,
1425.1317, 0.99972751, 2.0000000,
1425.1331, 0.99994639, 2.0000000,
1425.1345, 1.0000379, 2.0000000,
1425.1358, 0.99995876, 2.0000000,
1425.1372, 0.99986842, 2.0000000,
1425.1386, 1.0001716, 2.0000000,
1425.1400, 1.0000869, 2.0000000,
1425.1414, 1.0000928, 2.0000000,
1425.1428, 0.99983641, 2.0000000,
1425.1442, 1.0000945, 2.0000000,
1425.1456, 0.99986360, 2.0000000,
1425.1470, 1.0001261, 2.0000000,
1425.1483, 0.99994930, 2.0000000,
1425.1511, 0.99988083, 2.0000000,
1425.1525, 1.0000167, 2.0000000,
1425.1539, 1.0001567, 2.0000000,
1425.1553, 1.0000009, 2.0000000,
1425.1567, 0.99949869, 2.0000000,
1425.1581, 0.99997494, 2.0000000,
1425.1595, 0.99977654, 2.0000000,
1425.1608, 1.0003954, 2.0000000,
1425.1622, 0.99993151, 2.0000000,
1425.1636, 0.99975850, 2.0000000,
1425.1650, 1.0000696, 2.0000000,
1425.1664, 1.0000287, 2.0000000,
1425.1678, 1.0001661, 2.0000000,
1425.1692, 1.0000989, 2.0000000,
1425.1706, 0.99962007, 2.0000000,
1425.1720, 0.99996668, 2.0000000,
1425.1733, 0.99978518, 2.0000000,
1425.1747, 0.99988180, 2.0000000,
1425.1761, 1.0002362, 2.0000000,
1425.1775, 0.99997312, 2.0000000,
1425.1789, 0.99983056, 2.0000000,
1425.1803, 0.99954447, 2.0000000,
1425.1817, 1.0000936, 2.0000000,
1425.1831, 1.0002463, 2.0000000,
1425.1845, 1.0001554, 2.0000000,
1425.1858, 0.99994524, 2.0000000,
1425.1872, 1.0001724, 2.0000000,
1425.1886, 1.0002368, 2.0000000,
1425.1900, 1.0000079, 2.0000000,
1425.1914, 0.99992706, 2.0000000,
1425.1928, 0.99974329, 2.0000000,
1425.1942, 1.0000891, 2.0000000,
1425.1956, 1.0001161, 2.0000000,
1425.1970, 0.99991605, 2.0000000,
1425.1983, 1.0001462, 2.0000000,
1425.1997, 0.99988634, 2.0000000,
1425.2011, 0.99990271, 2.0000000,
1425.2025, 0.99990618, 2.0000000,
1425.2039, 1.0001087, 2.0000000,
1425.2053, 0.99966669, 2.0000000,
1425.2067, 0.99992371, 2.0000000,
1425.2081, 0.99989325, 2.0000000,
1425.2095, 0.99974713, 2.0000000,
1425.2108, 1.0003085, 2.0000000,
1425.2122, 1.0001270, 2.0000000,
1425.2136, 1.0002397, 2.0000000,
1425.2150, 0.99980790, 2.0000000,
1425.2164, 1.0001365, 2.0000000,
1425.2178, 0.99995947, 2.0000000,
1425.2192, 1.0000209, 2.0000000,
1425.2206, 1.0002265, 2.0000000,
1425.2220, 1.0000733, 2.0000000,
1425.2233, 0.99987599, 2.0000000,
1425.2247, 0.99990523, 2.0000000,
1425.2261, 1.0000574, 2.0000000,
1425.2275, 1.0001225, 2.0000000,
1425.2289, 1.0001900, 2.0000000,
1425.2303, 0.99993458, 2.0000000,
1425.2317, 1.0000273, 2.0000000,
1425.2331, 1.0002362, 2.0000000,
1425.2345, 1.0003046, 2.0000000,
1425.2358, 1.0001437, 2.0000000,
1425.2372, 1.0002098, 2.0000000,
1425.2386, 0.99998357, 2.0000000,
1425.2400, 0.99976118, 2.0000000,
1425.2414, 1.0000354, 2.0000000,
1425.2428, 1.0000307, 2.0000000,
1425.2442, 1.0001740, 2.0000000,
1425.2456, 0.99999071, 2.0000000,
1425.2470, 1.0000178, 2.0000000,
1425.2483, 1.0002614, 2.0000000,
1425.2497, 1.0000414, 2.0000000,
1425.2511, 1.0000364, 2.0000000,
1425.2525, 1.0001206, 2.0000000,
1425.2539, 0.99999050, 2.0000000,
1425.2553, 1.0002603, 2.0000000,
1425.2567, 0.99993013, 2.0000000,
1425.2581, 0.99994302, 2.0000000,
1425.2595, 0.99992015, 2.0000000,
1425.2608, 1.0000707, 2.0000000,
1425.2622, 1.0000578, 2.0000000,
1425.2636, 0.99991177, 2.0000000,
1425.2650, 0.99989413, 2.0000000,
1425.2664, 1.0001964, 2.0000000,
1425.2678, 1.0001739, 2.0000000,
1425.2692, 1.0001516, 2.0000000,
1425.2706, 0.99983097, 2.0000000,
1425.2720, 1.0000012, 2.0000000,
1425.2733, 0.99981752, 2.0000000,
1425.2747, 1.0002024, 2.0000000,
1425.2761, 1.0000773, 2.0000000,
1425.2775, 0.99995172, 2.0000000,
1425.2789, 0.99996272, 2.0000000,
1425.2803, 0.99996234, 2.0000000,
1425.2817, 0.99984718, 2.0000000,
1425.2831, 0.99980492, 2.0000000,
1425.2845, 1.0002144, 2.0000000,
1425.2858, 0.99976135, 2.0000000,
1425.2872, 0.99993039, 2.0000000,
1425.2886, 1.0002834, 2.0000000,
1425.2900, 0.99988371, 2.0000000,
1425.2914, 1.0000048, 2.0000000,
1425.2928, 1.0000659, 2.0000000,
1425.2942, 1.0001140, 2.0000000,
1425.2956, 0.99993770, 2.0000000,
1425.2970, 0.99988889, 2.0000000,
1425.2983, 1.0001034, 2.0000000,
1425.2997, 0.99998389, 2.0000000,
1425.3011, 0.99989839, 2.0000000,
1425.3025, 0.99984382, 2.0000000,
1425.3039, 1.0000399, 2.0000000,
1425.3053, 1.0000270, 2.0000000,
1425.3067, 0.99986713, 2.0000000,
1425.3081, 0.99980541, 2.0000000,
1425.3095, 1.0003100, 2.0000000,
1425.3108, 1.0000727, 2.0000000,
1425.3122, 1.0001326, 2.0000000,
1425.3136, 0.99989488, 2.0000000,
1425.3150, 1.0006947, 2.0000000,
1425.3164, 1.0001026, 2.0000000,
1425.3178, 1.0001005, 2.0000000,
1425.3192, 1.0000282, 2.0000000,
1425.3206, 1.0000493, 2.0000000,
1425.3220, 1.0002441, 2.0000000,
1425.3233, 0.99998718, 2.0000000,
1425.3247, 1.0000720, 2.0000000,
1425.3261, 0.99996189, 2.0000000,
1425.3275, 1.0000697, 2.0000000,
1425.3289, 0.99970781, 2.0000000,
1425.3303, 0.99973431, 2.0000000,
1425.3317, 0.99977010, 2.0000000,
1425.3331, 0.99978748, 2.0000000,
1425.3345, 0.99986071, 2.0000000,
1425.3358, 1.0001974, 2.0000000,
1425.3372, 0.99994331, 2.0000000,
1425.3386, 1.0002168, 2.0000000,
1425.3400, 0.99993379, 2.0000000,
1425.3414, 0.99983102, 2.0000000,
1425.3428, 1.0002216, 2.0000000,
1425.3442, 1.0000292, 2.0000000,
1425.3456, 1.0000973, 2.0000000,
1425.3470, 0.99992740, 2.0000000,
1425.3483, 1.0000234, 2.0000000,
1425.3497, 1.0000410, 2.0000000,
1425.3511, 1.0002774, 2.0000000,
1425.3525, 0.99986647, 2.0000000,
1425.3539, 1.0002909, 2.0000000,
1425.3553, 0.99987298, 2.0000000,
1425.3567, 1.0001146, 2.0000000,
1425.3581, 1.0000671, 2.0000000,
1425.3595, 0.99970007, 2.0000000,
1425.3608, 0.99999051, 2.0000000,
1425.3622, 0.99997675, 2.0000000,
1425.3636, 1.0002870, 2.0000000,
1425.3650, 1.0004076, 2.0000000,
1425.3664, 1.0000002, 2.0000000,
1425.3678, 1.0001534, 2.0000000,
1425.3692, 1.0001447, 2.0000000,
1425.3706, 0.99979175, 2.0000000,
1425.3720, 0.99992519, 2.0000000,
1425.3733, 0.99993435, 2.0000000,
1425.3747, 0.99989957, 2.0000000,
1425.3761, 0.99991799, 2.0000000,
1425.3775, 0.99973480, 2.0000000,
1425.3789, 1.0001733, 2.0000000,
1425.3803, 0.99988973, 2.0000000,
1425.3817, 0.99991352, 2.0000000,
1425.3831, 1.0001544, 2.0000000,
1425.3845, 1.0001264, 2.0000000,
1425.3858, 0.99980993, 2.0000000,
1425.3872, 0.99980361, 2.0000000,
1425.3886, 1.0000376, 2.0000000,
1425.3900, 0.99997543, 2.0000000,
1425.3914, 0.99976163, 2.0000000,
1425.3928, 1.0001056, 2.0000000,
1425.3942, 0.99988680, 2.0000000,
1425.3956, 1.0000775, 2.0000000,
1425.3970, 0.99996030, 2.0000000,
1425.3983, 0.99998127, 2.0000000,
1425.3997, 1.0000782, 2.0000000,
1425.4011, 1.0002618, 2.0000000,
1425.4025, 0.99988385, 2.0000000,
1425.4039, 1.0002882, 2.0000000,
1425.4053, 0.99998773, 2.0000000,
1425.4067, 1.0000562, 2.0000000,
1425.4081, 1.0001714, 2.0000000,
1425.4095, 1.0001344, 2.0000000,
1425.4108, 0.99969506, 2.0000000,
1425.4122, 1.0000490, 2.0000000,
1425.4136, 1.0001351, 2.0000000,
1425.4150, 0.99980318, 2.0000000,
1425.4164, 1.0001483, 2.0000000,
1425.4178, 1.0001914, 2.0000000,
1425.4192, 1.0001832, 2.0000000,
1425.4206, 1.0001152, 2.0000000,
1425.4220, 0.99996407, 2.0000000,
1425.4233, 0.99991157, 2.0000000,
1425.4247, 0.99996770, 2.0000000,
1425.4261, 0.99998088, 2.0000000,
1425.4275, 0.99997839, 2.0000000,
1425.4289, 1.0000840, 2.0000000,
1425.4303, 1.0000488, 2.0000000,
1425.4317, 1.0000751, 2.0000000,
1425.4331, 1.0001672, 2.0000000,
1425.4345, 0.99966965, 2.0000000,
1425.4358, 1.0000808, 2.0000000,
1425.4372, 1.0000014, 2.0000000,
1425.4386, 1.0003103, 2.0000000,
1425.4400, 1.0000451, 2.0000000,
1425.4414, 0.99997725, 2.0000000,
1425.4428, 0.99982524, 2.0000000,
1425.4442, 1.0000519, 2.0000000,
1425.4456, 0.99990547, 2.0000000,
1425.4470, 0.99987392, 2.0000000,
1425.4483, 1.0001400, 2.0000000,
1425.4497, 0.99990252, 2.0000000,
1425.4511, 0.99999438, 2.0000000,
1425.4525, 1.0001661, 2.0000000,
1425.4539, 1.0002277, 2.0000000,
1425.4553, 1.0001013, 2.0000000,
1425.4567, 1.0000192, 2.0000000,
1425.4581, 1.0001589, 2.0000000,
1425.4595, 1.0000052, 2.0000000,
1425.4608, 0.99989822, 2.0000000,
1425.4622, 0.99974907, 2.0000000,
1425.4636, 0.99998432, 2.0000000,
1425.4650, 1.0000482, 2.0000000,
1425.4664, 1.0003264, 2.0000000,
1425.4678, 0.99992080, 2.0000000,
1425.4692, 1.0001654, 2.0000000,
1425.4706, 1.0001245, 2.0000000,
1425.4720, 0.99973415, 2.0000000,
1425.4733, 0.99982942, 2.0000000,
1425.4747, 0.99951875, 2.0000000,
1425.4761, 0.99984509, 2.0000000,
1425.4775, 0.99990582, 2.0000000,
1425.4789, 0.99987977, 2.0000000,
1425.4803, 1.0000337, 2.0000000,
1425.4817, 0.99996739, 2.0000000,
1425.4831, 0.99995980, 2.0000000,
1425.4845, 0.99979540, 2.0000000,
1425.4858, 1.0002470, 2.0000000,
1425.4872, 1.0003945, 2.0000000,
1425.4886, 1.0002069, 2.0000000,
1425.4900, 1.0000735, 2.0000000,
1425.4914, 0.99994132, 2.0000000,
1425.4928, 0.99996381, 2.0000000,
1425.4942, 1.0000113, 2.0000000,
1425.4956, 0.99983816, 2.0000000,
1425.4970, 0.99992386, 2.0000000,
1425.4997, 1.0003266, 2.0000000,
1425.5011, 1.0001551, 2.0000000,
1425.5025, 1.0001501, 2.0000000,
1425.5039, 1.0005174, 2.0000000,
1425.5053, 0.99966771, 2.0000000,
1425.5067, 1.0000591, 2.0000000,
1425.5081, 1.0000235, 2.0000000,
1425.5094, 1.0000110, 2.0000000,
1425.5108, 1.0002128, 2.0000000,
1425.5122, 0.99997018, 2.0000000,
1425.5136, 1.0000820, 2.0000000,
1425.5150, 1.0000020, 2.0000000,
1425.5164, 0.99976120, 2.0000000,
1425.5178, 1.0000472, 2.0000000,
1425.5192, 0.99996866, 2.0000000,
1425.5206, 1.0000959, 2.0000000,
1425.5219, 0.99976227, 2.0000000,
1425.5233, 0.99982340, 2.0000000,
1425.5247, 0.99970015, 2.0000000,
1425.5261, 0.99965121, 2.0000000,
1425.5275, 0.99974189, 2.0000000,
1425.5289, 1.0001350, 2.0000000,
1425.5303, 0.99987212, 2.0000000,
1425.5317, 1.0002347, 2.0000000,
1425.5331, 1.0000669, 2.0000000,
1425.5344, 0.99984911, 2.0000000,
1425.5358, 0.99994238, 2.0000000,
1425.5372, 1.0001557, 2.0000000,
1425.5386, 1.0000861, 2.0000000,
1425.5400, 0.99967744, 2.0000000,
1425.5414, 1.0000206, 2.0000000,
1425.5428, 0.99979315, 2.0000000,
1425.5442, 0.99986536, 2.0000000,
1425.5456, 1.0001439, 2.0000000,
1425.5469, 0.99996223, 2.0000000,
1425.5483, 0.99989619, 2.0000000,
1425.5497, 0.99995550, 2.0000000,
1425.5511, 0.99999310, 2.0000000,
1425.5525, 1.0001862, 2.0000000,
1425.5539, 0.99983047, 2.0000000,
1425.5553, 1.0004749, 2.0000000,
1425.5567, 1.0001288, 2.0000000,
1425.5581, 0.99959785, 2.0000000,
1425.5594, 0.99993104, 2.0000000,
1425.5608, 1.0000080, 2.0000000,
1425.5622, 1.0000095, 2.0000000,
1425.5636, 0.99979672, 2.0000000,
1425.5650, 0.99987628, 2.0000000,
1425.5664, 0.99973529, 2.0000000,
1425.5678, 0.99997772, 2.0000000,
1425.5692, 0.99978369, 2.0000000,
1425.5706, 0.99970404, 2.0000000,
1425.5719, 1.0001473, 2.0000000,
1425.5733, 0.99971793, 2.0000000,
1425.5747, 0.99981314, 2.0000000,
1425.5761, 1.0000013, 2.0000000,
1425.5775, 1.0002969, 2.0000000,
1425.5789, 1.0003286, 2.0000000,
1425.5803, 1.0000287, 2.0000000,
1425.5817, 0.99978402, 2.0000000,
1425.5831, 1.0002526, 2.0000000,
1425.5844, 0.99994818, 2.0000000,
1425.5858, 1.0000061, 2.0000000,
1425.5872, 1.0000064, 2.0000000,
1425.5886, 1.0001534, 2.0000000,
1425.5900, 1.0001203, 2.0000000,
1425.5914, 0.99990806, 2.0000000,
1425.5928, 0.99962495, 2.0000000,
1425.5942, 0.99990160, 2.0000000,
1425.5956, 1.0002845, 2.0000000,
1425.5969, 0.99984711, 2.0000000,
1425.5983, 0.99984107, 2.0000000,
1425.5997, 0.99994107, 2.0000000,
1425.6011, 0.99984475, 2.0000000,
1425.6025, 1.0000311, 2.0000000,
1425.6039, 1.0002001, 2.0000000,
1425.6053, 1.0003214, 2.0000000,
1425.6067, 1.0000384, 2.0000000,
1425.6081, 0.99985792, 2.0000000,
1425.6094, 0.99977787, 2.0000000,
1425.6108, 0.99984108, 2.0000000,
1425.6122, 1.0001256, 2.0000000,
1425.6136, 1.0000769, 2.0000000,
1425.6150, 1.0001385, 2.0000000,
1425.6164, 0.99984468, 2.0000000,
1425.6178, 0.99989201, 2.0000000,
1425.6192, 1.0001951, 2.0000000,
1425.6206, 1.0000110, 2.0000000,
1425.6219, 0.99988711, 2.0000000,
1425.6233, 1.0001856, 2.0000000,
1425.6247, 1.0001861, 2.0000000,
1425.6261, 1.0000326, 2.0000000,
1425.6275, 0.99986256, 2.0000000,
1425.6289, 1.0000950, 2.0000000,
1425.6303, 1.0001540, 2.0000000,
1425.6317, 1.0000197, 2.0000000,
1425.6331, 1.0000680, 2.0000000,
1425.6344, 0.99983107, 2.0000000,
1425.6358, 0.99996961, 2.0000000,
1425.6372, 0.99996632, 2.0000000,
1425.6386, 1.0001330, 2.0000000,
1425.6400, 0.99977792, 2.0000000,
1425.6414, 1.0000359, 2.0000000,
1425.6428, 1.0000415, 2.0000000,
1425.6442, 1.0002601, 2.0000000,
1425.6456, 0.99991069, 2.0000000,
1425.6469, 0.99998290, 2.0000000,
1425.6483, 1.0000123, 2.0000000,
1425.6497, 0.99995206, 2.0000000,
1425.6511, 0.99996340, 2.0000000,
1425.6525, 1.0000045, 2.0000000,
1425.6539, 1.0000150, 2.0000000,
1425.6553, 1.0000761, 2.0000000,
1425.6567, 1.0000513, 2.0000000,
1425.6581, 1.0001251, 2.0000000,
1425.6594, 1.0002262, 2.0000000,
1425.6608, 0.99998340, 2.0000000,
1425.6622, 0.99988890, 2.0000000,
1425.6636, 0.99999724, 2.0000000,
1425.6650, 1.0000468, 2.0000000,
1425.6664, 1.0000599, 2.0000000,
1425.6678, 0.99991040, 2.0000000,
1425.6692, 0.99994781, 2.0000000,
1425.6706, 0.99995413, 2.0000000,
1425.6719, 0.99998332, 2.0000000,
1425.6733, 0.99984859, 2.0000000,
1425.6747, 1.0000810, 2.0000000,
1425.6761, 0.99990568, 2.0000000,
1425.6775, 1.0000543, 2.0000000,
1425.6789, 1.0001976, 2.0000000,
1425.6803, 1.0001017, 2.0000000,
1425.6817, 0.99989454, 2.0000000,
1425.6831, 1.0000183, 2.0000000,
1425.6844, 1.0000586, 2.0000000,
1425.6858, 1.0000663, 2.0000000,
1425.6872, 1.0000217, 2.0000000,
1425.6886, 1.0000145, 2.0000000,
1425.6900, 1.0001415, 2.0000000,
1425.6914, 0.99988787, 2.0000000,
1425.6928, 1.0003229, 2.0000000,
1425.6942, 1.0003250, 2.0000000,
1425.6956, 1.0000643, 2.0000000,
1425.6969, 1.0003246, 2.0000000,
1425.6983, 1.0000336, 2.0000000,
1425.6997, 1.0001168, 2.0000000,
1425.7011, 0.99999893, 2.0000000,
1425.7025, 1.0000125, 2.0000000,
1425.7039, 0.99996652, 2.0000000,
1425.7053, 1.0001593, 2.0000000,
1425.7067, 0.99998688, 2.0000000,
1425.7081, 1.0000822, 2.0000000,
1425.7094, 1.0000981, 2.0000000,
1425.7108, 1.0000207, 2.0000000,
1425.7122, 1.0002054, 2.0000000,
1425.7136, 0.99988428, 2.0000000,
1425.7150, 0.99984893, 2.0000000,
1425.7164, 0.99983471, 2.0000000,
1425.7178, 1.0000468, 2.0000000,
1425.7192, 1.0002694, 2.0000000,
1425.7206, 0.99995740, 2.0000000,
1425.7219, 1.0002831, 2.0000000,
1425.7233, 1.0000390, 2.0000000,
1425.7247, 1.0000224, 2.0000000,
1425.7261, 1.0000275, 2.0000000,
1425.7275, 0.99994110, 2.0000000,
1425.7289, 0.99997401, 2.0000000,
1425.7303, 1.0000415, 2.0000000,
1425.7317, 1.0003220, 2.0000000,
1425.7331, 0.99996344, 2.0000000,
1425.7344, 1.0000281, 2.0000000,
1425.7358, 1.0000901, 2.0000000,
1425.7372, 0.99988030, 2.0000000,
1425.7386, 0.99983175, 2.0000000,
1425.7400, 1.0000493, 2.0000000,
1425.7414, 0.99996931, 2.0000000,
1425.7428, 1.0000477, 2.0000000,
1425.7442, 1.0000148, 2.0000000,
1425.7456, 0.99970828, 2.0000000,
1425.7469, 0.99999439, 2.0000000,
1425.7483, 1.0002961, 2.0000000,
1425.7497, 0.99995748, 2.0000000,
1425.7511, 0.99982518, 2.0000000,
1425.7525, 1.0004928, 2.0000000,
1425.7539, 0.99976820, 2.0000000,
1425.7553, 1.0001065, 2.0000000,
1425.7567, 0.99979542, 2.0000000,
1425.7581, 1.0000203, 2.0000000,
1425.7594, 0.99995635, 2.0000000,
1425.7608, 0.99994159, 2.0000000,
1425.7622, 1.0001475, 2.0000000,
1425.7636, 0.99991466, 2.0000000,
1425.7650, 0.99992502, 2.0000000,
1425.7664, 1.0000169, 2.0000000,
1425.7678, 0.99998945, 2.0000000,
1425.7692, 0.99999766, 2.0000000,
1425.7706, 0.99988584, 2.0000000,
1425.7719, 0.99992357, 2.0000000,
1425.7733, 0.99979018, 2.0000000,
1425.7747, 1.0001339, 2.0000000,
1425.7761, 1.0000514, 2.0000000,
1425.7775, 1.0000175, 2.0000000,
1425.7789, 1.0000195, 2.0000000,
1425.7803, 1.0000422, 2.0000000,
1425.7817, 0.99989957, 2.0000000,
1425.7831, 1.0001268, 2.0000000,
1425.7844, 0.99988155, 2.0000000,
1425.7858, 0.99994231, 2.0000000,
1425.7872, 1.0001248, 2.0000000,
1425.7886, 1.0002721, 2.0000000,
1425.7900, 0.99975247, 2.0000000,
1425.7914, 1.0000868, 2.0000000,
1425.7928, 0.99991445, 2.0000000,
1425.7942, 0.99983384, 2.0000000,
1425.7956, 0.99985957, 2.0000000,
1425.7969, 1.0000892, 2.0000000,
1425.7983, 0.99993771, 2.0000000,
1425.7997, 1.0000792, 2.0000000,
1425.8011, 0.99974273, 2.0000000,
1425.8025, 1.0000454, 2.0000000,
1425.8039, 1.0000423, 2.0000000,
1425.8053, 1.0001132, 2.0000000,
1425.8067, 1.0002189, 2.0000000,
1425.8081, 1.0003076, 2.0000000,
1425.8094, 0.99985210, 2.0000000,
1425.8108, 1.0003519, 2.0000000,
1425.8122, 0.99980958, 2.0000000,
1425.8136, 0.99989806, 2.0000000,
1425.8150, 1.0001950, 2.0000000,
1425.8164, 1.0000855, 2.0000000,
1425.8178, 0.99983125, 2.0000000,
1425.8192, 0.99974670, 2.0000000,
1425.8206, 0.99997502, 2.0000000,
1425.8219, 1.0001132, 2.0000000,
1425.8233, 0.99996245, 2.0000000,
1425.8247, 1.0001104, 2.0000000,
1425.8261, 1.0004607, 2.0000000,
1425.8275, 0.99985304, 2.0000000,
1425.8289, 0.99992169, 2.0000000,
1425.8303, 0.99993828, 2.0000000,
1425.8317, 1.0001676, 2.0000000,
1425.8331, 1.0002504, 2.0000000,
1425.8344, 0.99996751, 2.0000000,
1425.8358, 1.0003048, 2.0000000,
1425.8372, 1.0000486, 2.0000000,
1425.8386, 0.99954684, 2.0000000,
1425.8400, 0.99977481, 2.0000000,
1425.8414, 0.99999996, 2.0000000,
1425.8428, 0.99958866, 2.0000000,
1425.8442, 0.99993076, 2.0000000,
1425.8456, 1.0001374, 2.0000000,
1425.8469, 1.0002507, 2.0000000,
1425.8483, 1.0001494, 2.0000000,
1425.8497, 0.99991604, 2.0000000,
1425.8511, 1.0000284, 2.0000000,
1425.8525, 1.0000187, 2.0000000,
1425.8539, 0.99990422, 2.0000000,
1425.8553, 1.0000752, 2.0000000,
1425.8567, 0.99995864, 2.0000000,
1425.8581, 1.0000706, 2.0000000,
1425.8594, 1.0000013, 2.0000000,
1425.8608, 0.99999344, 2.0000000,
1425.8622, 1.0002674, 2.0000000,
1425.8636, 1.0001641, 2.0000000,
1425.8650, 0.99982303, 2.0000000,
1425.8664, 0.99971652, 2.0000000,
1425.8678, 1.0001675, 2.0000000,
1425.8692, 1.0000896, 2.0000000,
1425.8706, 0.99991627, 2.0000000,
1425.8719, 0.99974701, 2.0000000,
1425.8733, 1.0000182, 2.0000000,
1425.8747, 0.99959009, 2.0000000,
1425.8761, 1.0001079, 2.0000000,
1425.8775, 0.99998783, 2.0000000,
1425.8789, 1.0000533, 2.0000000,
1425.8803, 1.0002562, 2.0000000,
1425.8817, 0.99991924, 2.0000000,
1425.8831, 0.99994745, 2.0000000,
1425.8844, 1.0001107, 2.0000000,
1425.8858, 0.99993762, 2.0000000,
1425.8872, 1.0002486, 2.0000000,
1425.8886, 1.0000684, 2.0000000,
1425.8900, 0.99979752, 2.0000000,
1425.8914, 0.99999086, 2.0000000,
1425.8928, 1.0000731, 2.0000000,
1425.8942, 0.99996386, 2.0000000,
1425.8956, 1.0000507, 2.0000000,
1425.8969, 1.0001630, 2.0000000,
1425.8983, 0.99974779, 2.0000000,
1425.8997, 1.0000530, 2.0000000,
1425.9011, 0.99991481, 2.0000000,
1425.9025, 0.99997485, 2.0000000,
1425.9039, 0.99999675, 2.0000000,
1425.9053, 0.99970461, 2.0000000,
1425.9067, 0.99980882, 2.0000000,
1425.9081, 0.99997603, 2.0000000,
1425.9094, 1.0000845, 2.0000000,
1425.9108, 1.0000456, 2.0000000,
1425.9122, 1.0000619, 2.0000000,
1425.9136, 1.0000647, 2.0000000,
1425.9150, 0.99999396, 2.0000000,
1425.9164, 0.99984384, 2.0000000,
1425.9178, 1.0000314, 2.0000000,
1425.9192, 1.0002961, 2.0000000,
1425.9206, 0.99999800, 2.0000000,
1425.9219, 1.0000716, 2.0000000,
1425.9233, 0.99994517, 2.0000000,
1425.9247, 0.99993980, 2.0000000,
1425.9261, 0.99999229, 2.0000000,
1425.9275, 0.99991955, 2.0000000,
1425.9289, 1.0000588, 2.0000000,
1425.9303, 1.0002406, 2.0000000,
1425.9317, 0.99989073, 2.0000000,
1425.9331, 0.99976542, 2.0000000,
1425.9344, 1.0000082, 2.0000000,
1425.9358, 0.99985225, 2.0000000,
1425.9372, 0.99995284, 2.0000000,
1425.9386, 1.0000472, 2.0000000,
1425.9400, 1.0000246, 2.0000000,
1425.9414, 1.0001034, 2.0000000,
1425.9428, 0.99981437, 2.0000000,
1425.9442, 1.0000326, 2.0000000,
1425.9456, 1.0000029, 2.0000000,
1425.9469, 0.99973725, 2.0000000,
1425.9483, 0.99991228, 2.0000000,
1425.9497, 0.99983912, 2.0000000,
1425.9511, 0.99998007, 2.0000000,
1425.9525, 0.99998117, 2.0000000,
1425.9539, 0.99969585, 2.0000000,
1425.9553, 0.99983640, 2.0000000,
1425.9567, 1.0000746, 2.0000000,
1425.9581, 0.99985127, 2.0000000,
1425.9594, 1.0000026, 2.0000000,
1425.9608, 0.99973490, 2.0000000,
1425.9622, 1.0001260, 2.0000000,
1425.9636, 1.0001644, 2.0000000,
1425.9650, 0.99994749, 2.0000000,
1425.9664, 1.0001428, 2.0000000,
1425.9678, 1.0002937, 2.0000000,
1425.9692, 0.99965254, 2.0000000,
1425.9706, 0.99977460, 2.0000000,
1425.9719, 0.99994652, 2.0000000,
1425.9733, 0.99990141, 2.0000000,
1425.9747, 1.0000183, 2.0000000,
1425.9761, 0.99975453, 2.0000000,
1425.9775, 0.99996370, 2.0000000,
1425.9789, 1.0004084, 2.0000000,
1425.9803, 1.0001617, 2.0000000,
1425.9817, 0.99997113, 2.0000000,
1425.9831, 1.0001680, 2.0000000,
1425.9844, 1.0000593, 2.0000000,
1425.9858, 0.99990585, 2.0000000,
1425.9872, 1.0002179, 2.0000000,
1425.9886, 0.99989594, 2.0000000,
1425.9900, 1.0001149, 2.0000000,
1425.9914, 0.99993160, 2.0000000,
1425.9928, 0.99993840, 2.0000000,
1425.9942, 1.0001667, 2.0000000,
1425.9956, 0.99994445, 2.0000000,
1425.9969, 1.0000458, 2.0000000,
1425.9983, 1.0000043, 2.0000000,
1425.9997, 0.99985672, 2.0000000,
1426.0011, 0.99979147, 2.0000000,
1426.0025, 1.0002266, 2.0000000,
1426.0039, 0.99986102, 2.0000000,
1426.0053, 1.0001545, 2.0000000,
1426.0067, 1.0000112, 2.0000000,
1426.0081, 0.99990296, 2.0000000,
1426.0094, 0.99986970, 2.0000000,
1426.0108, 0.99972777, 2.0000000,
1426.0122, 1.0000983, 2.0000000,
1426.0136, 0.99990080, 2.0000000,
1426.0150, 1.0003550, 2.0000000,
1426.0164, 0.99991322, 2.0000000,
1426.0178, 0.99983519, 2.0000000,
1426.0192, 0.99993311, 2.0000000,
1426.0206, 0.99993578, 2.0000000,
1426.0219, 1.0000409, 2.0000000,
1426.0233, 1.0002063, 2.0000000,
1426.0247, 1.0000238, 2.0000000,
1426.0261, 0.99999077, 2.0000000,
1426.0275, 1.0000197, 2.0000000,
1426.0289, 1.0000737, 2.0000000,
1426.0303, 0.99990344, 2.0000000,
1426.0317, 0.99982199, 2.0000000,
1426.0331, 0.99964487, 2.0000000,
1426.0344, 0.99979825, 2.0000000,
1426.0358, 1.0000176, 2.0000000,
1426.0372, 1.0001719, 2.0000000,
1426.0386, 0.99968418, 2.0000000,
1426.0400, 0.99993596, 2.0000000,
1426.0414, 1.0001528, 2.0000000,
1426.0428, 1.0001874, 2.0000000,
1426.0442, 1.0002044, 2.0000000,
1426.0456, 0.99999139, 2.0000000,
1426.0469, 1.0001351, 2.0000000,
1426.0483, 1.0000807, 2.0000000,
1426.0497, 0.99982335, 2.0000000,
1426.0511, 1.0000114, 2.0000000,
1426.0525, 1.0000336, 2.0000000,
1426.0539, 1.0000304, 2.0000000,
1426.0553, 1.0000421, 2.0000000,
1426.0567, 0.99968392, 2.0000000,
1426.0581, 1.0001481, 2.0000000,
1426.0594, 0.99989474, 2.0000000,
1426.0608, 0.99969160, 2.0000000,
1426.0622, 1.0000195, 2.0000000,
1426.0636, 0.99975666, 2.0000000,
1426.0650, 0.99993399, 2.0000000,
1426.0664, 1.0003349, 2.0000000,
1426.0678, 1.0000379, 2.0000000,
1426.0692, 0.99995591, 2.0000000,
1426.0706, 1.0000789, 2.0000000,
1426.0719, 0.99997052, 2.0000000,
1426.0733, 0.99990848, 2.0000000,
1426.0747, 0.99976336, 2.0000000,
1426.0761, 0.99993894, 2.0000000,
1426.0775, 1.0002172, 2.0000000,
1426.0789, 0.99982372, 2.0000000,
1426.0803, 1.0001058, 2.0000000,
1426.0817, 1.0000488, 2.0000000,
1426.0831, 0.99990434, 2.0000000,
1426.0844, 0.99981773, 2.0000000,
1426.0858, 1.0000586, 2.0000000,
1426.0872, 0.99996809, 2.0000000,
1426.0886, 1.0002349, 2.0000000,
1426.0900, 0.99996885, 2.0000000,
1426.0914, 0.99994572, 2.0000000,
1426.0928, 1.0001691, 2.0000000,
1426.0942, 0.99992755, 2.0000000,
1426.0956, 1.0000072, 2.0000000,
1426.0969, 0.99986811, 2.0000000,
1426.0983, 1.0001113, 2.0000000,
1426.0997, 1.0005664, 2.0000000,
1426.1011, 0.99998342, 2.0000000,
1426.1025, 0.99973238, 2.0000000,
1426.1039, 1.0002573, 2.0000000,
1426.1053, 1.0000645, 2.0000000,
1426.1067, 0.99982467, 2.0000000,
1426.1081, 0.99995506, 2.0000000,
1426.1094, 1.0000855, 2.0000000,
1426.1108, 0.99983807, 2.0000000,
1426.1122, 0.99988262, 2.0000000,
1426.1136, 0.99995069, 2.0000000,
1426.1150, 0.99986510, 2.0000000,
1426.1164, 1.0001787, 2.0000000,
1426.1178, 0.99996020, 2.0000000,
1426.1192, 0.99989600, 2.0000000,
1426.1206, 1.0000940, 2.0000000,
1426.1219, 1.0000084, 2.0000000,
1426.1233, 1.0000464, 2.0000000,
1426.1247, 0.99967415, 2.0000000,
1426.1261, 0.99979500, 2.0000000,
1426.1275, 1.0000766, 2.0000000,
1426.1289, 0.99995025, 2.0000000,
1426.1303, 0.99998700, 2.0000000,
1426.1317, 0.99975580, 2.0000000,
1426.1331, 1.0003330, 2.0000000,
1426.1344, 0.99996139, 2.0000000,
1426.1358, 0.99993489, 2.0000000,
1426.1372, 0.99985488, 2.0000000,
1426.1386, 1.0000276, 2.0000000,
1426.1400, 1.0001162, 2.0000000,
1426.1414, 0.99981123, 2.0000000,
1426.1428, 0.99989586, 2.0000000,
1426.1442, 0.99977098, 2.0000000,
1426.1456, 0.99989337, 2.0000000,
1426.1469, 1.0000752, 2.0000000,
1426.1483, 0.99995072, 2.0000000,
1426.1497, 0.99999521, 2.0000000,
1426.1511, 1.0000415, 2.0000000,
1426.1525, 1.0002215, 2.0000000,
1426.1539, 1.0001893, 2.0000000,
1426.1553, 1.0002765, 2.0000000,
1426.1567, 1.0001483, 2.0000000,
1426.1581, 1.0000417, 2.0000000,
1426.1594, 1.0001245, 2.0000000,
1426.1608, 0.99978546, 2.0000000,
1426.1622, 1.0000258, 2.0000000,
1426.1636, 1.0001942, 2.0000000,
1426.1650, 1.0001000, 2.0000000,
1426.1664, 0.99989793, 2.0000000,
1426.1678, 0.99999467, 2.0000000,
1426.1692, 1.0001069, 2.0000000,
1426.1706, 1.0001080, 2.0000000,
1426.1719, 0.99996825, 2.0000000,
1426.1733, 0.99997353, 2.0000000,
1426.1747, 0.99985152, 2.0000000,
1426.1761, 1.0000467, 2.0000000,
1426.1775, 0.99995825, 2.0000000,
1426.1789, 0.99996192, 2.0000000,
1426.1803, 1.0001078, 2.0000000,
1426.1817, 1.0000412, 2.0000000,
1426.1831, 1.0001630, 2.0000000,
1426.1844, 0.99989750, 2.0000000,
1426.1858, 0.99999852, 2.0000000,
1426.1872, 1.0000815, 2.0000000,
1426.1886, 1.0001238, 2.0000000,
1426.1900, 0.99972009, 2.0000000,
1426.1914, 0.99965178, 2.0000000,
1426.1928, 1.0000839, 2.0000000,
1426.1942, 1.0000596, 2.0000000,
1426.1956, 0.99953324, 2.0000000,
1426.1969, 1.0000680, 2.0000000,
1426.1983, 1.0000920, 2.0000000,
1426.1997, 1.0000040, 2.0000000,
1426.2011, 1.0000539, 2.0000000,
1426.2025, 0.99993880, 2.0000000,
1426.2039, 1.0000689, 2.0000000,
1426.2053, 0.99981672, 2.0000000,
1426.2067, 1.0000881, 2.0000000,
1426.2081, 1.0000934, 2.0000000,
1426.2094, 0.99991245, 2.0000000,
1426.2108, 0.99989858, 2.0000000,
1426.2122, 1.0002864, 2.0000000,
1426.2136, 0.99960822, 2.0000000,
1426.2150, 0.99980383, 2.0000000,
1426.2164, 0.99994419, 2.0000000,
1426.2178, 0.99993352, 2.0000000,
1426.2192, 0.99977090, 2.0000000,
1426.2206, 0.99985538, 2.0000000,
1426.2219, 1.0002153, 2.0000000,
1426.2233, 1.0000124, 2.0000000,
1426.2247, 1.0003246, 2.0000000,
1426.2261, 0.99992082, 2.0000000,
1426.2275, 1.0002551, 2.0000000,
1426.2289, 1.0001352, 2.0000000,
1426.2303, 0.99998341, 2.0000000,
1426.2317, 1.0001249, 2.0000000,
1426.2331, 1.0001253, 2.0000000,
1426.2344, 0.99999345, 2.0000000,
1426.2358, 0.99975308, 2.0000000,
1426.2372, 0.99977294, 2.0000000,
1426.2386, 1.0000013, 2.0000000,
1426.2400, 0.99963677, 2.0000000,
1426.2414, 1.0000122, 2.0000000,
1426.2428, 1.0002492, 2.0000000,
1426.2442, 0.99989702, 2.0000000,
1426.2456, 1.0001375, 2.0000000,
1426.2469, 1.0000511, 2.0000000,
1426.2483, 0.99997514, 2.0000000,
1426.2497, 1.0000031, 2.0000000,
1426.2511, 1.0001108, 2.0000000,
1426.2525, 1.0000595, 2.0000000,
1426.2539, 0.99994136, 2.0000000,
1426.2553, 0.99966793, 2.0000000,
1426.2567, 1.0000426, 2.0000000,
1426.2580, 1.0000026, 2.0000000,
1426.2594, 0.99978061, 2.0000000,
1426.2608, 1.0002006, 2.0000000,
1426.2622, 1.0001004, 2.0000000,
1426.2636, 0.99992155, 2.0000000,
1426.2650, 1.0000632, 2.0000000,
1426.2664, 1.0002172, 2.0000000,
1426.2678, 0.99999437, 2.0000000,
1426.2692, 1.0001607, 2.0000000,
1426.2705, 1.0002540, 2.0000000,
1426.2719, 1.0001308, 2.0000000,
1426.2733, 1.0002830, 2.0000000,
1426.2747, 1.0002713, 2.0000000,
1426.2761, 1.0000951, 2.0000000,
1426.2775, 0.99987095, 2.0000000,
1426.2789, 1.0001218, 2.0000000,
1426.2803, 1.0002201, 2.0000000,
1426.2817, 1.0000046, 2.0000000,
1426.2830, 0.99989676, 2.0000000,
1426.2844, 1.0001534, 2.0000000,
1426.2858, 0.99997951, 2.0000000,
1426.2872, 1.0000605, 2.0000000,
1426.2886, 0.99985242, 2.0000000,
1426.2900, 0.99992504, 2.0000000,
1426.2914, 0.99987941, 2.0000000,
1426.2928, 0.99977441, 2.0000000,
1426.2942, 1.0003046, 2.0000000,
1426.2955, 0.99998798, 2.0000000,
1426.2969, 0.99980852, 2.0000000,
1426.2983, 0.99994876, 2.0000000,
1426.2997, 0.99980475, 2.0000000,
1426.3011, 1.0001573, 2.0000000,
1426.3025, 0.99999489, 2.0000000,
1426.3039, 0.99997973, 2.0000000,
1426.3053, 0.99999847, 2.0000000,
1426.3067, 0.99988153, 2.0000000,
1426.3080, 1.0000345, 2.0000000,
1426.3094, 1.0000567, 2.0000000,
1426.3108, 1.0002817, 2.0000000,
1426.3122, 0.99997600, 2.0000000,
1426.3136, 1.0002149, 2.0000000,
1426.3150, 0.99990122, 2.0000000,
1426.3164, 1.0000234, 2.0000000,
1426.3178, 1.0001717, 2.0000000,
1426.3192, 0.99974323, 2.0000000,
1426.3205, 0.99978297, 2.0000000,
1426.3219, 1.0000729, 2.0000000,
1426.3233, 0.99984341, 2.0000000,
1426.3247, 1.0001402, 2.0000000,
1426.3261, 0.99997086, 2.0000000,
1426.3275, 0.99999867, 2.0000000,
1426.3289, 0.99993732, 2.0000000,
1426.3303, 0.99990979, 2.0000000,
1426.3317, 1.0000542, 2.0000000,
1426.3330, 1.0001324, 2.0000000,
1426.3344, 1.0001814, 2.0000000,
1426.3358, 0.99985882, 2.0000000,
1426.3372, 1.0002600, 2.0000000,
1426.3386, 1.0002346, 2.0000000,
1426.3400, 0.99999591, 2.0000000,
1426.3414, 0.99998146, 2.0000000,
1426.3428, 1.0002472, 2.0000000,
1426.3442, 0.99979630, 2.0000000,
1426.3455, 0.99995558, 2.0000000,
1426.3469, 1.0000349, 2.0000000,
1426.3483, 1.0002272, 2.0000000,
1426.3497, 0.99992311, 2.0000000,
1426.3511, 0.99996311, 2.0000000,
1426.3525, 0.99981065, 2.0000000,
1426.3539, 0.99994924, 2.0000000,
1426.3553, 1.0000053, 2.0000000,
1426.3567, 1.0002494, 2.0000000,
1426.3580, 0.99979912, 2.0000000,
1426.3594, 1.0000519, 2.0000000,
1426.3608, 1.0001363, 2.0000000,
1426.3622, 1.0001012, 2.0000000,
1426.3636, 0.99990397, 2.0000000,
1426.3650, 1.0001287, 2.0000000,
1426.3664, 0.99985179, 2.0000000,
1426.3678, 0.99993276, 2.0000000,
1426.3692, 0.99985213, 2.0000000,
1426.3705, 1.0001306, 2.0000000,
1426.3719, 1.0000273, 2.0000000,
1426.3733, 1.0000478, 2.0000000,
1426.3747, 1.0001293, 2.0000000,
1426.3761, 0.99993073, 2.0000000,
1426.3775, 1.0000200, 2.0000000,
1426.3789, 0.99985055, 2.0000000,
1426.3803, 0.99975952, 2.0000000,
1426.3817, 1.0000512, 2.0000000,
1426.3830, 0.99985507, 2.0000000,
1426.3844, 1.0000803, 2.0000000,
1426.3858, 1.0000873, 2.0000000,
1426.3872, 1.0003307, 2.0000000,
1426.3886, 1.0001258, 2.0000000,
1426.3900, 0.99991744, 2.0000000,
1426.3914, 0.99995498, 2.0000000,
1426.3928, 1.0002538, 2.0000000,
1426.3942, 0.99999657, 2.0000000,
1426.3955, 0.99972317, 2.0000000,
1426.3969, 1.0000905, 2.0000000,
1426.3983, 0.99999117, 2.0000000,
1426.3997, 0.99996473, 2.0000000,
1426.4011, 1.0001085, 2.0000000,
1426.4025, 0.99988518, 2.0000000,
1426.4039, 0.99994653, 2.0000000,
1426.4053, 0.99996901, 2.0000000,
1426.4067, 1.0001711, 2.0000000,
1426.4080, 1.0000750, 2.0000000,
1426.4094, 0.99998888, 2.0000000,
1426.4108, 1.0000066, 2.0000000,
1426.4122, 0.99994571, 2.0000000,
1426.4136, 0.99999768, 2.0000000,
1426.4150, 0.99991028, 2.0000000,
1426.4164, 1.0000432, 2.0000000,
1426.4178, 1.0001917, 2.0000000,
1426.4192, 1.0000884, 2.0000000,
1426.4205, 1.0001803, 2.0000000,
1426.4219, 0.99964140, 2.0000000,
1426.4233, 0.99987938, 2.0000000,
1426.4247, 1.0000861, 2.0000000,
1426.4261, 0.99994730, 2.0000000,
1426.4275, 1.0001768, 2.0000000,
1426.4289, 0.99980798, 2.0000000,
1426.4303, 1.0000415, 2.0000000,
1426.4317, 1.0003235, 2.0000000,
1426.4330, 1.0000791, 2.0000000,
1426.4344, 1.0000447, 2.0000000,
1426.4358, 1.0000184, 2.0000000,
1426.4372, 1.0000188, 2.0000000,
1426.4386, 1.0004459, 2.0000000,
1426.4400, 0.99985378, 2.0000000,
1426.4414, 1.0001166, 2.0000000,
1426.4428, 1.0001875, 2.0000000,
1426.4442, 1.0000105, 2.0000000,
1426.4455, 1.0000151, 2.0000000,
1426.4469, 1.0001678, 2.0000000,
1426.4483, 1.0002426, 2.0000000,
1426.4497, 0.99990497, 2.0000000,
1426.4511, 0.99985572, 2.0000000,
1426.4525, 0.99958942, 2.0000000,
1426.4539, 0.99973035, 2.0000000,
1426.4553, 1.0000805, 2.0000000,
1426.4567, 0.99994906, 2.0000000,
1426.4580, 0.99993342, 2.0000000,
1426.4594, 0.99995105, 2.0000000,
1426.4608, 1.0001171, 2.0000000,
1426.4622, 1.0002085, 2.0000000,
1426.4636, 0.99992868, 2.0000000,
1426.4650, 0.99994006, 2.0000000,
1426.4664, 1.0001713, 2.0000000,
1426.4678, 1.0002741, 2.0000000,
1426.4692, 0.99983497, 2.0000000,
1426.4705, 0.99992753, 2.0000000,
1426.4719, 0.99968539, 2.0000000,
1426.4733, 0.99968016, 2.0000000,
1426.4747, 1.0001589, 2.0000000,
1426.4761, 1.0000630, 2.0000000,
1426.4775, 1.0000663, 2.0000000,
1426.4789, 0.99975089, 2.0000000,
1426.4803, 0.99994127, 2.0000000,
1426.4817, 1.0002049, 2.0000000,
1426.4830, 1.0000974, 2.0000000,
1426.4844, 0.99991741, 2.0000000,
1426.4858, 1.0000752, 2.0000000,
1426.4872, 0.99992518, 2.0000000,
1426.4886, 0.99997431, 2.0000000,
1426.4900, 0.99987488, 2.0000000,
1426.4914, 0.99992052, 2.0000000,
1426.4928, 1.0000073, 2.0000000,
1426.4942, 0.99973394, 2.0000000,
1426.4955, 0.99960936, 2.0000000,
1426.4969, 0.99982932, 2.0000000,
1426.4983, 0.99983659, 2.0000000,
1426.4997, 1.0002011, 2.0000000,
1426.5011, 0.99971585, 2.0000000,
1426.5025, 0.99988418, 2.0000000,
1426.5039, 1.0001580, 2.0000000,
1426.5053, 0.99997728, 2.0000000,
1426.5067, 1.0001884, 2.0000000,
1426.5080, 1.0000351, 2.0000000,
1426.5094, 1.0001518, 2.0000000,
1426.5108, 1.0000454, 2.0000000,
1426.5122, 0.99997001, 2.0000000,
1426.5136, 1.0000855, 2.0000000,
1426.5150, 0.99996693, 2.0000000,
1426.5164, 1.0000693, 2.0000000,
1426.5178, 0.99995810, 2.0000000,
1426.5192, 0.99990033, 2.0000000,
1426.5205, 0.99992172, 2.0000000,
1426.5219, 0.99991583, 2.0000000,
1426.5233, 0.99981359, 2.0000000,
1426.5247, 1.0000678, 2.0000000,
1426.5261, 0.99959282, 2.0000000,
1426.5275, 0.99978010, 2.0000000,
1426.5289, 0.99994025, 2.0000000,
1426.5303, 0.99999334, 2.0000000,
1426.5317, 1.0000681, 2.0000000,
1426.5330, 0.99998605, 2.0000000,
1426.5344, 1.0002022, 2.0000000,
1426.5358, 1.0000870, 2.0000000,
1426.5372, 1.0000930, 2.0000000,
1426.5386, 1.0003942, 2.0000000,
1426.5400, 1.0001604, 2.0000000,
1426.5414, 1.0002079, 2.0000000,
1426.5428, 1.0001331, 2.0000000,
1426.5442, 1.0000368, 2.0000000,
1426.5455, 0.99990091, 2.0000000,
1426.5469, 0.99985905, 2.0000000,
1426.5483, 0.99971875, 2.0000000,
1426.5497, 1.0000547, 2.0000000,
1426.5511, 0.99998943, 2.0000000,
1426.5525, 0.99989547, 2.0000000,
1426.5539, 0.99991936, 2.0000000,
1426.5553, 1.0000751, 2.0000000,
1426.5567, 1.0001687, 2.0000000,
1426.5580, 1.0000895, 2.0000000,
1426.5594, 1.0000357, 2.0000000,
1426.5608, 0.99981141, 2.0000000,
1426.5622, 1.0000581, 2.0000000,
1426.5636, 0.99991080, 2.0000000,
1426.5650, 1.0000540, 2.0000000,
1426.5664, 0.99990580, 2.0000000,
1426.5678, 1.0000305, 2.0000000,
1426.5692, 1.0000771, 2.0000000,
1426.5705, 0.99975905, 2.0000000,
1426.5719, 1.0000290, 2.0000000,
1426.5733, 1.0002148, 2.0000000,
1426.5747, 1.0001359, 2.0000000,
1426.5761, 1.0001255, 2.0000000,
1426.5775, 0.99989393, 2.0000000,
1426.5789, 1.0000687, 2.0000000,
1426.5803, 1.0000983, 2.0000000,
1426.5817, 0.99988959, 2.0000000,
1426.5830, 1.0002617, 2.0000000,
1426.5844, 1.0000558, 2.0000000,
1426.5858, 1.0001926, 2.0000000,
1426.5872, 0.99992942, 2.0000000,
1426.5886, 1.0002283, 2.0000000,
1426.5900, 0.99980005, 2.0000000,
1426.5914, 1.0000135, 2.0000000,
1426.5928, 0.99980383, 2.0000000,
1426.5942, 1.0002057, 2.0000000,
1426.5955, 1.0001269, 2.0000000,
1426.5969, 1.0002259, 2.0000000,
1426.5983, 0.99988075, 2.0000000,
1426.5997, 1.0002616, 2.0000000,
1426.6011, 1.0000225, 2.0000000,
1426.6025, 1.0000218, 2.0000000,
1426.6039, 0.99998182, 2.0000000,
1426.6053, 1.0000577, 2.0000000,
1426.6067, 1.0000304, 2.0000000,
1426.6080, 1.0000378, 2.0000000,
1426.6094, 1.0001352, 2.0000000,
1426.6108, 1.0002526, 2.0000000,
1426.6122, 1.0001990, 2.0000000,
1426.6136, 1.0003001, 2.0000000,
1426.6150, 1.0000500, 2.0000000,
1426.6164, 1.0005877, 2.0000000,
1426.6178, 0.99986408, 2.0000000,
1426.6192, 1.0001018, 2.0000000,
1426.6205, 1.0000478, 2.0000000,
1426.6219, 1.0000264, 2.0000000,
1426.6233, 0.99994426, 2.0000000,
1426.6247, 0.99980297, 2.0000000,
1426.6261, 1.0000044, 2.0000000,
1426.6275, 0.99996765, 2.0000000,
1426.6289, 1.0000005, 2.0000000,
1426.6303, 1.0000667, 2.0000000,
1426.6317, 0.99966520, 2.0000000,
1426.6330, 0.99987614, 2.0000000,
1426.6344, 1.0000271, 2.0000000,
1426.6358, 1.0001102, 2.0000000,
1426.6372, 1.0003512, 2.0000000,
1426.6386, 1.0000919, 2.0000000,
1426.6400, 1.0001359, 2.0000000,
1426.6414, 1.0001739, 2.0000000,
1426.6428, 1.0002759, 2.0000000,
1426.6442, 1.0000355, 2.0000000,
1426.6455, 1.0000448, 2.0000000,
1426.6469, 0.99979251, 2.0000000,
1426.6483, 0.99988821, 2.0000000,
1426.6497, 0.99987920, 2.0000000,
1426.6511, 1.0003802, 2.0000000,
1426.6525, 0.99988068, 2.0000000,
1426.6539, 1.0000795, 2.0000000,
1426.6553, 0.99981378, 2.0000000,
1426.6567, 0.99991496, 2.0000000,
1426.6580, 0.99996143, 2.0000000,
1426.6594, 1.0000073, 2.0000000,
1426.6608, 0.99997787, 2.0000000,
1426.6622, 1.0003103, 2.0000000,
1426.6636, 0.99991118, 2.0000000,
1426.6650, 0.99987362, 2.0000000,
1426.6664, 0.99991550, 2.0000000,
1426.6678, 1.0000428, 2.0000000,
1426.6692, 0.99995653, 2.0000000,
1426.6705, 0.99969919, 2.0000000,
1426.6719, 0.99997315, 2.0000000,
1426.6733, 1.0000890, 2.0000000,
1426.6747, 0.99993074, 2.0000000,
1426.6761, 0.99993231, 2.0000000,
1426.6775, 0.99992165, 2.0000000,
1426.6789, 0.99991746, 2.0000000,
1426.6803, 0.99979303, 2.0000000,
1426.6817, 0.99989285, 2.0000000,
1426.6830, 1.0001588, 2.0000000,
1426.6844, 0.99985338, 2.0000000,
1426.6858, 0.99974858, 2.0000000,
1426.6872, 0.99997308, 2.0000000,
1426.6886, 1.0001364, 2.0000000,
1426.6900, 1.0001924, 2.0000000,
1426.6914, 1.0000184, 2.0000000,
1426.6928, 0.99999086, 2.0000000,
1426.6942, 1.0001614, 2.0000000,
1426.6955, 1.0000272, 2.0000000,
1426.6969, 1.0000576, 2.0000000,
1426.6983, 0.99986797, 2.0000000,
1426.6997, 0.99972568, 2.0000000,
1426.7011, 0.99992149, 2.0000000,
1426.7025, 1.0001734, 2.0000000,
1426.7039, 0.99998744, 2.0000000,
1426.7053, 0.99996076, 2.0000000,
1426.7067, 0.99985795, 2.0000000,
1426.7080, 0.99979252, 2.0000000,
1426.7094, 0.99968062, 2.0000000,
1426.7108, 0.99989987, 2.0000000,
1426.7122, 0.99997982, 2.0000000,
1426.7136, 0.99987512, 2.0000000,
1426.7150, 1.0001536, 2.0000000,
1426.7164, 1.0002665, 2.0000000,
1426.7178, 0.99983017, 2.0000000,
1426.7192, 1.0001336, 2.0000000,
1426.7205, 0.99989900, 2.0000000,
1426.7219, 1.0000383, 2.0000000,
1426.7233, 1.0000860, 2.0000000,
1426.7247, 1.0002870, 2.0000000,
1426.7261, 1.0002160, 2.0000000,
1426.7275, 0.99982213, 2.0000000,
1426.7289, 0.99998680, 2.0000000,
1426.7303, 1.0000238, 2.0000000,
1426.7317, 0.99987174, 2.0000000,
1426.7330, 0.99967661, 2.0000000,
1426.7344, 1.0001089, 2.0000000,
1426.7358, 0.99982897, 2.0000000,
1426.7372, 1.0000059, 2.0000000,
1426.7386, 0.99983983, 2.0000000,
1426.7400, 0.99970322, 2.0000000,
1426.7414, 1.0005953, 2.0000000,
1426.7428, 1.0001061, 2.0000000,
1426.7442, 1.0001222, 2.0000000,
1426.7455, 0.99994727, 2.0000000,
1426.7469, 0.99972360, 2.0000000,
1426.7483, 1.0000731, 2.0000000,
1426.7497, 0.99976303, 2.0000000,
1426.7511, 0.99959586, 2.0000000,
1426.7539, 1.0003342, 2.0000000,
1426.7553, 1.0001405, 2.0000000,
1426.7567, 1.0000911, 2.0000000,
1426.7580, 1.0001585, 2.0000000,
1426.7594, 1.0003330, 2.0000000,
1426.7608, 1.0000644, 2.0000000,
1426.7622, 1.0001085, 2.0000000,
1426.7636, 1.0001405, 2.0000000,
1426.7650, 0.99994546, 2.0000000,
1426.7664, 0.99980387, 2.0000000,
1426.7678, 0.99998820, 2.0000000,
1426.7692, 1.0000479, 2.0000000,
1426.7705, 0.99977893, 2.0000000,
1426.7719, 1.0000866, 2.0000000,
1426.7733, 1.0002013, 2.0000000,
1426.7747, 1.0000616, 2.0000000,
1426.7761, 0.99999051, 2.0000000,
1426.7775, 0.99987111, 2.0000000,
1426.7789, 0.99995401, 2.0000000,
1426.7803, 0.99997688, 2.0000000,
1426.7817, 0.99990375, 2.0000000,
1426.7830, 0.99981195, 2.0000000,
1426.7844, 0.99981287, 2.0000000,
1426.7858, 0.99992214, 2.0000000,
1426.7872, 0.99979610, 2.0000000,
1426.7886, 1.0000065, 2.0000000,
1426.7900, 0.99994085, 2.0000000,
1426.7914, 0.99984969, 2.0000000,
1426.7928, 0.99997304, 2.0000000,
1426.7942, 0.99994966, 2.0000000,
1426.7955, 0.99986952, 2.0000000,
1426.7969, 0.99973088, 2.0000000,
1426.7983, 0.99995742, 2.0000000,
1426.7997, 0.99993041, 2.0000000,
1426.8011, 0.99998807, 2.0000000,
1426.8025, 0.99999136, 2.0000000,
1426.8039, 0.99996528, 2.0000000,
1426.8053, 1.0001022, 2.0000000,
1426.8067, 0.99994912, 2.0000000,
1426.8080, 0.99991643, 2.0000000,
1426.8094, 0.99986345, 2.0000000,
1426.8108, 1.0001856, 2.0000000,
1426.8122, 0.99998178, 2.0000000,
1426.8136, 1.0001318, 2.0000000,
1426.8150, 1.0000596, 2.0000000,
1426.8164, 1.0001309, 2.0000000,
1426.8178, 0.99985956, 2.0000000,
1426.8192, 1.0001841, 2.0000000,
1426.8205, 1.0003468, 2.0000000,
1426.8219, 1.0000429, 2.0000000,
1426.8233, 0.99975125, 2.0000000,
1426.8247, 0.99977270, 2.0000000,
1426.8261, 0.99982652, 2.0000000,
1426.8275, 0.99981081, 2.0000000,
1426.8289, 1.0000987, 2.0000000,
1426.8303, 0.99983604, 2.0000000,
1426.8317, 0.99974512, 2.0000000,
1426.8330, 1.0000004, 2.0000000,
1426.8344, 0.99988966, 2.0000000,
1426.8358, 1.0001851, 2.0000000,
1426.8372, 0.99999385, 2.0000000,
1426.8386, 1.0002702, 2.0000000,
1426.8400, 1.0001854, 2.0000000,
1426.8414, 1.0001560, 2.0000000,
1426.8428, 1.0000030, 2.0000000,
1426.8442, 0.99995256, 2.0000000,
1426.8455, 0.99988844, 2.0000000,
1426.8469, 0.99983212, 2.0000000,
1426.8483, 1.0000062, 2.0000000,
1426.8497, 1.0000450, 2.0000000,
1426.8511, 1.0000526, 2.0000000,
1426.8525, 0.99968036, 2.0000000,
1426.8539, 1.0001789, 2.0000000,
1426.8553, 1.0000068, 2.0000000,
1426.8567, 1.0001056, 2.0000000,
1426.8580, 1.0001784, 2.0000000,
1426.8594, 1.0000736, 2.0000000,
1426.8608, 1.0000844, 2.0000000,
1426.8622, 1.0001284, 2.0000000,
1426.8636, 1.0000107, 2.0000000,
1426.8650, 0.99975849, 2.0000000,
1426.8664, 0.99980905, 2.0000000,
1426.8678, 1.0000678, 2.0000000,
1426.8692, 1.0000147, 2.0000000,
1426.8705, 1.0000581, 2.0000000,
1426.8719, 1.0000767, 2.0000000,
1426.8733, 1.0002248, 2.0000000,
1426.8747, 0.99998501, 2.0000000,
1426.8761, 0.99991063, 2.0000000,
1426.8775, 1.0002029, 2.0000000,
1426.8789, 1.0000917, 2.0000000,
1426.8803, 1.0002430, 2.0000000,
1426.8817, 0.99994001, 2.0000000,
1426.8830, 1.0002066, 2.0000000,
1426.8844, 1.0000373, 2.0000000,
1426.8858, 1.0001132, 2.0000000,
1426.8872, 0.99998392, 2.0000000,
1426.8886, 0.99982854, 2.0000000,
1426.8900, 1.0001038, 2.0000000,
1426.8914, 0.99992544, 2.0000000,
1426.8928, 0.99985347, 2.0000000,
1426.8942, 0.99999107, 2.0000000,
1426.8955, 1.0002710, 2.0000000,
1426.8969, 1.0000107, 2.0000000,
1426.8983, 0.99992029, 2.0000000,
1426.8997, 0.99982412, 2.0000000,
1426.9011, 0.99992852, 2.0000000,
1426.9025, 1.0001085, 2.0000000,
1426.9039, 1.0001837, 2.0000000,
1426.9053, 1.0001186, 2.0000000,
1426.9067, 1.0000044, 2.0000000,
1426.9080, 0.99980616, 2.0000000,
1426.9094, 0.99987698, 2.0000000,
1426.9108, 1.0000811, 2.0000000,
1426.9122, 1.0002790, 2.0000000,
1426.9136, 0.99995237, 2.0000000,
1426.9150, 0.99990483, 2.0000000,
1426.9164, 0.99999369, 2.0000000,
1426.9178, 1.0001230, 2.0000000,
1426.9192, 1.0002368, 2.0000000,
1426.9205, 1.0000418, 2.0000000,
1426.9219, 0.99984062, 2.0000000,
1426.9233, 1.0000218, 2.0000000,
1426.9247, 0.99993200, 2.0000000,
1426.9261, 0.99998816, 2.0000000,
1426.9275, 1.0001123, 2.0000000,
1426.9289, 0.99991611, 2.0000000,
1426.9303, 1.0002889, 2.0000000,
1426.9316, 1.0000928, 2.0000000,
1426.9330, 0.99995814, 2.0000000,
1426.9344, 0.99979591, 2.0000000,
1426.9358, 1.0001608, 2.0000000,
1426.9372, 1.0001463, 2.0000000,
1426.9386, 1.0000332, 2.0000000,
1426.9400, 0.99987807, 2.0000000,
1426.9414, 0.99986930, 2.0000000,
1426.9428, 0.99984795, 2.0000000,
1426.9441, 0.99992881, 2.0000000,
1426.9455, 0.99985644, 2.0000000,
1426.9469, 1.0000133, 2.0000000,
1426.9483, 1.0002925, 2.0000000,
1426.9497, 1.0003986, 2.0000000,
1426.9511, 1.0000015, 2.0000000,
1426.9525, 1.0001077, 2.0000000,
1426.9539, 1.0001081, 2.0000000,
1426.9553, 0.99966991, 2.0000000,
1426.9566, 0.99999541, 2.0000000,
1426.9580, 0.99980416, 2.0000000,
1426.9594, 1.0000550, 2.0000000,
1426.9608, 0.99995575, 2.0000000,
1426.9622, 1.0001318, 2.0000000,
1426.9636, 1.0000158, 2.0000000,
1426.9650, 0.99992605, 2.0000000,
1426.9664, 0.99992891, 2.0000000,
1426.9678, 0.99990601, 2.0000000,
1426.9691, 0.99996080, 2.0000000,
1426.9705, 1.0001295, 2.0000000,
1426.9719, 0.99979608, 2.0000000,
1426.9733, 0.99966884, 2.0000000,
1426.9747, 0.99992878, 2.0000000,
1426.9761, 1.0001300, 2.0000000,
1426.9775, 0.99994729, 2.0000000,
1426.9789, 0.99985527, 2.0000000,
1426.9803, 1.0000120, 2.0000000,
1426.9816, 0.99989074, 2.0000000,
1426.9830, 1.0000663, 2.0000000,
1426.9844, 1.0000736, 2.0000000,
1426.9858, 0.99984769, 2.0000000,
1426.9872, 0.99994658, 2.0000000,
1426.9886, 1.0000062, 2.0000000,
1426.9900, 0.99985041, 2.0000000,
1426.9914, 0.99996097, 2.0000000,
1426.9928, 0.99991483, 2.0000000,
1426.9941, 1.0000539, 2.0000000,
1426.9955, 1.0002860, 2.0000000,
1426.9969, 0.99994772, 2.0000000,
1426.9983, 1.0001587, 2.0000000,
1426.9997, 1.0001119, 2.0000000,
1427.0011, 0.99976490, 2.0000000,
1427.0025, 1.0000192, 2.0000000,
1427.0039, 0.99993749, 2.0000000,
1427.0053, 0.99988740, 2.0000000,
1427.0066, 0.99998679, 2.0000000,
1427.0080, 0.99992263, 2.0000000,
1427.0094, 1.0002286, 2.0000000,
1427.0108, 0.99989766, 2.0000000,
1427.0122, 0.99984591, 2.0000000,
1427.0136, 0.99992549, 2.0000000,
1427.0150, 0.99997344, 2.0000000,
1427.0164, 0.99993539, 2.0000000,
1427.0178, 1.0001811, 2.0000000,
1427.0191, 1.0002808, 2.0000000,
1427.0205, 1.0000815, 2.0000000,
1427.0219, 0.99987583, 2.0000000,
1427.0233, 1.0000050, 2.0000000,
1427.0247, 0.99988252, 2.0000000,
1427.0261, 0.99975240, 2.0000000,
1427.0275, 0.99990975, 2.0000000,
1427.0289, 1.0000159, 2.0000000,
1427.0303, 1.0001126, 2.0000000,
1427.0316, 1.0003946, 2.0000000,
1427.0330, 1.0000914, 2.0000000,
1427.0344, 1.0002388, 2.0000000,
1427.0358, 1.0000579, 2.0000000,
1427.0372, 1.0000208, 2.0000000,
1427.0386, 0.99982547, 2.0000000,
1427.0400, 1.0001692, 2.0000000,
1427.0414, 1.0000114, 2.0000000,
1427.0428, 1.0000510, 2.0000000,
1427.0441, 1.0002057, 2.0000000,
1427.0455, 1.0001330, 2.0000000,
1427.0469, 0.99990371, 2.0000000,
1427.0483, 0.99994868, 2.0000000,
1427.0497, 1.0000316, 2.0000000,
1427.0511, 0.99986396, 2.0000000,
1427.0525, 1.0002367, 2.0000000,
1427.0539, 0.99977517, 2.0000000,
1427.0553, 1.0001907, 2.0000000,
1427.0566, 0.99999641, 2.0000000,
1427.0580, 1.0000880, 2.0000000,
1427.0594, 0.99985722, 2.0000000,
1427.0608, 1.0000780, 2.0000000,
1427.0622, 0.99991358, 2.0000000,
1427.0636, 1.0000227, 2.0000000,
1427.0650, 0.99986343, 2.0000000,
1427.0664, 0.99967818, 2.0000000,
1427.0678, 0.99986598, 2.0000000,
1427.0691, 0.99968402, 2.0000000,
1427.0705, 0.99975414, 2.0000000,
1427.0719, 1.0001303, 2.0000000,
1427.0733, 1.0002654, 2.0000000,
1427.0747, 1.0001048, 2.0000000,
1427.0761, 0.99980435, 2.0000000,
1427.0775, 0.99995821, 2.0000000,
1427.0789, 0.99984460, 2.0000000,
1427.0803, 0.99990918, 2.0000000,
1427.0816, 0.99984137, 2.0000000,
1427.0830, 0.99965699, 2.0000000,
1427.0844, 0.99960267, 2.0000000,
1427.0858, 0.99960562, 2.0000000,
1427.0872, 0.99988414, 2.0000000,
1427.0886, 0.99958344, 2.0000000,
1427.0900, 0.99978397, 2.0000000,
1427.0914, 0.99978773, 2.0000000,
1427.0928, 0.99985316, 2.0000000,
1427.0941, 0.99979091, 2.0000000,
1427.0955, 0.99983798, 2.0000000,
1427.0969, 1.0000252, 2.0000000,
1427.0983, 0.99965101, 2.0000000,
1427.0997, 1.0000709, 2.0000000,
1427.1011, 0.99996294, 2.0000000,
1427.1025, 0.99975621, 2.0000000,
1427.1039, 0.99985800, 2.0000000,
1427.1053, 0.99995829, 2.0000000,
1427.1066, 0.99971785, 2.0000000,
1427.1080, 0.99985449, 2.0000000,
1427.1094, 0.99979116, 2.0000000,
1427.1108, 0.99988641, 2.0000000,
1427.1122, 0.99987918, 2.0000000,
1427.1136, 0.99957012, 2.0000000,
1427.1150, 0.99974686, 2.0000000,
1427.1164, 0.99976332, 2.0000000,
1427.1178, 0.99979558, 2.0000000,
1427.1191, 0.99961850, 2.0000000,
1427.1205, 1.0000884, 2.0000000,
1427.1219, 0.99992374, 2.0000000,
1427.1233, 0.99998116, 2.0000000,
1427.1247, 0.99973075, 2.0000000,
1427.1261, 1.0001079, 2.0000000,
1427.1275, 0.99971857, 2.0000000,
1427.1289, 0.99958993, 2.0000000,
1427.1303, 0.99967720, 2.0000000,
1427.1316, 0.99995989, 2.0000000,
1427.1330, 0.99988510, 2.0000000,
1427.1344, 0.99973186, 2.0000000,
1427.1358, 0.99976240, 2.0000000,
1427.1372, 0.99944074, 2.0000000,
1427.1386, 0.99976970, 2.0000000,
1427.1400, 0.99953609, 2.0000000,
1427.1414, 0.99955884, 2.0000000,
1427.1428, 0.99959793, 2.0000000,
1427.1441, 0.99987735, 2.0000000,
1427.1455, 1.0000454, 2.0000000,
1427.1469, 0.99986005, 2.0000000,
1427.1483, 0.99978155, 2.0000000,
1427.1497, 0.99970637, 2.0000000,
1427.1511, 0.99990067, 2.0000000,
1427.1525, 0.99974495, 2.0000000,
1427.1539, 0.99954985, 2.0000000,
1427.1553, 0.99988237, 2.0000000,
1427.1566, 0.99978536, 2.0000000,
1427.1580, 0.99980264, 2.0000000,
1427.1594, 0.99988065, 2.0000000,
1427.1608, 0.99964276, 2.0000000,
1427.1622, 0.99964994, 2.0000000,
1427.1636, 0.99950527, 2.0000000,
1427.1650, 0.99982298, 2.0000000,
1427.1664, 1.0000574, 2.0000000,
1427.1678, 0.99959937, 2.0000000,
1427.1691, 0.99983301, 2.0000000,
1427.1705, 0.99967502, 2.0000000,
1427.1719, 0.99982719, 2.0000000,
1427.1733, 0.99991313, 2.0000000,
1427.1747, 0.99992681, 2.0000000,
1427.1761, 0.99981661, 2.0000000,
1427.1775, 1.0001824, 2.0000000,
1427.1789, 0.99997250, 2.0000000,
1427.1803, 0.99992291, 2.0000000,
1427.1816, 1.0000077, 2.0000000,
1427.1830, 1.0000099, 2.0000000,
1427.1844, 0.99999959, 2.0000000,
1427.1858, 1.0000953, 2.0000000,
1427.1872, 0.99998438, 2.0000000,
1427.1886, 0.99982353, 2.0000000,
1427.1900, 0.99975312, 2.0000000,
1427.1914, 1.0002286, 2.0000000,
1427.1928, 0.99996479, 2.0000000,
1427.1941, 1.0001721, 2.0000000,
1427.1955, 0.99982315, 2.0000000,
1427.1969, 0.99977570, 2.0000000,
1427.1983, 0.99985067, 2.0000000,
1427.1997, 0.99981131, 2.0000000,
1427.2011, 1.0003661, 2.0000000,
1427.2025, 0.99974483, 2.0000000,
1427.2039, 1.0000621, 2.0000000,
1427.2053, 1.0001717, 2.0000000,
1427.2066, 0.99980641, 2.0000000,
1427.2080, 0.99997300, 2.0000000,
1427.2094, 0.99987239, 2.0000000,
1427.2108, 1.0000394, 2.0000000,
1427.2122, 0.99994189, 2.0000000,
1427.2136, 0.99998043, 2.0000000,
1427.2150, 0.99972181, 2.0000000,
1427.2164, 0.99986599, 2.0000000,
1427.2178, 0.99993806, 2.0000000,
1427.2191, 0.99991386, 2.0000000,
1427.2205, 0.99991637, 2.0000000,
1427.2219, 1.0002472, 2.0000000,
1427.2233, 0.99992680, 2.0000000,
1427.2247, 1.0003627, 2.0000000,
1427.2261, 0.99999145, 2.0000000,
1427.2275, 1.0000497, 2.0000000,
1427.2289, 1.0001549, 2.0000000,
1427.2303, 1.0002598, 2.0000000,
1427.2316, 0.99993255, 2.0000000,
1427.2330, 1.0000338, 2.0000000,
1427.2344, 0.99986681, 2.0000000,
1427.2358, 0.99980146, 2.0000000,
1427.2372, 0.99991734, 2.0000000,
1427.2386, 1.0000922, 2.0000000,
1427.2400, 0.99996423, 2.0000000,
1427.2414, 0.99997036, 2.0000000,
1427.2428, 0.99995326, 2.0000000,
1427.2441, 0.99972421, 2.0000000,
1427.2455, 0.99995100, 2.0000000,
1427.2469, 0.99970436, 2.0000000,
1427.2483, 0.99990078, 2.0000000,
1427.2497, 0.99968224, 2.0000000,
1427.2511, 1.0002371, 2.0000000,
1427.2525, 0.99979900, 2.0000000,
1427.2539, 0.99976426, 2.0000000,
1427.2553, 1.0001871, 2.0000000,
1427.2566, 1.0001314, 2.0000000,
1427.2580, 0.99991279, 2.0000000,
1427.2594, 1.0003180, 2.0000000,
1427.2608, 1.0001625, 2.0000000,
1427.2622, 0.99990335, 2.0000000,
1427.2636, 1.0001509, 2.0000000,
1427.2650, 1.0000304, 2.0000000,
1427.2664, 0.99994971, 2.0000000,
1427.2678, 1.0002316, 2.0000000,
1427.2691, 0.99991302, 2.0000000,
1427.2705, 1.0002512, 2.0000000,
1427.2719, 0.99980603, 2.0000000,
1427.2733, 1.0001694, 2.0000000,
1427.2747, 0.99999804, 2.0000000,
1427.2761, 0.99993268, 2.0000000,
1427.2775, 1.0000479, 2.0000000,
1427.2789, 0.99978889, 2.0000000,
1427.2803, 1.0001735, 2.0000000,
1427.2816, 0.99987954, 2.0000000,
1427.2830, 0.99969127, 2.0000000,
1427.2844, 0.99997098, 2.0000000,
1427.2858, 1.0003138, 2.0000000,
1427.2872, 1.0002904, 2.0000000,
1427.2886, 0.99991159, 2.0000000,
1427.2900, 0.99978029, 2.0000000,
1427.2914, 0.99993574, 2.0000000,
1427.2928, 0.99990339, 2.0000000,
1427.2941, 0.99993944, 2.0000000,
1427.2955, 1.0000661, 2.0000000,
1427.2969, 0.99987769, 2.0000000,
1427.2983, 0.99964764, 2.0000000,
1427.2997, 1.0000036, 2.0000000,
1427.3011, 0.99998706, 2.0000000,
1427.3025, 1.0001481, 2.0000000,
1427.3039, 1.0001348, 2.0000000,
1427.3053, 1.0000509, 2.0000000,
1427.3066, 1.0001048, 2.0000000,
1427.3080, 0.99980625, 2.0000000,
1427.3094, 0.99996263, 2.0000000,
1427.3108, 0.99994369, 2.0000000,
1427.3122, 0.99996941, 2.0000000,
1427.3136, 1.0000356, 2.0000000,
1427.3150, 1.0001854, 2.0000000,
1427.3164, 1.0001385, 2.0000000,
1427.3178, 1.0001550, 2.0000000,
1427.3191, 1.0001875, 2.0000000,
1427.3205, 1.0000290, 2.0000000,
1427.3219, 0.99990362, 2.0000000,
1427.3233, 0.99988200, 2.0000000,
1427.3247, 0.99986342, 2.0000000,
1427.3261, 0.99970735, 2.0000000,
1427.3275, 0.99992020, 2.0000000,
1427.3289, 1.0000655, 2.0000000,
1427.3303, 0.99989039, 2.0000000,
1427.3316, 1.0001083, 2.0000000,
1427.3330, 1.0000024, 2.0000000,
1427.3344, 1.0001560, 2.0000000,
1427.3358, 1.0002473, 2.0000000,
1427.3372, 1.0000092, 2.0000000,
1427.3386, 1.0001015, 2.0000000,
1427.3400, 0.99982903, 2.0000000,
1427.3414, 1.0000033, 2.0000000,
1427.3428, 1.0000322, 2.0000000,
1427.3441, 1.0000088, 2.0000000,
1427.3455, 1.0001301, 2.0000000,
1427.3469, 1.0001137, 2.0000000,
1427.3483, 0.99986058, 2.0000000,
1427.3497, 1.0001560, 2.0000000,
1427.3511, 0.99998445, 2.0000000,
1427.3525, 1.0000272, 2.0000000,
1427.3539, 1.0002057, 2.0000000,
1427.3553, 0.99989465, 2.0000000,
1427.3566, 1.0001604, 2.0000000,
1427.3580, 1.0000998, 2.0000000,
1427.3594, 1.0000246, 2.0000000,
1427.3608, 1.0002816, 2.0000000,
1427.3622, 1.0002881, 2.0000000,
1427.3636, 1.0001482, 2.0000000,
1427.3650, 0.99994334, 2.0000000,
1427.3664, 1.0001328, 2.0000000,
1427.3678, 1.0002230, 2.0000000,
1427.3691, 0.99993071, 2.0000000,
1427.3705, 1.0000001, 2.0000000,
1427.3719, 0.99974220, 2.0000000,
1427.3733, 0.99975307, 2.0000000,
1427.3747, 1.0001362, 2.0000000,
1427.3761, 1.0000085, 2.0000000,
1427.3775, 0.99979462, 2.0000000,
1427.3789, 1.0001366, 2.0000000,
1427.3803, 0.99962712, 2.0000000,
1427.3816, 1.0001101, 2.0000000,
1427.3830, 1.0002330, 2.0000000,
1427.3844, 1.0000729, 2.0000000,
1427.3858, 0.99992025, 2.0000000,
1427.3872, 0.99967017, 2.0000000,
1427.3886, 1.0000715, 2.0000000,
1427.3900, 0.99995282, 2.0000000,
1427.3914, 0.99976753, 2.0000000,
1427.3928, 0.99994927, 2.0000000,
1427.3941, 1.0004412, 2.0000000,
1427.3955, 1.0000236, 2.0000000,
1427.3969, 0.99984710, 2.0000000,
1427.3983, 0.99981302, 2.0000000,
1427.3997, 1.0004065, 2.0000000,
1427.4011, 0.99996853, 2.0000000,
1427.4025, 1.0001087, 2.0000000,
1427.4039, 0.99962906, 2.0000000,
1427.4053, 0.99991482, 2.0000000,
1427.4066, 1.0000663, 2.0000000,
1427.4080, 1.0009477, 2.0000000,
1427.4094, 0.99988278, 2.0000000,
1427.4108, 1.0000540, 2.0000000,
1427.4122, 0.99980627, 2.0000000,
1427.4136, 1.0006272, 2.0000000,
1427.4150, 0.99995987, 2.0000000,
1427.4164, 0.99983641, 2.0000000,
1427.4178, 1.0000091, 2.0000000,
1427.4191, 1.0001539, 2.0000000,
1427.4205, 0.99999297, 2.0000000,
1427.4219, 1.0000356, 2.0000000,
1427.4233, 1.0001426, 2.0000000,
1427.4247, 1.0000806, 2.0000000,
1427.4261, 0.99983964, 2.0000000,
1427.4275, 1.0002487, 2.0000000,
1427.4289, 0.99975183, 2.0000000,
1427.4303, 1.0001181, 2.0000000,
1427.4316, 1.0003795, 2.0000000,
1427.4330, 1.0002316, 2.0000000,
1427.4344, 0.99988421, 2.0000000,
1427.4358, 0.99994790, 2.0000000,
1427.4372, 1.0001597, 2.0000000,
1427.4386, 1.0002175, 2.0000000,
1427.4400, 0.99977064, 2.0000000,
1427.4414, 0.99989194, 2.0000000,
1427.4428, 1.0002467, 2.0000000,
1427.4441, 1.0000536, 2.0000000,
1427.4455, 1.0000564, 2.0000000,
1427.4469, 0.99966827, 2.0000000,
1427.4483, 1.0000850, 2.0000000,
1427.4497, 0.99993286, 2.0000000,
1427.4511, 0.99992980, 2.0000000,
1427.4525, 1.0002331, 2.0000000,
1427.4539, 0.99991738, 2.0000000,
1427.4553, 0.99988680, 2.0000000,
1427.4566, 1.0000465, 2.0000000,
1427.4580, 1.0000799, 2.0000000,
1427.4594, 0.99989338, 2.0000000,
1427.4608, 0.99984421, 2.0000000,
1427.4622, 1.0001867, 2.0000000,
1427.4636, 1.0001563, 2.0000000,
1427.4650, 0.99984194, 2.0000000,
1427.4664, 1.0001654, 2.0000000,
1427.4678, 0.99997636, 2.0000000,
1427.4691, 0.99980609, 2.0000000,
1427.4705, 0.99971692, 2.0000000,
1427.4719, 1.0000373, 2.0000000,
1427.4733, 0.99984155, 2.0000000,
1427.4747, 0.99993823, 2.0000000,
1427.4761, 0.99999551, 2.0000000,
1427.4775, 1.0001741, 2.0000000,
1427.4789, 0.99982152, 2.0000000,
1427.4803, 0.99997893, 2.0000000,
1427.4816, 0.99987961, 2.0000000,
1427.4830, 0.99999445, 2.0000000,
1427.4844, 1.0001784, 2.0000000,
1427.4858, 1.0001601, 2.0000000,
1427.4872, 1.0002049, 2.0000000,
1427.4886, 0.99981846, 2.0000000,
1427.4900, 0.99979695, 2.0000000,
1427.4914, 1.0000929, 2.0000000,
1427.4928, 1.0000679, 2.0000000,
1427.4941, 0.99985580, 2.0000000,
1427.4955, 0.99998069, 2.0000000,
1427.4969, 1.0001335, 2.0000000,
1427.4983, 1.0001243, 2.0000000,
1427.4997, 1.0001543, 2.0000000,
1427.5011, 1.0001567, 2.0000000,
1427.5025, 0.99954201, 2.0000000,
1427.5039, 0.99985657, 2.0000000,
1427.5053, 0.99993830, 2.0000000,
1427.5066, 0.99996025, 2.0000000,
1427.5080, 1.0000274, 2.0000000,
1427.5094, 0.99994775, 2.0000000,
1427.5108, 1.0001007, 2.0000000,
1427.5122, 0.99994507, 2.0000000,
1427.5136, 1.0003986, 2.0000000,
1427.5150, 0.99993222, 2.0000000,
1427.5164, 1.0001893, 2.0000000,
1427.5178, 1.0004139, 2.0000000,
1427.5191, 0.99986835, 2.0000000,
1427.5205, 1.0002726, 2.0000000,
1427.5219, 0.99987481, 2.0000000,
1427.5233, 0.99973739, 2.0000000,
1427.5247, 0.99983099, 2.0000000,
1427.5261, 0.99996464, 2.0000000,
1427.5275, 0.99986188, 2.0000000,
1427.5289, 0.99996458, 2.0000000,
1427.5303, 0.99990414, 2.0000000,
1427.5316, 0.99993269, 2.0000000,
1427.5330, 0.99990432, 2.0000000,
1427.5344, 0.99981692, 2.0000000,
1427.5358, 0.99968527, 2.0000000,
1427.5372, 1.0002875, 2.0000000,
1427.5386, 0.99995260, 2.0000000,
1427.5400, 0.99966675, 2.0000000,
1427.5414, 0.99993605, 2.0000000,
1427.5428, 0.99989612, 2.0000000,
1427.5441, 1.0001413, 2.0000000,
1427.5455, 0.99952958, 2.0000000,
1427.5469, 1.0000331, 2.0000000,
1427.5483, 1.0000448, 2.0000000,
1427.5497, 0.99996306, 2.0000000,
1427.5511, 0.99990669, 2.0000000,
1427.5525, 0.99967359, 2.0000000,
1427.5539, 0.99958237, 2.0000000,
1427.5553, 0.99982115, 2.0000000,
1427.5566, 1.0000196, 2.0000000,
1427.5580, 0.99971071, 2.0000000,
1427.5594, 0.99971386, 2.0000000,
1427.5608, 0.99997344, 2.0000000,
1427.5622, 0.99983368, 2.0000000,
1427.5636, 0.99964849, 2.0000000,
1427.5650, 0.99956733, 2.0000000,
1427.5664, 0.99959115, 2.0000000,
1427.5677, 1.0001046, 2.0000000,
1427.5691, 0.99961376, 2.0000000,
1427.5705, 0.99986845, 2.0000000,
1427.5719, 0.99965072, 2.0000000,
1427.5733, 0.99962046, 2.0000000,
1427.5747, 0.99976411, 2.0000000,
1427.5761, 0.99965520, 2.0000000,
1427.5775, 1.0004988, 2.0000000,
1427.5789, 0.99971715, 2.0000000,
1427.5802, 0.99984322, 2.0000000,
1427.5816, 0.99962517, 2.0000000,
1427.5830, 0.99958939, 2.0000000,
1427.5844, 0.99985723, 2.0000000,
1427.6039, 1.0014354, 2.0000000,
1427.6052, 0.99975820, 2.0000000,
1427.6066, 0.99982120, 2.0000000,
1427.6080, 0.99967625, 2.0000000,
1427.6094, 0.99984559, 2.0000000,
1427.6108, 0.99989660, 2.0000000,
1427.6122, 0.99979455, 2.0000000,
1427.6136, 1.0000664, 2.0000000,
1427.6150, 0.99961208, 2.0000000,
1427.6164, 0.99998810, 2.0000000,
1427.6177, 0.99968694, 2.0000000,
1427.6191, 0.99980887, 2.0000000,
1427.6205, 0.99961658, 2.0000000,
1427.6219, 0.99974694, 2.0000000,
1427.6233, 0.99966121, 2.0000000,
1427.6247, 0.99981378, 2.0000000,
1427.6261, 0.99990715, 2.0000000,
1427.6275, 1.0000557, 2.0000000,
1427.6289, 1.0001440, 2.0000000,
1427.6302, 0.99981003, 2.0000000,
1427.6316, 1.0000632, 2.0000000,
1427.6330, 0.99988266, 2.0000000,
1427.6358, 0.99967237, 2.0000000,
1427.6372, 0.99981418, 2.0000000,
1427.6386, 1.0000464, 2.0000000,
1427.6400, 0.99962255, 2.0000000,
1427.6414, 1.0002208, 2.0000000,
1427.6427, 1.0000651, 2.0000000,
1427.6441, 0.99977173, 2.0000000,
1427.6455, 0.99973438, 2.0000000,
1427.6469, 0.99983231, 2.0000000,
1427.6483, 0.99994022, 2.0000000,
1427.6497, 0.99994752, 2.0000000,
1427.6511, 1.0003356, 2.0000000,
1427.6525, 1.0000664, 2.0000000,
1427.6539, 0.99995977, 2.0000000,
1427.6552, 0.99986698, 2.0000000,
1427.6566, 1.0000359, 2.0000000,
1427.6580, 0.99996986, 2.0000000,
1427.6594, 1.0000759, 2.0000000,
1427.6608, 0.99988359, 2.0000000,
1427.6622, 0.99999574, 2.0000000,
1427.6636, 0.99980352, 2.0000000,
1427.6650, 1.0000065, 2.0000000,
1427.6664, 0.99992055, 2.0000000,
1427.6677, 0.99980990, 2.0000000,
1427.6691, 1.0000329, 2.0000000,
1427.6705, 1.0001737, 2.0000000,
1427.6719, 0.99987001, 2.0000000,
1427.6733, 1.0000502, 2.0000000,
1427.6747, 0.99999246, 2.0000000,
1427.6761, 1.0001643, 2.0000000,
1427.6775, 1.0003494, 2.0000000,
1427.6789, 1.0002050, 2.0000000,
1427.6802, 1.0003929, 2.0000000,
1427.6816, 1.0000650, 2.0000000,
1427.6830, 1.0003371, 2.0000000,
1427.6844, 1.0000098, 2.0000000,
1427.6858, 1.0000630, 2.0000000,
1427.6872, 0.99993333, 2.0000000,
1427.6886, 1.0001904, 2.0000000,
1427.6900, 0.99987125, 2.0000000,
1427.6914, 0.99996246, 2.0000000,
1427.6927, 1.0002004, 2.0000000,
1427.6941, 1.0000740, 2.0000000,
1427.6955, 1.0000067, 2.0000000,
1427.6969, 1.0000599, 2.0000000,
1427.6983, 1.0000760, 2.0000000,
1427.6997, 1.0002942, 2.0000000,
1427.7011, 0.99980566, 2.0000000,
1427.7025, 0.99988455, 2.0000000,
1427.7039, 1.0000014, 2.0000000,
1427.7052, 0.99979663, 2.0000000,
1427.7066, 0.99999188, 2.0000000,
1427.7080, 0.99978140, 2.0000000,
1427.7094, 1.0000884, 2.0000000,
1427.7108, 0.99983170, 2.0000000,
1427.7122, 0.99990403, 2.0000000,
1427.7136, 0.99988220, 2.0000000,
1427.7150, 1.0000478, 2.0000000,
1427.7164, 1.0001139, 2.0000000,
1427.7177, 0.99983572, 2.0000000,
1427.7191, 1.0000829, 2.0000000,
1427.7205, 0.99971996, 2.0000000,
1427.7219, 1.0000294, 2.0000000,
1427.7233, 1.0001581, 2.0000000,
1427.7247, 0.99987315, 2.0000000,
1427.7261, 0.99981715, 2.0000000,
1427.7275, 0.99975329, 2.0000000,
1427.7289, 0.99974214, 2.0000000,
1427.7302, 1.0002112, 2.0000000,
1427.7316, 0.99971474, 2.0000000,
1427.7330, 0.99947946, 2.0000000,
1427.7344, 0.99981783, 2.0000000,
1427.7358, 0.99996884, 2.0000000,
1427.7372, 0.99989274, 2.0000000,
1427.7386, 1.0000586, 2.0000000,
1427.7400, 0.99998189, 2.0000000,
1427.7414, 1.0001061, 2.0000000,
1427.7427, 1.0002381, 2.0000000,
1427.7441, 1.0002301, 2.0000000,
1427.7455, 0.99994644, 2.0000000,
1427.7469, 1.0001518, 2.0000000,
1427.7483, 1.0002147, 2.0000000,
1427.7497, 1.0000135, 2.0000000,
1427.7511, 1.0001976, 2.0000000,
1427.7525, 1.0002007, 2.0000000,
1427.7539, 0.99994752, 2.0000000,
1427.7552, 0.99996261, 2.0000000,
1427.7566, 1.0000862, 2.0000000,
1427.7580, 0.99979698, 2.0000000,
1427.7594, 1.0001489, 2.0000000,
1427.7608, 1.0001250, 2.0000000,
1427.7622, 0.99991399, 2.0000000,
1427.7636, 1.0000612, 2.0000000,
1427.7650, 0.99991962, 2.0000000,
1427.7664, 0.99976817, 2.0000000,
1427.7677, 1.0000627, 2.0000000,
1427.7691, 1.0000623, 2.0000000,
1427.7705, 1.0000581, 2.0000000,
1427.7719, 1.0001844, 2.0000000,
1427.7733, 1.0001270, 2.0000000,
1427.7747, 1.0000407, 2.0000000,
1427.7761, 0.99996147, 2.0000000,
1427.7775, 1.0001019, 2.0000000,
1427.7789, 0.99968565, 2.0000000,
1427.7802, 1.0000831, 2.0000000,
1427.7816, 1.0000915, 2.0000000,
1427.7830, 1.0001109, 2.0000000,
1427.7844, 1.0000527, 2.0000000,
1427.7858, 1.0001464, 2.0000000,
1427.7872, 0.99965746, 2.0000000,
1427.7886, 1.0000278, 2.0000000,
1427.7900, 0.99974950, 2.0000000,
1427.7914, 0.99981709, 2.0000000,
1427.7927, 1.0002455, 2.0000000,
1427.7941, 0.99991847, 2.0000000,
1427.7955, 1.0000262, 2.0000000,
1427.7969, 0.99969979, 2.0000000,
1427.7983, 0.99979050, 2.0000000,
1427.7997, 1.0001395, 2.0000000,
1427.8011, 0.99999625, 2.0000000,
1427.8025, 0.99989641, 2.0000000,
1427.8039, 0.99991048, 2.0000000,
1427.8052, 1.0001109, 2.0000000,
1427.8066, 1.0001465, 2.0000000,
1427.8080, 1.0001596, 2.0000000,
1427.8094, 0.99974167, 2.0000000,
1427.8108, 1.0001227, 2.0000000,
1427.8122, 1.0000734, 2.0000000,
1427.8136, 1.0000880, 2.0000000,
1427.8150, 0.99995901, 2.0000000,
1427.8164, 1.0000253, 2.0000000,
1427.8177, 0.99975089, 2.0000000,
1427.8191, 1.0000535, 2.0000000,
1427.8205, 0.99985275, 2.0000000,
1427.8219, 1.0000678, 2.0000000,
1427.8233, 1.0000618, 2.0000000,
1427.8247, 0.99982955, 2.0000000,
1427.8261, 0.99991733, 2.0000000,
1427.8275, 0.99996211, 2.0000000,
1427.8289, 0.99977714, 2.0000000,
1427.8302, 0.99998896, 2.0000000,
1427.8316, 1.0000447, 2.0000000,
1427.8330, 1.0000848, 2.0000000,
1427.8344, 0.99990649, 2.0000000,
1427.8358, 0.99995419, 2.0000000,
1427.8372, 1.0000244, 2.0000000,
1427.8386, 1.0001674, 2.0000000,
1427.8400, 0.99978767, 2.0000000,
1427.8414, 0.99994009, 2.0000000,
1427.8427, 1.0000996, 2.0000000,
1427.8441, 1.0000850, 2.0000000,
1427.8455, 0.99982406, 2.0000000,
1427.8469, 0.99988122, 2.0000000,
1427.8483, 0.99983243, 2.0000000,
1427.8497, 0.99988009, 2.0000000,
1427.8511, 1.0002258, 2.0000000,
1427.8525, 1.0000262, 2.0000000,
1427.8539, 1.0000060, 2.0000000,
1427.8552, 0.99970663, 2.0000000,
1427.8566, 1.0000197, 2.0000000,
1427.8580, 1.0002667, 2.0000000,
1427.8594, 1.0000617, 2.0000000,
1427.8608, 1.0000484, 2.0000000,
1427.8622, 1.0000855, 2.0000000,
1427.8636, 1.0004783, 2.0000000,
1427.8650, 0.99998273, 2.0000000,
1427.8664, 0.99973493, 2.0000000,
1427.8677, 0.99960373, 2.0000000,
1427.8691, 1.0001428, 2.0000000,
1427.8705, 0.99969480, 2.0000000,
1427.8719, 1.0001351, 2.0000000,
1427.8733, 1.0001438, 2.0000000,
1427.8747, 1.0005983, 2.0000000,
1427.8761, 1.0001039, 2.0000000,
1427.8775, 1.0001133, 2.0000000,
1427.8789, 1.0000332, 2.0000000,
1427.8802, 1.0002073, 2.0000000,
1427.8816, 0.99983432, 2.0000000,
1427.8830, 1.0002944, 2.0000000,
1427.8844, 1.0001316, 2.0000000,
1427.8858, 1.0002906, 2.0000000,
1427.8872, 0.99985711, 2.0000000,
1427.8886, 0.99991132, 2.0000000,
1427.8900, 0.99978525, 2.0000000,
1427.8914, 1.0001531, 2.0000000,
1427.8927, 1.0001913, 2.0000000,
1427.8941, 1.0000326, 2.0000000,
1427.8955, 0.99979989, 2.0000000,
1427.8969, 0.99999638, 2.0000000,
1427.8983, 1.0000138, 2.0000000,
1427.8997, 1.0000297, 2.0000000,
1427.9011, 0.99996397, 2.0000000,
1427.9025, 1.0001123, 2.0000000,
1427.9039, 0.99999417, 2.0000000,
1427.9052, 1.0001086, 2.0000000,
1427.9066, 1.0000371, 2.0000000,
1427.9080, 0.99981198, 2.0000000,
1427.9094, 0.99974323, 2.0000000,
1427.9108, 1.0002042, 2.0000000,
1427.9122, 0.99987154, 2.0000000,
1427.9136, 0.99952449, 2.0000000,
1427.9150, 0.99993769, 2.0000000,
1427.9164, 0.99977531, 2.0000000,
1427.9177, 0.99983731, 2.0000000,
1427.9191, 0.99983389, 2.0000000,
1427.9205, 1.0000114, 2.0000000,
1427.9219, 0.99977114, 2.0000000,
1427.9233, 1.0001658, 2.0000000,
1427.9247, 0.99985094, 2.0000000,
1427.9261, 1.0003776, 2.0000000,
1427.9275, 1.0000910, 2.0000000,
1427.9289, 1.0000525, 2.0000000,
1427.9302, 1.0000864, 2.0000000,
1427.9316, 1.0001051, 2.0000000,
1427.9330, 0.99979143, 2.0000000,
1427.9344, 1.0001205, 2.0000000,
1427.9358, 0.99989497, 2.0000000,
1427.9372, 1.0002231, 2.0000000,
1427.9386, 1.0000289, 2.0000000,
1427.9400, 0.99984556, 2.0000000,
1427.9414, 1.0004555, 2.0000000,
1427.9427, 1.0000116, 2.0000000,
1427.9441, 0.99987884, 2.0000000,
1427.9455, 0.99992066, 2.0000000,
1427.9469, 0.99988563, 2.0000000,
1427.9483, 1.0000356, 2.0000000,
1427.9497, 1.0001518, 2.0000000,
1427.9511, 0.99993880, 2.0000000,
1427.9525, 0.99998560, 2.0000000,
1427.9539, 0.99970343, 2.0000000,
1427.9552, 1.0000202, 2.0000000,
1427.9566, 1.0000671, 2.0000000,
1427.9580, 1.0000537, 2.0000000,
1427.9594, 1.0002582, 2.0000000,
1427.9608, 0.99990904, 2.0000000,
1427.9622, 0.99984190, 2.0000000,
1427.9636, 1.0001110, 2.0000000,
1427.9650, 1.0001802, 2.0000000,
1427.9664, 1.0001989, 2.0000000,
1427.9677, 1.0001910, 2.0000000,
1427.9691, 0.99971493, 2.0000000,
1427.9705, 1.0000414, 2.0000000,
1427.9719, 1.0001900, 2.0000000,
1427.9733, 1.0001677, 2.0000000,
1427.9747, 0.99999720, 2.0000000,
1427.9761, 0.99997633, 2.0000000,
1427.9775, 0.99972382, 2.0000000,
1427.9789, 0.99993015, 2.0000000,
1427.9802, 1.0000323, 2.0000000,
1427.9816, 1.0003520, 2.0000000,
1427.9830, 1.0000073, 2.0000000,
1427.9844, 1.0004269, 2.0000000,
1427.9858, 1.0001919, 2.0000000,
1427.9872, 0.99999534, 2.0000000,
1427.9886, 1.0000300, 2.0000000,
1427.9900, 1.0002195, 2.0000000,
1427.9914, 0.99995900, 2.0000000,
1427.9927, 0.99993407, 2.0000000,
1427.9941, 0.99976686, 2.0000000,
1427.9955, 0.99970356, 2.0000000,
1427.9969, 0.99994424, 2.0000000,
1427.9983, 0.99998675, 2.0000000,
1427.9997, 0.99992172, 2.0000000,
1428.0011, 1.0001757, 2.0000000,
1428.0025, 1.0000943, 2.0000000,
1428.0039, 0.99992967, 2.0000000,
1428.0052, 0.99985226, 2.0000000,
1428.0066, 0.99989657, 2.0000000,
1428.0080, 0.99980226, 2.0000000,
1428.0094, 1.0000451, 2.0000000,
1428.0108, 0.99990623, 2.0000000,
1428.0122, 1.0000339, 2.0000000,
1428.0136, 0.99988774, 2.0000000,
1428.0150, 1.0000610, 2.0000000,
1428.0164, 1.0000875, 2.0000000,
1428.0177, 1.0001411, 2.0000000,
1428.0191, 0.99987397, 2.0000000,
1428.0205, 0.99999522, 2.0000000,
1428.0219, 1.0001822, 2.0000000,
1428.0233, 0.99998193, 2.0000000,
1428.0247, 1.0001572, 2.0000000,
1428.0261, 1.0001451, 2.0000000,
1428.0275, 0.99999708, 2.0000000,
1428.0289, 0.99991953, 2.0000000,
1428.0302, 1.0001729, 2.0000000,
1428.0316, 1.0003012, 2.0000000,
1428.0330, 0.99993560, 2.0000000,
1428.0344, 0.99976336, 2.0000000,
1428.0358, 0.99983864, 2.0000000,
1428.0372, 1.0002666, 2.0000000,
1428.0386, 0.99992979, 2.0000000,
1428.0400, 0.99974552, 2.0000000,
1428.0414, 0.99968981, 2.0000000,
1428.0427, 0.99981335, 2.0000000,
1428.0441, 0.99993745, 2.0000000,
1428.0455, 1.0000277, 2.0000000,
1428.0469, 0.99998925, 2.0000000,
1428.0483, 1.0000345, 2.0000000,
1428.0497, 1.0000707, 2.0000000,
1428.0511, 0.99996474, 2.0000000,
1428.0525, 0.99965910, 2.0000000,
1428.0539, 1.0000068, 2.0000000,
1428.0552, 0.99994073, 2.0000000,
1428.0566, 1.0000548, 2.0000000,
1428.0580, 1.0002264, 2.0000000,
1428.0594, 0.99990912, 2.0000000,
1428.0608, 1.0002097, 2.0000000,
1428.0622, 0.99987326, 2.0000000,
1428.0636, 0.99977630, 2.0000000,
1428.0650, 1.0001576, 2.0000000,
1428.0664, 1.0000383, 2.0000000,
1428.0677, 0.99990497, 2.0000000,
1428.0691, 0.99983291, 2.0000000,
1428.0705, 0.99999155, 2.0000000,
1428.0719, 0.99998932, 2.0000000,
1428.0733, 1.0000004, 2.0000000,
1428.0747, 1.0002022, 2.0000000,
1428.0761, 0.99994275, 2.0000000,
1428.0775, 0.99991596, 2.0000000,
1428.0789, 1.0002828, 2.0000000,
1428.0802, 0.99979969, 2.0000000,
1428.0816, 0.99993829, 2.0000000,
1428.0830, 0.99998531, 2.0000000,
1428.0844, 1.0001407, 2.0000000,
1428.0858, 1.0000172, 2.0000000,
1428.0872, 1.0000514, 2.0000000,
1428.0886, 1.0000320, 2.0000000,
1428.0900, 1.0001778, 2.0000000,
1428.0914, 1.0002704, 2.0000000,
1428.0927, 0.99974301, 2.0000000,
1428.0941, 0.99974111, 2.0000000,
1428.0955, 1.0000020, 2.0000000,
1428.0969, 0.99977947, 2.0000000,
1428.0983, 1.0000012, 2.0000000,
1428.0997, 1.0000869, 2.0000000,
1428.1011, 1.0000518, 2.0000000,
1428.1025, 0.99981848, 2.0000000,
1428.1039, 0.99976132, 2.0000000,
1428.1052, 1.0001416, 2.0000000,
1428.1066, 1.0001543, 2.0000000,
1428.1080, 0.99993425, 2.0000000,
1428.1094, 1.0001072, 2.0000000,
1428.1108, 1.0003552, 2.0000000,
1428.1122, 0.99983463, 2.0000000,
1428.1136, 0.99999805, 2.0000000,
1428.1150, 0.99992597, 2.0000000,
1428.1164, 0.99999681, 2.0000000,
1428.1177, 1.0002532, 2.0000000,
1428.1191, 1.0001447, 2.0000000,
1428.1205, 0.99999700, 2.0000000,
1428.1219, 1.0000442, 2.0000000,
1428.1233, 0.99985564, 2.0000000,
1428.1247, 1.0001519, 2.0000000,
1428.1261, 1.0001614, 2.0000000,
1428.1275, 0.99996004, 2.0000000,
1428.1289, 1.0000444, 2.0000000,
1428.1302, 1.0002229, 2.0000000,
1428.1316, 0.99983902, 2.0000000,
1428.1330, 1.0000362, 2.0000000,
1428.1344, 0.99971265, 2.0000000,
1428.1358, 0.99987256, 2.0000000,
1428.1372, 0.99984702, 2.0000000,
1428.1386, 1.0000526, 2.0000000,
1428.1400, 1.0000965, 2.0000000,
1428.1414, 0.99999255, 2.0000000,
1428.1427, 0.99978112, 2.0000000,
1428.1441, 0.99990328, 2.0000000,
1428.1455, 1.0000501, 2.0000000,
1428.1469, 1.0000330, 2.0000000,
1428.1483, 0.99983747, 2.0000000,
1428.1497, 1.0000144, 2.0000000,
1428.1511, 1.0000670, 2.0000000,
1428.1525, 0.99978794, 2.0000000,
1428.1538, 0.99994793, 2.0000000,
1428.1552, 0.99982596, 2.0000000,
1428.1566, 1.0001656, 2.0000000,
1428.1580, 1.0000458, 2.0000000,
1428.1594, 1.0000298, 2.0000000,
1428.1608, 1.0001457, 2.0000000,
1428.1622, 0.99995346, 2.0000000,
1428.1636, 1.0001057, 2.0000000,
1428.1650, 1.0001283, 2.0000000,
1428.1663, 0.99969458, 2.0000000,
1428.1677, 0.99992422, 2.0000000,
1428.1691, 1.0000254, 2.0000000,
1428.1705, 0.99996488, 2.0000000,
1428.1719, 1.0000928, 2.0000000,
1428.1733, 0.99949358, 2.0000000,
1428.1747, 0.99969292, 2.0000000,
1428.1761, 1.0001148, 2.0000000,
1428.1775, 1.0003660, 2.0000000,
1428.1788, 1.0001541, 2.0000000,
1428.1802, 1.0000377, 2.0000000,
1428.1816, 0.99979402, 2.0000000,
1428.1830, 1.0001624, 2.0000000,
1428.1844, 0.99996164, 2.0000000,
1428.1858, 0.99994843, 2.0000000,
1428.1872, 1.0001398, 2.0000000,
1428.1886, 1.0001354, 2.0000000,
1428.1900, 0.99995034, 2.0000000,
1428.1913, 0.99994252, 2.0000000,
1428.1927, 1.0001253, 2.0000000,
1428.1941, 0.99975031, 2.0000000,
1428.1955, 0.99990888, 2.0000000,
1428.1969, 0.99966226, 2.0000000,
1428.1983, 1.0000179, 2.0000000,
1428.1997, 1.0000083, 2.0000000,
1428.2011, 0.99990566, 2.0000000,
1428.2025, 0.99995670, 2.0000000,
1428.2038, 1.0000361, 2.0000000,
1428.2052, 0.99994456, 2.0000000,
1428.2066, 1.0001426, 2.0000000,
1428.2080, 0.99994394, 2.0000000,
1428.2094, 1.0001381, 2.0000000,
1428.2108, 0.99994562, 2.0000000,
1428.2122, 1.0000518, 2.0000000,
1428.2136, 0.99989472, 2.0000000,
1428.2150, 1.0001985, 2.0000000,
1428.2163, 0.99992689, 2.0000000,
1428.2177, 1.0001795, 2.0000000,
1428.2191, 0.99989672, 2.0000000,
1428.2205, 1.0000370, 2.0000000,
1428.2219, 0.99991800, 2.0000000,
1428.2233, 0.99993025, 2.0000000,
1428.2247, 1.0001165, 2.0000000,
1428.2261, 0.99997156, 2.0000000,
1428.2275, 0.99987217, 2.0000000,
1428.2288, 0.99965096, 2.0000000,
1428.2302, 0.99996722, 2.0000000,
1428.2316, 1.0003944, 2.0000000,
1428.2330, 1.0001037, 2.0000000,
1428.2344, 1.0003523, 2.0000000,
1428.2358, 0.99996059, 2.0000000,
1428.2372, 0.99984437, 2.0000000,
1428.2386, 0.99986631, 2.0000000,
1428.2400, 1.0005956, 2.0000000,
1428.2413, 1.0003133, 2.0000000,
1428.2427, 1.0002164, 2.0000000,
1428.2441, 1.0001883, 2.0000000,
1428.2455, 0.99997122, 2.0000000,
1428.2469, 1.0000500, 2.0000000,
1428.2483, 0.99985102, 2.0000000,
1428.2497, 0.99993716, 2.0000000,
1428.2511, 0.99968903, 2.0000000,
1428.2525, 0.99986988, 2.0000000,
1428.2538, 1.0000032, 2.0000000,
1428.2552, 0.99990365, 2.0000000,
1428.2566, 0.99997337, 2.0000000,
1428.2580, 0.99985177, 2.0000000,
1428.2594, 1.0000713, 2.0000000,
1428.2608, 1.0001818, 2.0000000,
1428.2622, 0.99998169, 2.0000000,
1428.2636, 1.0001641, 2.0000000,
1428.2650, 1.0001569, 2.0000000,
1428.2663, 0.99981603, 2.0000000,
1428.2677, 0.99955336, 2.0000000,
1428.2691, 0.99994577, 2.0000000,
1428.2705, 0.99988726, 2.0000000,
1428.2719, 0.99983128, 2.0000000,
1428.2733, 1.0000114, 2.0000000,
1428.2747, 0.99994514, 2.0000000,
1428.2761, 1.0002409, 2.0000000,
1428.2775, 0.99988681, 2.0000000,
1428.2788, 0.99980692, 2.0000000,
1428.2802, 1.0001438, 2.0000000,
1428.2816, 0.99996768, 2.0000000,
1428.2830, 0.99993273, 2.0000000,
1428.2844, 1.0001792, 2.0000000,
1428.2858, 0.99995174, 2.0000000,
1428.2872, 0.99993157, 2.0000000,
1428.2886, 1.0001129, 2.0000000,
1428.2900, 0.99981907, 2.0000000,
1428.2913, 0.99964360, 2.0000000,
1428.2927, 0.99993563, 2.0000000,
1428.2941, 1.0001509, 2.0000000,
1428.2955, 0.99992051, 2.0000000,
1428.2969, 0.99969189, 2.0000000,
1428.2983, 1.0000586, 2.0000000,
1428.2997, 1.0000641, 2.0000000,
1428.3011, 0.99996550, 2.0000000,
1428.3025, 0.99994655, 2.0000000,
1428.3038, 1.0002972, 2.0000000,
1428.3052, 1.0005435, 2.0000000,
1428.3066, 0.99980930, 2.0000000,
1428.3080, 1.0000170, 2.0000000,
1428.3094, 0.99982110, 2.0000000,
1428.3108, 1.0000796, 2.0000000,
1428.3122, 1.0000756, 2.0000000,
1428.3136, 0.99980677, 2.0000000,
1428.3150, 1.0001195, 2.0000000,
1428.3163, 0.99992025, 2.0000000,
1428.3177, 0.99981980, 2.0000000,
1428.3191, 1.0000006, 2.0000000,
1428.3205, 1.0000359, 2.0000000,
1428.3219, 1.0001441, 2.0000000,
1428.3233, 1.0000562, 2.0000000,
1428.3247, 1.0001661, 2.0000000,
1428.3261, 0.99996660, 2.0000000,
1428.3275, 0.99962242, 2.0000000,
1428.3288, 0.99996973, 2.0000000,
1428.3302, 1.0003945, 2.0000000,
1428.3316, 1.0001214, 2.0000000,
1428.3330, 1.0001853, 2.0000000,
1428.3344, 0.99982093, 2.0000000,
1428.3358, 1.0001778, 2.0000000,
1428.3372, 1.0000104, 2.0000000,
1428.3386, 1.0000866, 2.0000000,
1428.3400, 0.99977411, 2.0000000,
1428.3413, 1.0003451, 2.0000000,
1428.3427, 1.0000117, 2.0000000,
1428.3441, 1.0000933, 2.0000000,
1428.3455, 0.99993961, 2.0000000,
1428.3469, 1.0001798, 2.0000000,
1428.3483, 1.0000655, 2.0000000,
1428.3497, 1.0002159, 2.0000000,
1428.3511, 0.99999388, 2.0000000,
1428.3525, 1.0001983, 2.0000000,
1428.3538, 0.99981876, 2.0000000,
1428.3552, 1.0002263, 2.0000000,
1428.3566, 1.0001473, 2.0000000,
1428.3580, 1.0000615, 2.0000000,
1428.3594, 1.0002086, 2.0000000,
1428.3608, 0.99981575, 2.0000000,
1428.3622, 1.0001328, 2.0000000,
1428.3636, 1.0001334, 2.0000000,
1428.3650, 1.0004764, 2.0000000,
1428.3663, 1.0000566, 2.0000000,
1428.3677, 1.0000714, 2.0000000,
1428.3691, 0.99999683, 2.0000000,
1428.3705, 1.0002546, 2.0000000,
1428.3719, 0.99995809, 2.0000000,
1428.3733, 0.99986142, 2.0000000,
1428.3747, 1.0001322, 2.0000000,
1428.3761, 1.0000026, 2.0000000,
1428.3775, 0.99999988, 2.0000000,
1428.3788, 1.0001492, 2.0000000,
1428.3802, 1.0000008, 2.0000000,
1428.3816, 0.99968998, 2.0000000,
1428.3830, 1.0000865, 2.0000000,
1428.3844, 1.0003478, 2.0000000,
1428.3858, 0.99974185, 2.0000000,
1428.3872, 0.99966611, 2.0000000,
1428.3886, 0.99995517, 2.0000000,
1428.3900, 1.0001988, 2.0000000,
1428.3913, 1.0002374, 2.0000000,
1428.3927, 1.0001943, 2.0000000,
1428.3941, 0.99997617, 2.0000000,
1428.3955, 0.99991086, 2.0000000,
1428.3969, 1.0000848, 2.0000000,
1428.3983, 1.0000463, 2.0000000,
1428.3997, 1.0000540, 2.0000000,
1428.4011, 0.99988559, 2.0000000,
1428.4025, 0.99993122, 2.0000000,
1428.4038, 0.99989511, 2.0000000,
1428.4052, 1.0000169, 2.0000000,
1428.4066, 1.0000514, 2.0000000,
1428.4080, 1.0001470, 2.0000000,
1428.4094, 0.99990586, 2.0000000,
1428.4108, 1.0000880, 2.0000000,
1428.4122, 1.0005531, 2.0000000,
1428.4136, 1.0000712, 2.0000000,
1428.4150, 1.0000867, 2.0000000,
1428.4163, 0.99977946, 2.0000000,
1428.4177, 1.0001262, 2.0000000,
1428.4191, 1.0002809, 2.0000000,
1428.4205, 1.0003174, 2.0000000,
1428.4219, 1.0001345, 2.0000000,
1428.4233, 0.99998838, 2.0000000,
1428.4247, 1.0001271, 2.0000000,
1428.4261, 0.99997409, 2.0000000,
1428.4275, 0.99991293, 2.0000000,
1428.4288, 1.0001093, 2.0000000,
1428.4302, 0.99993614, 2.0000000,
1428.4316, 0.99974576, 2.0000000,
1428.4330, 1.0000193, 2.0000000,
1428.4344, 1.0000315, 2.0000000,
1428.4358, 1.0000523, 2.0000000,
1428.4372, 1.0002951, 2.0000000,
1428.4386, 1.0003172, 2.0000000,
1428.4400, 0.99994335, 2.0000000,
1428.4413, 1.0000512, 2.0000000,
1428.4427, 0.99992190, 2.0000000,
1428.4441, 1.0002003, 2.0000000,
1428.4455, 1.0000523, 2.0000000,
1428.4469, 0.99979759, 2.0000000,
1428.4483, 1.0001625, 2.0000000,
1428.4497, 1.0001162, 2.0000000,
1428.4511, 1.0000291, 2.0000000,
1428.4525, 0.99997289, 2.0000000,
1428.4538, 1.0002207, 2.0000000,
1428.4552, 1.0001400, 2.0000000,
1428.4566, 0.99991373, 2.0000000,
1428.4580, 0.99958712, 2.0000000,
1428.4594, 0.99990224, 2.0000000,
1428.4608, 1.0001639, 2.0000000,
1428.4622, 1.0000288, 2.0000000,
1428.4636, 1.0001025, 2.0000000,
1428.4650, 0.99999017, 2.0000000,
1428.4663, 1.0000855, 2.0000000,
1428.4677, 0.99999703, 2.0000000,
1428.4691, 0.99987494, 2.0000000,
1428.4705, 0.99986849, 2.0000000,
1428.4719, 1.0000685, 2.0000000,
1428.4733, 0.99998174, 2.0000000,
1428.4747, 1.0001107, 2.0000000,
1428.4761, 0.99974828, 2.0000000,
1428.4775, 0.99984445, 2.0000000,
1428.4788, 1.0000082, 2.0000000,
1428.4802, 1.0000673, 2.0000000,
1428.4816, 0.99996665, 2.0000000,
1428.4830, 0.99991428, 2.0000000,
1428.4844, 0.99979401, 2.0000000,
1428.4858, 1.0002245, 2.0000000,
1428.4872, 1.0000688, 2.0000000,
1428.4886, 1.0000701, 2.0000000,
1428.4900, 1.0000465, 2.0000000,
1428.4913, 0.99980131, 2.0000000,
1428.4927, 1.0000406, 2.0000000,
1428.4941, 0.99964953, 2.0000000,
1428.4955, 0.99981459, 2.0000000,
1428.4969, 0.99976554, 2.0000000,
1428.4983, 0.99995173, 2.0000000,
1428.4997, 0.99980534, 2.0000000,
1428.5011, 1.0004654, 2.0000000,
1428.5025, 0.99982710, 2.0000000,
1428.5038, 0.99974737, 2.0000000,
1428.5052, 0.99987181, 2.0000000,
1428.5066, 1.0000574, 2.0000000,
1428.5080, 1.0000280, 2.0000000,
1428.5094, 0.99995127, 2.0000000,
1428.5108, 0.99977716, 2.0000000,
1428.5122, 1.0004911, 2.0000000,
1428.5136, 1.0002934, 2.0000000,
1428.5150, 0.99988944, 2.0000000,
1428.5163, 1.0004652, 2.0000000,
1428.5177, 1.0000196, 2.0000000,
1428.5191, 1.0002130, 2.0000000,
1428.5205, 1.0002004, 2.0000000,
1428.5219, 0.99988601, 2.0000000,
1428.5233, 1.0003241, 2.0000000,
1428.5247, 0.99998933, 2.0000000,
1428.5261, 0.99996780, 2.0000000,
1428.5275, 1.0002453, 2.0000000,
1428.5288, 0.99996257, 2.0000000,
1428.5302, 0.99980638, 2.0000000,
1428.5316, 1.0000225, 2.0000000,
1428.5330, 0.99983482, 2.0000000,
1428.5344, 1.0001912, 2.0000000,
1428.5358, 1.0001829, 2.0000000,
1428.5372, 1.0000656, 2.0000000,
1428.5386, 0.99987206, 2.0000000,
1428.5400, 1.0001180, 2.0000000,
1428.5413, 0.99999127, 2.0000000,
1428.5427, 1.0000183, 2.0000000,
1428.5441, 1.0000483, 2.0000000,
1428.5455, 0.99983288, 2.0000000,
1428.5469, 0.99979227, 2.0000000,
1428.5483, 0.99968468, 2.0000000,
1428.5497, 0.99996596, 2.0000000,
1428.5511, 0.99988165, 2.0000000,
1428.5525, 0.99994678, 2.0000000,
1428.5538, 0.99985849, 2.0000000,
1428.5552, 0.99986926, 2.0000000,
1428.5566, 1.0000672, 2.0000000,
1428.5580, 0.99985331, 2.0000000,
1428.5594, 0.99984362, 2.0000000,
1428.5608, 1.0001770, 2.0000000,
1428.5622, 0.99985890, 2.0000000,
1428.5636, 0.99996255, 2.0000000,
1428.5650, 1.0003036, 2.0000000,
1428.5663, 0.99985847, 2.0000000,
1428.5677, 0.99980771, 2.0000000,
1428.5691, 1.0000727, 2.0000000,
1428.5705, 1.0000194, 2.0000000,
1428.5719, 0.99990701, 2.0000000,
1428.5733, 0.99989638, 2.0000000,
1428.5747, 1.0000527, 2.0000000,
1428.5761, 0.99997894, 2.0000000,
1428.5775, 1.0001079, 2.0000000,
1428.5788, 0.99997899, 2.0000000,
1428.5802, 1.0000101, 2.0000000,
1428.5816, 0.99988501, 2.0000000,
1428.5830, 0.99986996, 2.0000000,
1428.5844, 1.0002035, 2.0000000,
1428.5858, 0.99975700, 2.0000000,
1428.5872, 1.0000570, 2.0000000,
1428.5886, 0.99997180, 2.0000000,
1428.5900, 0.99989131, 2.0000000,
1428.5913, 0.99983751, 2.0000000,
1428.5927, 1.0000762, 2.0000000,
1428.5941, 1.0001790, 2.0000000,
1428.5955, 0.99992923, 2.0000000,
1428.5969, 0.99987221, 2.0000000,
1428.5983, 0.99999797, 2.0000000,
1428.5997, 1.0001499, 2.0000000,
1428.6011, 0.99993509, 2.0000000,
1428.6025, 0.99971333, 2.0000000,
1428.6038, 0.99996872, 2.0000000,
1428.6052, 1.0000009, 2.0000000,
1428.6066, 0.99978772, 2.0000000,
1428.6080, 1.0000946, 2.0000000,
1428.6094, 1.0000316, 2.0000000,
1428.6108, 0.99986130, 2.0000000,
1428.6122, 0.99989262, 2.0000000,
1428.6136, 0.99996164, 2.0000000,
1428.6150, 0.99986016, 2.0000000,
1428.6163, 0.99998998, 2.0000000,
1428.6177, 0.99971889, 2.0000000,
1428.6191, 0.99994705, 2.0000000,
1428.6205, 0.99971586, 2.0000000,
1428.6219, 0.99995387, 2.0000000,
1428.6233, 0.99989498, 2.0000000,
1428.6247, 0.99983816, 2.0000000,
1428.6261, 1.0001004, 2.0000000,
1428.6275, 0.99990177, 2.0000000,
1428.6288, 0.99990476, 2.0000000,
1428.6302, 0.99986151, 2.0000000,
1428.6316, 0.99994670, 2.0000000,
1428.6330, 1.0000472, 2.0000000,
1428.6344, 0.99990234, 2.0000000,
1428.6358, 0.99969182, 2.0000000,
1428.6372, 0.99981186, 2.0000000,
1428.6386, 0.99994397, 2.0000000,
1428.6400, 0.99996231, 2.0000000,
1428.6413, 0.99993974, 2.0000000,
1428.6427, 0.99996257, 2.0000000,
1428.6441, 0.99993699, 2.0000000,
1428.6455, 0.99990971, 2.0000000,
1428.6469, 0.99992031, 2.0000000,
1428.6483, 0.99976247, 2.0000000,
1428.6497, 1.0000743, 2.0000000,
1428.6511, 1.0000922, 2.0000000,
1428.6525, 1.0001483, 2.0000000,
1428.6538, 1.0000950, 2.0000000,
1428.6552, 0.99993687, 2.0000000,
1428.6566, 0.99993399, 2.0000000,
1428.6580, 1.0002263, 2.0000000,
1428.6594, 0.99990261, 2.0000000,
1428.6608, 0.99974569, 2.0000000,
1428.6622, 1.0001006, 2.0000000,
1428.6636, 1.0000353, 2.0000000,
1428.6650, 1.0001692, 2.0000000,
1428.6663, 1.0000368, 2.0000000,
1428.6677, 1.0001462, 2.0000000,
1428.6691, 0.99993997, 2.0000000,
1428.6705, 0.99991162, 2.0000000,
1428.6719, 0.99994322, 2.0000000,
1428.6733, 0.99966223, 2.0000000,
1428.6747, 1.0001511, 2.0000000,
1428.6761, 1.0000392, 2.0000000,
1428.6775, 0.99993568, 2.0000000,
1428.6788, 1.0001271, 2.0000000,
1428.6802, 0.99983940, 2.0000000,
1428.6816, 1.0000582, 2.0000000,
1428.6830, 1.0000371, 2.0000000,
1428.6844, 1.0004980, 2.0000000,
1428.6858, 0.99983279, 2.0000000,
1428.6872, 1.0001572, 2.0000000,
1428.6886, 0.99987564, 2.0000000,
1428.6900, 0.99986803, 2.0000000,
1428.6913, 0.99991804, 2.0000000,
1428.6927, 0.99983616, 2.0000000,
1428.6941, 0.99994669, 2.0000000,
1428.6955, 0.99981020, 2.0000000,
1428.6969, 1.0000551, 2.0000000,
1428.6983, 0.99997480, 2.0000000,
1428.6997, 1.0001145, 2.0000000,
1428.7011, 0.99982301, 2.0000000,
1428.7025, 0.99985647, 2.0000000,
1428.7038, 0.99988368, 2.0000000,
1428.7052, 0.99997251, 2.0000000,
1428.7066, 1.0001488, 2.0000000,
1428.7080, 1.0000656, 2.0000000,
1428.7094, 0.99981498, 2.0000000,
1428.7108, 1.0000735, 2.0000000,
1428.7122, 1.0000130, 2.0000000,
1428.7136, 1.0000546, 2.0000000,
1428.7149, 1.0000301, 2.0000000,
1428.7163, 0.99992430, 2.0000000,
1428.7177, 1.0000469, 2.0000000,
1428.7191, 0.99995524, 2.0000000,
1428.7205, 1.0001648, 2.0000000,
1428.7219, 1.0001387, 2.0000000,
1428.7233, 1.0002705, 2.0000000,
1428.7247, 1.0001496, 2.0000000,
1428.7261, 1.0001226, 2.0000000,
1428.7274, 0.99983315, 2.0000000,
1428.7288, 0.99984959, 2.0000000,
1428.7302, 1.0000331, 2.0000000,
1428.7316, 0.99988348, 2.0000000,
1428.7330, 0.99982736, 2.0000000,
1428.7344, 0.99992099, 2.0000000,
1428.7358, 1.0000479, 2.0000000,
1428.7372, 1.0002708, 2.0000000,
1428.7386, 0.99987675, 2.0000000,
1428.7399, 1.0000631, 2.0000000,
1428.7413, 0.99988882, 2.0000000,
1428.7427, 1.0000176, 2.0000000,
1428.7441, 0.99996646, 2.0000000,
1428.7455, 0.99998979, 2.0000000,
1428.7469, 0.99995077, 2.0000000,
1428.7483, 1.0000700, 2.0000000,
1428.7497, 0.99994745, 2.0000000,
1428.7511, 0.99989564, 2.0000000,
1428.7524, 1.0002207, 2.0000000,
1428.7538, 1.0004185, 2.0000000,
1428.7552, 0.99998930, 2.0000000,
1428.7566, 0.99995243, 2.0000000,
1428.7580, 0.99986064, 2.0000000,
1428.7594, 1.0000833, 2.0000000,
1428.7608, 1.0000561, 2.0000000,
1428.7622, 1.0000702, 2.0000000,
1428.7636, 1.0000380, 2.0000000,
1428.7649, 1.0001401, 2.0000000,
1428.7663, 1.0001287, 2.0000000,
1428.7677, 0.99998924, 2.0000000,
1428.7691, 1.0003209, 2.0000000,
1428.7705, 1.0002918, 2.0000000,
1428.7719, 1.0002482, 2.0000000,
1428.7733, 1.0001956, 2.0000000,
1428.7747, 0.99980826, 2.0000000,
1428.7761, 1.0001921, 2.0000000,
1428.7774, 1.0001981, 2.0000000,
1428.7788, 1.0000810, 2.0000000,
1428.7802, 1.0000129, 2.0000000,
1428.7816, 1.0001604, 2.0000000,
1428.7830, 1.0000031, 2.0000000,
1428.7844, 1.0000996, 2.0000000,
1428.7858, 0.99996542, 2.0000000,
1428.7872, 0.99981169, 2.0000000,
1428.7886, 1.0001884, 2.0000000,
1428.7899, 1.0002112, 2.0000000,
1428.7913, 0.99996423, 2.0000000,
1428.7927, 1.0001578, 2.0000000,
1428.7941, 0.99990706, 2.0000000,
1428.7955, 0.99964162, 2.0000000,
1428.7969, 0.99974564, 2.0000000,
1428.7983, 0.99990151, 2.0000000,
1428.7997, 0.99983854, 2.0000000,
1428.8011, 1.0000672, 2.0000000,
1428.8024, 1.0000191, 2.0000000,
1428.8038, 1.0001494, 2.0000000,
1428.8052, 1.0000201, 2.0000000,
1428.8066, 1.0002530, 2.0000000,
1428.8080, 0.99952645, 2.0000000,
1428.8094, 1.0001556, 2.0000000,
1428.8108, 0.99996918, 2.0000000,
1428.8122, 1.0000007, 2.0000000,
1428.8136, 0.99992539, 2.0000000,
1428.8149, 0.99989125, 2.0000000,
1428.8163, 1.0001250, 2.0000000,
1428.8177, 0.99992764, 2.0000000,
1428.8191, 1.0000707, 2.0000000,
1428.8205, 0.99976519, 2.0000000,
1428.8219, 0.99989407, 2.0000000,
1428.8233, 0.99979383, 2.0000000,
1428.8247, 0.99984497, 2.0000000,
1428.8261, 0.99995151, 2.0000000,
1428.8274, 1.0000117, 2.0000000,
1428.8288, 0.99990275, 2.0000000,
1428.8302, 0.99995576, 2.0000000,
1428.8316, 1.0000721, 2.0000000,
1428.8330, 1.0000973, 2.0000000,
1428.8344, 1.0001023, 2.0000000,
1428.8358, 0.99987813, 2.0000000,
1428.8372, 0.99986749, 2.0000000,
1428.8386, 1.0000706, 2.0000000,
1428.8399, 1.0002606, 2.0000000,
1428.8413, 1.0000387, 2.0000000,
1428.8427, 0.99992456, 2.0000000,
1428.8441, 0.99990075, 2.0000000,
1428.8455, 1.0003949, 2.0000000,
1428.8469, 0.99995229, 2.0000000,
1428.8483, 0.99987933, 2.0000000,
1428.8497, 1.0000499, 2.0000000,
1428.8511, 1.0001318, 2.0000000,
1428.8524, 1.0000363, 2.0000000,
1428.8538, 0.99997935, 2.0000000,
1428.8552, 1.0000427, 2.0000000,
1428.8566, 0.99985740, 2.0000000,
1428.8580, 0.99995705, 2.0000000,
1428.8594, 1.0003363, 2.0000000,
1428.8608, 1.0002129, 2.0000000,
1428.8622, 1.0001044, 2.0000000,
1428.8636, 1.0002717, 2.0000000,
1428.8649, 1.0000207, 2.0000000,
1428.8663, 1.0002008, 2.0000000,
1428.8677, 1.0001312, 2.0000000,
1428.8691, 0.99982131, 2.0000000,
1428.8705, 1.0000991, 2.0000000,
1428.8719, 0.99994822, 2.0000000,
1428.8733, 0.99995519, 2.0000000,
1428.8747, 1.0001768, 2.0000000,
1428.8761, 1.0002910, 2.0000000,
1428.8774, 1.0002155, 2.0000000,
1428.8788, 0.99992687, 2.0000000,
1428.8802, 1.0001566, 2.0000000,
1428.8816, 0.99978076, 2.0000000,
1428.8830, 0.99990351, 2.0000000,
1428.8844, 1.0002157, 2.0000000,
1428.8858, 0.99950725, 2.0000000,
1428.8872, 0.99993979, 2.0000000,
1428.8886, 1.0000460, 2.0000000,
1428.8899, 0.99988766, 2.0000000,
1428.8913, 1.0000270, 2.0000000,
1428.8927, 1.0000307, 2.0000000,
1428.8941, 1.0000865, 2.0000000,
1428.8955, 1.0000339, 2.0000000,
1428.8969, 1.0002941, 2.0000000,
1428.8983, 1.0001544, 2.0000000,
1428.8997, 0.99996963, 2.0000000,
1428.9011, 0.99997767, 2.0000000,
1428.9024, 0.99976663, 2.0000000,
1428.9038, 1.0000511, 2.0000000,
1428.9052, 0.99990667, 2.0000000,
1428.9066, 0.99989981, 2.0000000,
1428.9080, 0.99998871, 2.0000000,
1428.9094, 0.99987654, 2.0000000,
1428.9108, 0.99992652, 2.0000000,
1428.9122, 0.99988970, 2.0000000,
1428.9136, 1.0000566, 2.0000000,
1428.9149, 1.0000789, 2.0000000,
1428.9163, 1.0001791, 2.0000000,
1428.9177, 0.99984119, 2.0000000,
1428.9191, 0.99982573, 2.0000000,
1428.9205, 0.99989546, 2.0000000,
1428.9219, 1.0000306, 2.0000000,
1428.9233, 1.0004688, 2.0000000,
1428.9247, 0.99993376, 2.0000000,
1428.9261, 1.0002562, 2.0000000,
1428.9274, 0.99993242, 2.0000000,
1428.9288, 0.99991108, 2.0000000,
1428.9302, 0.99977560, 2.0000000,
1428.9316, 1.0000527, 2.0000000,
1428.9330, 1.0000217, 2.0000000,
1428.9344, 1.0001385, 2.0000000,
1428.9358, 1.0001985, 2.0000000,
1428.9372, 1.0000188, 2.0000000,
1428.9386, 0.99995869, 2.0000000,
1428.9399, 0.99971459, 2.0000000,
1428.9413, 0.99989182, 2.0000000,
1428.9427, 0.99969872, 2.0000000,
1428.9441, 1.0001202, 2.0000000,
1428.9455, 1.0001769, 2.0000000,
1428.9469, 0.99976142, 2.0000000,
1428.9483, 1.0000071, 2.0000000,
1428.9497, 0.99988584, 2.0000000,
1428.9511, 1.0001061, 2.0000000,
1428.9524, 1.0000856, 2.0000000,
1428.9538, 1.0000030, 2.0000000,
1428.9552, 1.0000226, 2.0000000,
1428.9566, 0.99995063, 2.0000000,
1428.9580, 1.0002542, 2.0000000,
1428.9594, 0.99978749, 2.0000000,
1428.9608, 0.99985987, 2.0000000,
1428.9622, 0.99976143, 2.0000000,
1428.9636, 0.99979413, 2.0000000,
1428.9649, 1.0000380, 2.0000000,
1428.9663, 0.99992669, 2.0000000,
1428.9677, 1.0000116, 2.0000000,
1428.9691, 1.0001940, 2.0000000,
1428.9705, 0.99985097, 2.0000000,
1428.9719, 1.0000336, 2.0000000,
1428.9733, 1.0000357, 2.0000000,
1428.9747, 1.0000733, 2.0000000,
1428.9761, 0.99997840, 2.0000000,
1428.9774, 1.0001184, 2.0000000,
1428.9788, 0.99991412, 2.0000000,
1428.9802, 0.99976289, 2.0000000,
1428.9816, 1.0000600, 2.0000000,
1428.9830, 1.0000770, 2.0000000,
1428.9844, 1.0002868, 2.0000000,
1428.9858, 1.0001157, 2.0000000,
1428.9872, 1.0000746, 2.0000000,
1428.9886, 0.99993052, 2.0000000,
1428.9899, 0.99973690, 2.0000000,
1428.9913, 1.0000451, 2.0000000,
1428.9927, 0.99987942, 2.0000000,
1428.9941, 0.99994995, 2.0000000,
1428.9955, 1.0001317, 2.0000000,
1428.9969, 0.99990613, 2.0000000,
1428.9983, 1.0003388, 2.0000000,
1428.9997, 1.0000876, 2.0000000,
1429.0011, 1.0001128, 2.0000000,
1429.0024, 1.0000044, 2.0000000,
1429.0038, 1.0001794, 2.0000000,
1429.0052, 0.99982483, 2.0000000,
1429.0066, 1.0001518, 2.0000000,
1429.0080, 1.0000103, 2.0000000,
1429.0094, 0.99994217, 2.0000000,
1429.0108, 0.99985321, 2.0000000,
1429.0122, 1.0002275, 2.0000000,
1429.0136, 1.0000659, 2.0000000,
1429.0149, 0.99996963, 2.0000000,
1429.0163, 0.99988047, 2.0000000,
1429.0177, 1.0002111, 2.0000000,
1429.0191, 1.0000024, 2.0000000,
1429.0205, 1.0000514, 2.0000000,
1429.0219, 1.0001145, 2.0000000,
1429.0233, 0.99998482, 2.0000000,
1429.0247, 0.99977224, 2.0000000,
1429.0261, 1.0001060, 2.0000000,
1429.0274, 0.99990501, 2.0000000,
1429.0288, 0.99993670, 2.0000000,
1429.0302, 0.99984566, 2.0000000,
1429.0316, 1.0000657, 2.0000000,
1429.0330, 0.99984071, 2.0000000,
1429.0344, 0.99992909, 2.0000000,
1429.0358, 0.99994226, 2.0000000,
1429.0372, 0.99996772, 2.0000000,
1429.0386, 1.0001133, 2.0000000,
1429.0399, 1.0001723, 2.0000000,
1429.0413, 0.99994732, 2.0000000,
1429.0427, 0.99967968, 2.0000000,
1429.0441, 0.99958935, 2.0000000,
1429.0455, 0.99994629, 2.0000000,
1429.0469, 0.99986296, 2.0000000,
1429.0483, 0.99997109, 2.0000000,
1429.0497, 0.99982094, 2.0000000,
1429.0511, 0.99980553, 2.0000000,
1429.0524, 0.99994759, 2.0000000,
1429.0538, 0.99982936, 2.0000000,
1429.0552, 0.99986526, 2.0000000,
1429.0566, 1.0002056, 2.0000000,
1429.0580, 1.0002957, 2.0000000,
1429.0594, 1.0002254, 2.0000000,
1429.0608, 0.99991719, 2.0000000,
1429.0622, 1.0002161, 2.0000000,
1429.0636, 1.0001334, 2.0000000,
1429.0649, 0.99999902, 2.0000000,
1429.0663, 1.0000720, 2.0000000,
1429.0677, 1.0000372, 2.0000000,
1429.0691, 0.99995609, 2.0000000,
1429.0705, 0.99989756, 2.0000000,
1429.0719, 1.0001556, 2.0000000,
1429.0733, 0.99996484, 2.0000000,
1429.0747, 1.0001904, 2.0000000,
1429.0761, 0.99984452, 2.0000000,
1429.0774, 0.99996540, 2.0000000,
1429.0788, 0.99994121, 2.0000000,
1429.0802, 0.99996145, 2.0000000,
1429.0816, 1.0000183, 2.0000000,
1429.0830, 1.0000403, 2.0000000,
1429.0844, 0.99985056, 2.0000000,
1429.0858, 0.99999844, 2.0000000,
1429.0872, 0.99992434, 2.0000000,
1429.0886, 0.99967893, 2.0000000,
1429.0899, 1.0001379, 2.0000000,
1429.0913, 1.0001633, 2.0000000,
1429.0927, 0.99977710, 2.0000000,
1429.0941, 0.99994978, 2.0000000,
1429.0955, 0.99987698, 2.0000000,
1429.0969, 1.0000764, 2.0000000,
1429.0983, 0.99983288, 2.0000000,
1429.0997, 0.99993742, 2.0000000,
1429.1011, 0.99987851, 2.0000000,
1429.1024, 0.99987792, 2.0000000,
1429.1038, 0.99966621, 2.0000000,
1429.1052, 0.99982704, 2.0000000,
1429.1066, 1.0000221, 2.0000000,
1429.1080, 1.0000516, 2.0000000,
1429.1094, 0.99993451, 2.0000000,
1429.1108, 1.0000860, 2.0000000,
1429.1122, 0.99994720, 2.0000000,
1429.1136, 1.0000591, 2.0000000,
1429.1149, 1.0001302, 2.0000000,
1429.1163, 1.0003344, 2.0000000,
1429.1177, 1.0001637, 2.0000000,
1429.1191, 0.99956321, 2.0000000,
1429.1205, 1.0000284, 2.0000000,
1429.1219, 1.0001935, 2.0000000,
1429.1233, 1.0001660, 2.0000000,
1429.1247, 1.0000781, 2.0000000,
1429.1261, 0.99971086, 2.0000000,
1429.1274, 0.99985618, 2.0000000,
1429.1288, 0.99998621, 2.0000000,
1429.1302, 0.99993842, 2.0000000,
1429.1316, 0.99986705, 2.0000000,
1429.1330, 1.0002475, 2.0000000,
1429.1344, 0.99981255, 2.0000000,
1429.1358, 1.0000420, 2.0000000,
1429.1372, 0.99994793, 2.0000000,
1429.1386, 1.0000286, 2.0000000,
1429.1399, 1.0000172, 2.0000000,
1429.1413, 1.0000506, 2.0000000,
1429.1427, 1.0000892, 2.0000000,
1429.1441, 1.0000567, 2.0000000,
1429.1455, 1.0000945, 2.0000000,
1429.1469, 1.0001005, 2.0000000,
1429.1483, 1.0000675, 2.0000000,
1429.1497, 0.99994749, 2.0000000,
1429.1511, 1.0000209, 2.0000000,
1429.1524, 0.99977301, 2.0000000,
1429.1538, 1.0000884, 2.0000000,
1429.1552, 1.0000684, 2.0000000,
1429.1566, 1.0000494, 2.0000000,
1429.1580, 1.0002734, 2.0000000,
1429.1594, 1.0002964, 2.0000000,
1429.1608, 1.0000072, 2.0000000,
1429.1622, 1.0001262, 2.0000000,
1429.1636, 0.99990959, 2.0000000,
1429.1649, 0.99996777, 2.0000000,
1429.1663, 0.99988193, 2.0000000,
1429.1677, 0.99982313, 2.0000000,
1429.1691, 1.0000056, 2.0000000,
1429.1705, 0.99988775, 2.0000000,
1429.1719, 0.99995876, 2.0000000,
1429.1733, 0.99966889, 2.0000000,
1429.1747, 0.99989765, 2.0000000,
1429.1761, 1.0000435, 2.0000000,
1429.1774, 0.99993989, 2.0000000,
1429.1788, 1.0002414, 2.0000000,
1429.1802, 1.0000865, 2.0000000,
1429.1816, 0.99974528, 2.0000000,
1429.1830, 1.0000861, 2.0000000,
1429.1844, 1.0000486, 2.0000000,
1429.1858, 0.99976822, 2.0000000,
1429.1872, 1.0002244, 2.0000000,
1429.1886, 1.0001217, 2.0000000,
1429.1899, 1.0001335, 2.0000000,
1429.1913, 1.0001112, 2.0000000,
1429.1927, 1.0000211, 2.0000000,
1429.1941, 0.99984754, 2.0000000,
1429.1955, 0.99990946, 2.0000000,
1429.1969, 1.0000019, 2.0000000,
1429.1983, 1.0000190, 2.0000000,
1429.1997, 1.0001531, 2.0000000,
1429.2011, 0.99973999, 2.0000000,
1429.2024, 0.99965700, 2.0000000,
1429.2038, 1.0000032, 2.0000000,
1429.2052, 0.99991430, 2.0000000,
1429.2066, 1.0002078, 2.0000000,
1429.2080, 1.0000794, 2.0000000,
1429.2094, 1.0000633, 2.0000000,
1429.2108, 1.0002588, 2.0000000,
1429.2122, 1.0000205, 2.0000000,
1429.2136, 1.0000706, 2.0000000,
1429.2149, 1.0000249, 2.0000000,
1429.2163, 0.99997914, 2.0000000,
1429.2177, 1.0001644, 2.0000000,
1429.2191, 0.99986850, 2.0000000,
1429.2205, 0.99968708, 2.0000000,
1429.2219, 1.0000820, 2.0000000,
1429.2233, 1.0001371, 2.0000000,
1429.2247, 1.0001047, 2.0000000,
1429.2261, 0.99993643, 2.0000000,
1429.2274, 0.99996128, 2.0000000,
1429.2288, 1.0001154, 2.0000000,
1429.2302, 0.99992692, 2.0000000,
1429.2316, 1.0001146, 2.0000000,
1429.2330, 1.0003069, 2.0000000,
1429.2344, 1.0000771, 2.0000000,
1429.2358, 1.0000936, 2.0000000,
1429.2372, 0.99999216, 2.0000000,
1429.2386, 1.0000429, 2.0000000,
1429.2399, 1.0000655, 2.0000000,
1429.2413, 0.99997469, 2.0000000,
1429.2427, 0.99998290, 2.0000000,
1429.2441, 0.99991449, 2.0000000,
1429.2455, 1.0000166, 2.0000000,
1429.2469, 0.99994704, 2.0000000,
1429.2483, 1.0001829, 2.0000000,
1429.2497, 1.0000526, 2.0000000,
1429.2510, 0.99981102, 2.0000000,
1429.2524, 1.0001513, 2.0000000,
1429.2538, 0.99991171, 2.0000000,
1429.2552, 0.99990460, 2.0000000,
1429.2566, 1.0000093, 2.0000000,
1429.2580, 1.0002593, 2.0000000,
1429.2594, 1.0001418, 2.0000000,
1429.2608, 1.0001337, 2.0000000,
1429.2622, 0.99971818, 2.0000000,
1429.2635, 1.0001589, 2.0000000,
1429.2649, 1.0001480, 2.0000000,
1429.2663, 0.99989675, 2.0000000,
1429.2677, 0.99995777, 2.0000000,
1429.2691, 1.0003396, 2.0000000,
1429.2705, 1.0000406, 2.0000000,
1429.2719, 1.0001531, 2.0000000,
1429.2733, 0.99982916, 2.0000000,
1429.2747, 1.0002467, 2.0000000,
1429.2760, 1.0000723, 2.0000000,
1429.2774, 0.99982557, 2.0000000,
1429.2788, 1.0000136, 2.0000000,
1429.2802, 1.0000793, 2.0000000,
1429.2816, 0.99988642, 2.0000000,
1429.2830, 0.99972681, 2.0000000,
1429.2844, 0.99990129, 2.0000000,
1429.2858, 0.99971710, 2.0000000,
1429.2872, 1.0000315, 2.0000000,
1429.2885, 0.99995053, 2.0000000,
1429.2899, 1.0000245, 2.0000000,
1429.2913, 1.0000283, 2.0000000,
1429.2927, 0.99997813, 2.0000000,
1429.2941, 1.0002814, 2.0000000,
1429.2955, 1.0001985, 2.0000000,
1429.2969, 0.99998005, 2.0000000,
1429.2983, 1.0000605, 2.0000000,
1429.2997, 0.99991932, 2.0000000,
1429.3010, 0.99998013, 2.0000000,
1429.3024, 1.0001963, 2.0000000,
1429.3038, 1.0002059, 2.0000000,
1429.3052, 1.0001011, 2.0000000,
1429.3066, 1.0000799, 2.0000000,
1429.3080, 1.0000771, 2.0000000,
1429.3094, 0.99987568, 2.0000000,
1429.3108, 1.0000155, 2.0000000,
1429.3122, 0.99969050, 2.0000000,
1429.3135, 1.0000373, 2.0000000,
1429.3149, 1.0002164, 2.0000000,
1429.3163, 0.99986652, 2.0000000,
1429.3177, 0.99981426, 2.0000000,
1429.3191, 0.99976215, 2.0000000,
1429.3205, 1.0000531, 2.0000000,
1429.3219, 0.99996696, 2.0000000,
1429.3233, 0.99986541, 2.0000000,
1429.3247, 0.99982141, 2.0000000,
1429.3260, 1.0000895, 2.0000000,
1429.3274, 0.99998149, 2.0000000,
1429.3288, 1.0000451, 2.0000000,
1429.3302, 0.99998149, 2.0000000,
1429.3316, 1.0000188, 2.0000000,
1429.3330, 1.0002381, 2.0000000,
1429.3344, 0.99999871, 2.0000000,
1429.3358, 0.99978890, 2.0000000,
1429.3372, 1.0000878, 2.0000000,
1429.3385, 1.0001570, 2.0000000,
1429.3399, 1.0000918, 2.0000000,
1429.3413, 0.99999317, 2.0000000,
1429.3427, 1.0000721, 2.0000000,
1429.3441, 0.99997800, 2.0000000,
1429.3455, 0.99961005, 2.0000000,
1429.3469, 1.0001062, 2.0000000,
1429.3483, 1.0001720, 2.0000000,
1429.3497, 1.0000798, 2.0000000,
1429.3510, 0.99999179, 2.0000000,
1429.3524, 1.0001901, 2.0000000,
1429.3538, 1.0000406, 2.0000000,
1429.3552, 0.99986111, 2.0000000,
1429.3566, 1.0001408, 2.0000000,
1429.3580, 0.99988766, 2.0000000,
1429.3594, 0.99995495, 2.0000000,
1429.3608, 1.0000257, 2.0000000,
1429.3622, 0.99987860, 2.0000000,
1429.3635, 0.99971551, 2.0000000,
1429.3649, 0.99995976, 2.0000000,
1429.3663, 1.0001755, 2.0000000,
1429.3677, 1.0000405, 2.0000000,
1429.3691, 1.0001564, 2.0000000,
1429.3705, 1.0001848, 2.0000000,
1429.3719, 1.0000243, 2.0000000,
1429.3733, 1.0000431, 2.0000000,
1429.3747, 1.0000038, 2.0000000,
1429.3760, 1.0000146, 2.0000000,
1429.3774, 0.99985181, 2.0000000,
1429.3788, 1.0001415, 2.0000000,
1429.3802, 0.99964398, 2.0000000,
1429.3816, 1.0001045, 2.0000000,
1429.3830, 0.99991772, 2.0000000,
1429.3844, 1.0000544, 2.0000000,
1429.3858, 1.0001451, 2.0000000,
1429.3872, 1.0001209, 2.0000000,
1429.3885, 1.0001214, 2.0000000,
1429.3899, 0.99974902, 2.0000000,
1429.3913, 0.99990921, 2.0000000,
1429.3927, 1.0001311, 2.0000000,
1429.3941, 1.0002207, 2.0000000,
1429.3955, 1.0002874, 2.0000000,
1429.3969, 0.99986543, 2.0000000,
1429.3983, 1.0001431, 2.0000000,
1429.3997, 0.99983006, 2.0000000,
1429.4010, 1.0001280, 2.0000000,
1429.4024, 0.99993617, 2.0000000,
1429.4038, 1.0002185, 2.0000000,
1429.4052, 0.99984968, 2.0000000,
1429.4066, 1.0001651, 2.0000000,
1429.4080, 0.99978571, 2.0000000,
1429.4094, 1.0002105, 2.0000000,
1429.4108, 1.0000234, 2.0000000,
1429.4122, 0.99972125, 2.0000000,
1429.4135, 0.99997435, 2.0000000,
1429.4149, 1.0001235, 2.0000000,
1429.4163, 1.0000080, 2.0000000,
1429.4177, 0.99982073, 2.0000000,
1429.4191, 0.99995271, 2.0000000,
1429.4205, 0.99987730, 2.0000000,
1429.4219, 0.99986612, 2.0000000,
1429.4233, 0.99986742, 2.0000000,
1429.4247, 1.0000953, 2.0000000,
1429.4260, 0.99999306, 2.0000000,
1429.4274, 0.99997370, 2.0000000,
1429.4288, 0.99980058, 2.0000000,
1429.4302, 0.99995851, 2.0000000,
1429.4316, 0.99984028, 2.0000000,
1429.4330, 1.0001192, 2.0000000,
1429.4344, 1.0000717, 2.0000000,
1429.4358, 1.0003316, 2.0000000,
1429.4372, 1.0000699, 2.0000000,
1429.4385, 1.0003888, 2.0000000,
1429.4399, 0.99995790, 2.0000000,
1429.4413, 0.99994560, 2.0000000,
1429.4427, 1.0000610, 2.0000000,
1429.4441, 1.0000578, 2.0000000,
1429.4455, 0.99981415, 2.0000000,
1429.4469, 1.0003026, 2.0000000,
1429.4483, 1.0002305, 2.0000000,
1429.4497, 0.99989188, 2.0000000,
1429.4510, 1.0001910, 2.0000000,
1429.4524, 1.0001917, 2.0000000,
1429.4538, 0.99996341, 2.0000000,
1429.4552, 1.0001590, 2.0000000,
1429.4566, 1.0001684, 2.0000000,
1429.4580, 0.99995693, 2.0000000,
1429.4594, 1.0000145, 2.0000000,
1429.4608, 1.0000087, 2.0000000,
1429.4622, 0.99979540, 2.0000000,
1429.4635, 0.99989880, 2.0000000,
1429.4649, 0.99994978, 2.0000000,
1429.4663, 0.99987309, 2.0000000,
1429.4677, 1.0003326, 2.0000000,
1429.4691, 1.0001564, 2.0000000,
1429.4705, 1.0000481, 2.0000000,
1429.4719, 0.99994995, 2.0000000,
1429.4733, 1.0000112, 2.0000000,
1429.4747, 0.99986517, 2.0000000,
1429.4760, 0.99996554, 2.0000000,
1429.4774, 1.0001067, 2.0000000,
1429.4788, 1.0001157, 2.0000000,
1429.4802, 1.0002320, 2.0000000,
1429.4816, 0.99994569, 2.0000000,
1429.4830, 1.0001310, 2.0000000,
1429.4844, 1.0000836, 2.0000000,
1429.4858, 1.0000227, 2.0000000,
1429.4872, 0.99999529, 2.0000000,
1429.4885, 0.99976092, 2.0000000,
1429.4899, 1.0003337, 2.0000000,
1429.4913, 1.0000351, 2.0000000,
1429.4927, 0.99988222, 2.0000000,
1429.4941, 0.99989778, 2.0000000,
1429.4955, 1.0000234, 2.0000000,
1429.4969, 0.99994808, 2.0000000,
1429.4983, 1.0001102, 2.0000000,
1429.4997, 0.99966050, 2.0000000,
1429.5010, 1.0001048, 2.0000000,
1429.5024, 0.99970771, 2.0000000,
1429.5038, 1.0000423, 2.0000000,
1429.5052, 1.0000883, 2.0000000,
1429.5066, 0.99983703, 2.0000000,
1429.5080, 0.99989568, 2.0000000,
1429.5094, 0.99995079, 2.0000000,
1429.5108, 1.0001998, 2.0000000,
1429.5122, 0.99987598, 2.0000000,
1429.5135, 1.0000664, 2.0000000,
1429.5149, 0.99963845, 2.0000000,
1429.5163, 1.0003241, 2.0000000,
1429.5177, 1.0000127, 2.0000000,
1429.5191, 1.0000681, 2.0000000,
1429.5205, 0.99999150, 2.0000000,
1429.5219, 1.0000991, 2.0000000,
1429.5233, 0.99998799, 2.0000000,
1429.5247, 1.0000902, 2.0000000,
1429.5260, 1.0001337, 2.0000000,
1429.5274, 1.0001607, 2.0000000,
1429.5288, 1.0000269, 2.0000000,
1429.5302, 1.0000619, 2.0000000,
1429.5316, 0.99983405, 2.0000000,
1429.5330, 1.0000251, 2.0000000,
1429.5344, 1.0000790, 2.0000000,
1429.5358, 1.0000264, 2.0000000,
1429.5372, 1.0001963, 2.0000000,
1429.5385, 0.99990323, 2.0000000,
1429.5399, 0.99971997, 2.0000000,
1429.5413, 1.0000068, 2.0000000,
1429.5427, 1.0001782, 2.0000000,
1429.5441, 1.0001116, 2.0000000,
1429.5455, 0.99975768, 2.0000000,
1429.5469, 0.99985998, 2.0000000,
1429.5483, 0.99987757, 2.0000000,
1429.5497, 0.99988230, 2.0000000,
1429.5510, 1.0001614, 2.0000000,
1429.5524, 1.0001368, 2.0000000,
1429.5538, 0.99992332, 2.0000000,
1429.5552, 1.0000758, 2.0000000,
1429.5566, 1.0000337, 2.0000000,
1429.5580, 1.0000643, 2.0000000,
1429.5594, 1.0000100, 2.0000000,
1429.5608, 1.0000265, 2.0000000,
1429.5622, 0.99980246, 2.0000000,
1429.5635, 0.99970061, 2.0000000,
1429.5649, 0.99998587, 2.0000000,
1429.5663, 0.99995045, 2.0000000,
1429.5677, 0.99977211, 2.0000000,
1429.5691, 1.0001536, 2.0000000,
1429.5705, 1.0000332, 2.0000000,
1429.5719, 0.99988124, 2.0000000,
1429.5733, 0.99985596, 2.0000000,
1429.5747, 0.99968569, 2.0000000,
1429.5760, 1.0002559, 2.0000000,
1429.5774, 1.0003153, 2.0000000,
1429.5788, 0.99999591, 2.0000000,
1429.5802, 1.0000812, 2.0000000,
1429.5816, 1.0000389, 2.0000000,
1429.5830, 1.0000518, 2.0000000,
1429.5844, 0.99975192, 2.0000000,
1429.5858, 1.0002074, 2.0000000,
1429.5872, 1.0000119, 2.0000000,
1429.5885, 0.99998961, 2.0000000,
1429.5899, 1.0002305, 2.0000000,
1429.5913, 1.0000550, 2.0000000,
1429.5927, 0.99976112, 2.0000000,
1429.5941, 1.0000536, 2.0000000,
1429.5955, 0.99991998, 2.0000000,
1429.5969, 0.99990803, 2.0000000,
1429.5983, 0.99985682, 2.0000000,
1429.5997, 0.99980258, 2.0000000,
1429.6010, 1.0000249, 2.0000000,
1429.6024, 0.99981923, 2.0000000,
1429.6038, 1.0001087, 2.0000000,
1429.6052, 1.0002418, 2.0000000,
1429.6066, 1.0001759, 2.0000000,
1429.6080, 0.99991546, 2.0000000,
1429.6094, 0.99974930, 2.0000000,
1429.6108, 0.99991317, 2.0000000,
1429.6122, 0.99995479, 2.0000000,
1429.6135, 1.0000072, 2.0000000,
1429.6149, 1.0002147, 2.0000000,
1429.6163, 0.99970207, 2.0000000,
1429.6177, 1.0000216, 2.0000000,
1429.6191, 1.0001067, 2.0000000,
1429.6205, 0.99996146, 2.0000000,
1429.6219, 0.99977461, 2.0000000,
1429.6233, 1.0000418, 2.0000000,
1429.6247, 0.99979937, 2.0000000,
1429.6260, 1.0000860, 2.0000000,
1429.6274, 1.0000089, 2.0000000,
1429.6288, 0.99990289, 2.0000000,
1429.6302, 1.0000974, 2.0000000,
1429.6316, 1.0000258, 2.0000000,
1429.6330, 0.99997302, 2.0000000,
1429.6344, 1.0001243, 2.0000000,
1429.6358, 0.99989713, 2.0000000,
1429.6372, 1.0000198, 2.0000000,
1429.6385, 1.0000224, 2.0000000,
1429.6399, 0.99992703, 2.0000000,
1429.6413, 1.0000867, 2.0000000,
1429.6427, 1.0000620, 2.0000000,
1429.6441, 1.0000497, 2.0000000,
1429.6455, 1.0000911, 2.0000000,
1429.6469, 1.0001449, 2.0000000,
1429.6483, 0.99972944, 2.0000000,
1429.6497, 0.99987420, 2.0000000,
1429.6510, 1.0004535, 2.0000000,
1429.6524, 0.99999436, 2.0000000,
1429.6538, 1.0000898, 2.0000000,
1429.6552, 0.99988342, 2.0000000,
1429.6566, 0.99995752, 2.0000000,
1429.6580, 0.99995979, 2.0000000,
1429.6594, 0.99987085, 2.0000000,
1429.6608, 0.99996082, 2.0000000,
1429.6622, 0.99996964, 2.0000000,
1429.6635, 1.0001443, 2.0000000,
1429.6649, 1.0000362, 2.0000000,
1429.6663, 0.99990371, 2.0000000,
1429.6677, 0.99987922, 2.0000000,
1429.6691, 1.0001836, 2.0000000,
1429.6705, 1.0001523, 2.0000000,
1429.6719, 1.0000476, 2.0000000,
1429.6733, 1.0000695, 2.0000000,
1429.6747, 0.99991643, 2.0000000,
1429.6760, 0.99997561, 2.0000000,
1429.6774, 0.99974434, 2.0000000,
1429.6788, 0.99976347, 2.0000000,
1429.6802, 1.0001462, 2.0000000,
1429.6816, 1.0002225, 2.0000000,
1429.6830, 0.99998191, 2.0000000,
1429.6844, 1.0000045, 2.0000000,
1429.6858, 0.99987919, 2.0000000,
1429.6872, 0.99993592, 2.0000000,
1429.6885, 0.99988797, 2.0000000,
1429.6899, 1.0000169, 2.0000000,
1429.6913, 1.0000362, 2.0000000,
1429.6927, 1.0001409, 2.0000000,
1429.6941, 1.0000638, 2.0000000,
1429.6955, 0.99997714, 2.0000000,
1429.6969, 0.99982814, 2.0000000,
1429.6983, 0.99976190, 2.0000000,
1429.6997, 0.99991767, 2.0000000,
1429.7010, 0.99966422, 2.0000000,
1429.7024, 0.99982137, 2.0000000,
1429.7038, 1.0000679, 2.0000000,
1429.7052, 0.99997064, 2.0000000,
1429.7066, 0.99998349, 2.0000000,
1429.7080, 0.99996100, 2.0000000,
1429.7094, 1.0001575, 2.0000000,
1429.7108, 0.99986094, 2.0000000,
1429.7122, 0.99974499, 2.0000000,
1429.7135, 1.0000341, 2.0000000,
1429.7149, 0.99975496, 2.0000000,
1429.7163, 0.99974677, 2.0000000,
1429.7177, 0.99993199, 2.0000000,
1429.7191, 0.99980303, 2.0000000,
1429.7205, 1.0002130, 2.0000000,
1429.7219, 0.99986687, 2.0000000,
1429.7233, 0.99989888, 2.0000000,
1429.7247, 0.99987888, 2.0000000,
1429.7260, 1.0001250, 2.0000000,
1429.7274, 0.99989215, 2.0000000,
1429.7288, 1.0002307, 2.0000000,
1429.7302, 1.0001626, 2.0000000,
1429.7316, 0.99966819, 2.0000000,
1429.7330, 1.0000345, 2.0000000,
1429.7344, 0.99996568, 2.0000000,
1429.7358, 0.99975419, 2.0000000,
1429.7372, 1.0000655, 2.0000000,
1429.7385, 0.99996542, 2.0000000,
1429.7399, 0.99982917, 2.0000000,
1429.7413, 1.0001700, 2.0000000,
1429.7427, 0.99986060, 2.0000000,
1429.7441, 0.99987562, 2.0000000,
1429.7455, 0.99998951, 2.0000000,
1429.7469, 1.0001694, 2.0000000,
1429.7483, 0.99986431, 2.0000000,
1429.7497, 0.99980141, 2.0000000,
1429.7510, 1.0001399, 2.0000000,
1429.7524, 1.0000155, 2.0000000,
1429.7538, 1.0001181, 2.0000000,
1429.7552, 1.0000824, 2.0000000,
1429.7566, 0.99965342, 2.0000000,
1429.7580, 0.99997326, 2.0000000,
1429.7594, 0.99983747, 2.0000000,
1429.7608, 0.99977002, 2.0000000,
1429.7622, 0.99985125, 2.0000000,
1429.7635, 0.99991217, 2.0000000,
1429.7649, 0.99983257, 2.0000000,
1429.7663, 1.0000000, 2.0000000,
1429.7677, 0.99993623, 2.0000000,
1429.7691, 0.99995459, 2.0000000,
1429.7705, 0.99986514, 2.0000000,
1429.7719, 1.0000990, 2.0000000,
1429.7733, 0.99983504, 2.0000000,
1429.7746, 1.0001259, 2.0000000,
1429.7760, 0.99990482, 2.0000000,
1429.7774, 1.0001062, 2.0000000,
1429.7788, 1.0001137, 2.0000000,
1429.7802, 0.99977953, 2.0000000,
1429.7816, 1.0000818, 2.0000000,
1429.7830, 0.99983489, 2.0000000,
1429.7844, 1.0003403, 2.0000000,
1429.7858, 0.99994544, 2.0000000,
1429.7871, 0.99985221, 2.0000000,
1429.7885, 0.99979021, 2.0000000,
1429.7899, 0.99988733, 2.0000000,
1429.7913, 1.0001307, 2.0000000,
1429.7927, 0.99978904, 2.0000000,
1429.7941, 0.99981647, 2.0000000,
1429.7955, 0.99981451, 2.0000000,
1429.7969, 1.0001854, 2.0000000,
1429.7983, 1.0000418, 2.0000000,
1429.7996, 0.99986344, 2.0000000,
1429.8010, 1.0000659, 2.0000000,
1429.8024, 0.99989631, 2.0000000,
1429.8038, 0.99984821, 2.0000000,
1429.8052, 1.0000315, 2.0000000,
1429.8066, 0.99993574, 2.0000000,
1429.8080, 0.99986482, 2.0000000,
1429.8094, 0.99999090, 2.0000000,
1429.8108, 0.99999131, 2.0000000,
1429.8121, 0.99970962, 2.0000000,
1429.8135, 1.0001874, 2.0000000,
1429.8149, 0.99999403, 2.0000000,
1429.8163, 1.0001424, 2.0000000,
1429.8177, 0.99995963, 2.0000000,
1429.8191, 1.0000526, 2.0000000,
1429.8205, 0.99959860, 2.0000000,
1429.8219, 0.99996791, 2.0000000,
1429.8233, 1.0000950, 2.0000000,
1429.8246, 0.99999958, 2.0000000,
1429.8260, 0.99977506, 2.0000000,
1429.8274, 0.99973685, 2.0000000,
1429.8288, 0.99953571, 2.0000000,
1429.8302, 0.99988894, 2.0000000,
1429.8316, 1.0001459, 2.0000000,
1429.8330, 1.0000024, 2.0000000,
1429.8344, 1.0000393, 2.0000000,
1429.8358, 0.99997935, 2.0000000,
1429.8371, 1.0000790, 2.0000000,
1429.8385, 1.0000217, 2.0000000,
1429.8399, 1.0001466, 2.0000000,
1429.8413, 1.0002756, 2.0000000,
1429.8427, 1.0000626, 2.0000000,
1429.8441, 1.0000987, 2.0000000,
1429.8455, 1.0000361, 2.0000000,
1429.8469, 0.99986698, 2.0000000,
1429.8483, 0.99998664, 2.0000000,
1429.8496, 1.0001909, 2.0000000,
1429.8510, 1.0000194, 2.0000000,
1429.8524, 0.99995464, 2.0000000,
1429.8538, 1.0005026, 2.0000000,
1429.8552, 0.99999957, 2.0000000,
1429.8566, 0.99993381, 2.0000000,
1429.8580, 0.99990250, 2.0000000,
1429.8594, 1.0000600, 2.0000000,
1429.8608, 1.0001855, 2.0000000,
1429.8621, 0.99993842, 2.0000000,
1429.8635, 1.0003579, 2.0000000,
1429.8649, 1.0001197, 2.0000000,
1429.8663, 1.0000248, 2.0000000,
1429.8677, 1.0002520, 2.0000000,
1429.8691, 0.99993845, 2.0000000,
1429.8705, 0.99954517, 2.0000000,
1429.8719, 0.99983358, 2.0000000,
1429.8733, 1.0000329, 2.0000000,
1429.8746, 1.0000582, 2.0000000,
1429.8760, 0.99984917, 2.0000000,
1429.8774, 1.0003617, 2.0000000,
1429.8788, 1.0002579, 2.0000000,
1429.8802, 1.0001766, 2.0000000,
1429.8816, 1.0001957, 2.0000000,
1429.8830, 1.0000755, 2.0000000,
1429.8844, 1.0001099, 2.0000000,
1429.8858, 1.0000696, 2.0000000,
1429.8871, 1.0000760, 2.0000000,
1429.8885, 1.0001085, 2.0000000,
1429.8899, 0.99971521, 2.0000000,
1429.8913, 0.99999371, 2.0000000,
1429.8927, 0.99990356, 2.0000000,
1429.8941, 0.99996192, 2.0000000,
1429.8955, 0.99951869, 2.0000000,
1429.8969, 0.99992216, 2.0000000,
1429.8983, 1.0001067, 2.0000000,
1429.8996, 0.99979626, 2.0000000,
1429.9010, 1.0000076, 2.0000000,
1429.9024, 1.0000182, 2.0000000,
1429.9038, 0.99978370, 2.0000000,
1429.9052, 0.99979507, 2.0000000,
1429.9066, 0.99988252, 2.0000000,
1429.9080, 0.99999979, 2.0000000,
1429.9094, 1.0000675, 2.0000000,
1429.9108, 1.0001469, 2.0000000,
1429.9121, 1.0002050, 2.0000000,
1429.9135, 1.0003166, 2.0000000,
1429.9149, 0.99989916, 2.0000000,
1429.9163, 1.0000730, 2.0000000,
1429.9177, 1.0001974, 2.0000000,
1429.9191, 0.99984429, 2.0000000,
1429.9205, 0.99994707, 2.0000000,
1429.9219, 1.0004788, 2.0000000,
1429.9233, 0.99989594, 2.0000000,
1429.9246, 0.99996057, 2.0000000,
1429.9260, 1.0004630, 2.0000000,
1429.9274, 1.0000832, 2.0000000,
1429.9288, 1.0002713, 2.0000000,
1429.9302, 0.99996591, 2.0000000,
1429.9316, 1.0001773, 2.0000000,
1429.9330, 1.0001803, 2.0000000,
1429.9344, 1.0001219, 2.0000000,
1429.9358, 1.0000908, 2.0000000,
1429.9371, 0.99988788, 2.0000000,
1429.9385, 0.99982873, 2.0000000,
1429.9399, 0.99994284, 2.0000000,
1429.9413, 0.99980368, 2.0000000,
1429.9427, 0.99966536, 2.0000000,
1429.9441, 1.0000636, 2.0000000,
1429.9455, 1.0000159, 2.0000000,
1429.9469, 1.0000382, 2.0000000,
1429.9483, 1.0000493, 2.0000000,
1429.9496, 1.0000608, 2.0000000,
1429.9510, 0.99999276, 2.0000000,
1429.9524, 0.99998575, 2.0000000,
1429.9538, 1.0001056, 2.0000000,
1429.9552, 1.0001679, 2.0000000,
1429.9566, 1.0001787, 2.0000000,
1429.9580, 0.99986233, 2.0000000,
1429.9594, 1.0000982, 2.0000000,
1429.9608, 1.0000697, 2.0000000,
1429.9621, 1.0001205, 2.0000000,
1429.9635, 0.99993608, 2.0000000,
1429.9649, 0.99975311, 2.0000000,
1429.9663, 1.0000041, 2.0000000,
1429.9677, 1.0000431, 2.0000000,
1429.9691, 1.0000639, 2.0000000,
1429.9705, 0.99984842, 2.0000000,
1429.9719, 0.99993210, 2.0000000,
1429.9733, 0.99998354, 2.0000000,
1429.9746, 1.0000773, 2.0000000,
1429.9760, 1.0000957, 2.0000000,
1429.9774, 0.99986633, 2.0000000,
1429.9788, 1.0001552, 2.0000000,
1429.9802, 1.0001198, 2.0000000,
1429.9816, 1.0005942, 2.0000000,
1429.9830, 0.99974627, 2.0000000,
1429.9844, 1.0004372, 2.0000000,
1429.9858, 1.0000761, 2.0000000,
1429.9871, 1.0001144, 2.0000000,
1429.9885, 0.99992395, 2.0000000,
1429.9899, 1.0003011, 2.0000000,
1429.9913, 1.0000164, 2.0000000,
1429.9927, 1.0000991, 2.0000000,
1429.9941, 1.0000508, 2.0000000,
1429.9955, 1.0000917, 2.0000000,
1429.9969, 1.0000286, 2.0000000,
1429.9983, 0.99987296, 2.0000000,
1429.9996, 1.0001199, 2.0000000,
1430.0010, 1.0002870, 2.0000000,
1430.0024, 0.99998924, 2.0000000,
1430.0038, 0.99967044, 2.0000000,
1430.0052, 1.0001044, 2.0000000,
1430.0066, 0.99997587, 2.0000000,
1430.0080, 0.99999970, 2.0000000,
1430.0094, 1.0000398, 2.0000000,
1430.0108, 0.99996013, 2.0000000,
1430.0121, 0.99988916, 2.0000000,
1430.0135, 0.99998098, 2.0000000,
1430.0149, 1.0000943, 2.0000000,
1430.0163, 1.0000652, 2.0000000,
1430.0177, 1.0000986, 2.0000000,
1430.0191, 1.0003012, 2.0000000,
1430.0205, 0.99976651, 2.0000000,
1430.0219, 0.99999116, 2.0000000,
1430.0233, 1.0000209, 2.0000000,
1430.0246, 0.99976061, 2.0000000,
1430.0260, 0.99985995, 2.0000000,
1430.0274, 0.99998053, 2.0000000,
1430.0288, 0.99996574, 2.0000000,
1430.0302, 1.0000490, 2.0000000,
1430.0316, 0.99996304, 2.0000000,
1430.0330, 1.0000661, 2.0000000,
1430.0344, 0.99986901, 2.0000000,
1430.0358, 1.0003414, 2.0000000,
1430.0371, 1.0001447, 2.0000000,
1430.0385, 1.0002232, 2.0000000,
1430.0399, 0.99984824, 2.0000000,
1430.0413, 0.99971773, 2.0000000,
1430.0427, 1.0000809, 2.0000000,
1430.0441, 1.0001586, 2.0000000,
1430.0455, 1.0001075, 2.0000000,
1430.0469, 1.0002413, 2.0000000,
1430.0483, 0.99987190, 2.0000000,
1430.0496, 0.99996642, 2.0000000,
1430.0510, 0.99995290, 2.0000000,
1430.0524, 0.99997239, 2.0000000,
1430.0538, 1.0000616, 2.0000000,
1430.0552, 1.0000734, 2.0000000,
1430.0566, 1.0000792, 2.0000000,
1430.0580, 1.0002103, 2.0000000,
1430.0594, 0.99992605, 2.0000000,
1430.0608, 0.99987893, 2.0000000,
1430.0621, 0.99987897, 2.0000000,
1430.0635, 0.99999346, 2.0000000,
1430.0649, 1.0001696, 2.0000000,
1430.0663, 1.0002376, 2.0000000,
1430.0677, 1.0001280, 2.0000000,
1430.0691, 0.99994718, 2.0000000,
1430.0705, 0.99996073, 2.0000000,
1430.0719, 1.0000585, 2.0000000,
1430.0733, 1.0002480, 2.0000000,
1430.0746, 0.99989028, 2.0000000,
1430.0760, 1.0002122, 2.0000000,
1430.0774, 0.99965410, 2.0000000,
1430.0788, 0.99993705, 2.0000000,
1430.0802, 1.0001621, 2.0000000,
1430.0816, 0.99990567, 2.0000000,
1430.0830, 0.99990719, 2.0000000,
1430.0844, 1.0001609, 2.0000000,
1430.0858, 0.99993135, 2.0000000,
1430.0871, 0.99988154, 2.0000000,
1430.0885, 1.0000702, 2.0000000,
1430.0899, 0.99979647, 2.0000000,
1430.0913, 1.0001133, 2.0000000,
1430.0927, 0.99976990, 2.0000000,
1430.0941, 0.99998411, 2.0000000,
1430.0955, 1.0001057, 2.0000000,
1430.0969, 1.0001069, 2.0000000,
1430.0983, 1.0000386, 2.0000000,
1430.0996, 1.0002409, 2.0000000,
1430.1010, 1.0003823, 2.0000000,
1430.1024, 1.0001822, 2.0000000,
1430.1038, 0.99987010, 2.0000000,
1430.1052, 0.99969672, 2.0000000,
1430.1066, 1.0002835, 2.0000000,
1430.1080, 1.0001918, 2.0000000,
1430.1094, 0.99986303, 2.0000000,
1430.1108, 0.99990833, 2.0000000,
1430.1121, 0.99999341, 2.0000000,
1430.1135, 0.99979607, 2.0000000,
1430.1149, 0.99984172, 2.0000000,
1430.1163, 1.0001409, 2.0000000,
1430.1177, 0.99995531, 2.0000000,
1430.1191, 1.0001179, 2.0000000,
1430.1205, 0.99992043, 2.0000000,
1430.1219, 1.0000788, 2.0000000,
1430.1233, 1.0002293, 2.0000000,
1430.1246, 1.0000476, 2.0000000,
1430.1260, 0.99974476, 2.0000000,
1430.1274, 1.0000088, 2.0000000,
1430.1288, 0.99998567, 2.0000000,
1430.1302, 1.0000046, 2.0000000,
1430.1316, 0.99977540, 2.0000000,
1430.1330, 1.0000485, 2.0000000,
1430.1344, 0.99997507, 2.0000000,
1430.1358, 0.99995988, 2.0000000,
1430.1371, 0.99997137, 2.0000000,
1430.1385, 0.99991560, 2.0000000,
1430.1399, 1.0001726, 2.0000000,
1430.1413, 1.0001708, 2.0000000,
1430.1427, 1.0000335, 2.0000000,
1430.1441, 1.0001093, 2.0000000,
1430.1455, 0.99994554, 2.0000000,
1430.1469, 0.99978222, 2.0000000,
1430.1483, 1.0001596, 2.0000000,
1430.1496, 1.0002345, 2.0000000,
1430.1510, 0.99990952, 2.0000000,
1430.1524, 1.0000875, 2.0000000,
1430.1538, 1.0001521, 2.0000000,
1430.1552, 0.99991818, 2.0000000,
1430.1566, 1.0000214, 2.0000000,
1430.1580, 0.99987712, 2.0000000,
1430.1594, 1.0000028, 2.0000000,
1430.1608, 0.99978449, 2.0000000,
1430.1621, 1.0001126, 2.0000000,
1430.1635, 0.99991230, 2.0000000,
1430.1649, 0.99988295, 2.0000000,
1430.1663, 0.99991422, 2.0000000,
1430.1677, 0.99999839, 2.0000000,
1430.1691, 0.99965095, 2.0000000,
1430.1705, 0.99983491, 2.0000000,
1430.1719, 1.0001075, 2.0000000,
1430.1733, 1.0000330, 2.0000000,
1430.1746, 1.0001472, 2.0000000,
1430.1760, 1.0000952, 2.0000000,
1430.1774, 1.0000468, 2.0000000,
1430.1788, 0.99988711, 2.0000000,
1430.1802, 0.99998055, 2.0000000,
1430.1816, 1.0003416, 2.0000000,
1430.1830, 0.99995228, 2.0000000,
1430.1844, 1.0002400, 2.0000000,
1430.1858, 0.99994034, 2.0000000,
1430.1871, 1.0000412, 2.0000000,
1430.1885, 1.0002582, 2.0000000,
1430.1899, 0.99996358, 2.0000000,
1430.1913, 0.99992994, 2.0000000,
1430.1927, 0.99981282, 2.0000000,
1430.1941, 0.99979000, 2.0000000,
1430.1955, 1.0001143, 2.0000000,
1430.1969, 1.0000991, 2.0000000,
1430.1983, 1.0002478, 2.0000000,
1430.1996, 0.99997710, 2.0000000,
1430.2010, 0.99994062, 2.0000000,
1430.2024, 0.99976253, 2.0000000,
1430.2038, 0.99981424, 2.0000000,
1430.2052, 0.99988342, 2.0000000,
1430.2066, 1.0003306, 2.0000000,
1430.2080, 1.0000491, 2.0000000,
1430.2094, 0.99991290, 2.0000000,
1430.2108, 0.99997572, 2.0000000,
1430.2121, 0.99986551, 2.0000000,
1430.2135, 1.0001891, 2.0000000,
1430.2149, 1.0000038, 2.0000000,
1430.2163, 1.0000905, 2.0000000,
1430.2177, 0.99994378, 2.0000000,
1430.2191, 1.0001752, 2.0000000,
1430.2205, 1.0000171, 2.0000000,
1430.2219, 1.0000892, 2.0000000,
1430.2233, 0.99981820, 2.0000000,
1430.2246, 1.0000059, 2.0000000,
1430.2260, 0.99972426, 2.0000000,
1430.2274, 1.0000376, 2.0000000,
1430.2288, 0.99994290, 2.0000000,
1430.2302, 1.0000407, 2.0000000,
1430.2316, 1.0004032, 2.0000000,
1430.2330, 1.0000204, 2.0000000,
1430.2344, 1.0001551, 2.0000000,
1430.2358, 1.0001981, 2.0000000,
1430.2371, 1.0002025, 2.0000000,
1430.2385, 0.99989911, 2.0000000,
1430.2399, 1.0002428, 2.0000000,
1430.2413, 0.99962054, 2.0000000,
1430.2427, 0.99998708, 2.0000000,
1430.2441, 1.0001239, 2.0000000,
1430.2455, 1.0001683, 2.0000000,
1430.2469, 1.0000405, 2.0000000,
1430.2483, 1.0001165, 2.0000000,
1430.2496, 0.99980809, 2.0000000,
1430.2510, 0.99999621, 2.0000000,
1430.2524, 1.0001392, 2.0000000,
1430.2538, 1.0000757, 2.0000000,
1430.2552, 1.0000943, 2.0000000,
1430.2566, 1.0000385, 2.0000000,
1430.2580, 0.99993014, 2.0000000,
1430.2594, 1.0000794, 2.0000000,
1430.2607, 1.0001209, 2.0000000,
1430.2621, 0.99985452, 2.0000000,
1430.2635, 1.0001042, 2.0000000,
1430.2649, 1.0000812, 2.0000000,
1430.2663, 0.99983129, 2.0000000,
1430.2677, 1.0000445, 2.0000000,
1430.2691, 1.0000401, 2.0000000,
1430.2705, 0.99978104, 2.0000000,
1430.2719, 0.99985895, 2.0000000,
1430.2732, 0.99985743, 2.0000000,
1430.2746, 0.99999335, 2.0000000,
1430.2760, 1.0000277, 2.0000000,
1430.2774, 1.0000168, 2.0000000,
1430.2788, 0.99977783, 2.0000000,
1430.2802, 0.99999728, 2.0000000,
1430.2816, 0.99964659, 2.0000000,
1430.2830, 1.0000326, 2.0000000,
1430.2844, 0.99976973, 2.0000000,
1430.2857, 1.0001264, 2.0000000,
1430.2871, 1.0000150, 2.0000000,
1430.2885, 1.0000267, 2.0000000,
1430.2899, 1.0001347, 2.0000000,
1430.2913, 0.99977571, 2.0000000,
1430.2927, 1.0001072, 2.0000000,
1430.2941, 1.0002083, 2.0000000,
1430.2955, 0.99998011, 2.0000000,
1430.2969, 1.0001849, 2.0000000,
1430.2982, 1.0002314, 2.0000000,
1430.2996, 0.99970722, 2.0000000,
1430.3010, 0.99967448, 2.0000000,
1430.3024, 1.0000088, 2.0000000,
1430.3038, 1.0001269, 2.0000000,
1430.3052, 1.0000476, 2.0000000,
1430.3066, 1.0000359, 2.0000000,
1430.3080, 0.99981960, 2.0000000,
1430.3094, 0.99990375, 2.0000000,
1430.3107, 0.99985630, 2.0000000,
1430.3121, 0.99977557, 2.0000000,
1430.3135, 0.99992459, 2.0000000,
1430.3149, 1.0000412, 2.0000000,
1430.3163, 1.0000685, 2.0000000,
1430.3177, 0.99964815, 2.0000000,
1430.3191, 1.0000148, 2.0000000,
1430.3205, 0.99998227, 2.0000000,
1430.3219, 1.0001724, 2.0000000,
1430.3232, 0.99989077, 2.0000000,
1430.3246, 0.99962206, 2.0000000,
1430.3260, 1.0001026, 2.0000000,
1430.3274, 1.0003366, 2.0000000,
1430.3288, 1.0000165, 2.0000000,
1430.3302, 1.0001121, 2.0000000,
1430.3316, 1.0001153, 2.0000000,
1430.3330, 0.99961423, 2.0000000,
1430.3344, 0.99992054, 2.0000000,
1430.3357, 0.99996611, 2.0000000,
1430.3371, 1.0000082, 2.0000000,
1430.3385, 0.99997942, 2.0000000,
1430.3399, 0.99967968, 2.0000000,
1430.3413, 0.99994457, 2.0000000,
1430.3427, 1.0001853, 2.0000000,
1430.3441, 0.99973140, 2.0000000,
1430.3455, 0.99994080, 2.0000000,
1430.3469, 0.99963118, 2.0000000,
1430.3482, 0.99995444, 2.0000000,
1430.3496, 0.99997820, 2.0000000,
1430.3510, 1.0000501, 2.0000000,
1430.3524, 0.99995247, 2.0000000,
1430.3538, 1.0001093, 2.0000000,
1430.3552, 0.99979161, 2.0000000,
1430.3566, 0.99998646, 2.0000000,
1430.3580, 0.99995430, 2.0000000,
1430.3594, 0.99996788, 2.0000000,
1430.3607, 0.99960750, 2.0000000,
1430.3621, 1.0000256, 2.0000000,
1430.3635, 1.0001444, 2.0000000,
1430.3649, 1.0000309, 2.0000000,
1430.3663, 1.0000102, 2.0000000,
1430.3677, 1.0000365, 2.0000000,
1430.3691, 0.99992198, 2.0000000,
1430.3705, 0.99970200, 2.0000000,
1430.3719, 1.0000509, 2.0000000,
1430.3732, 0.99988959, 2.0000000,
1430.3746, 0.99990572, 2.0000000,
1430.3760, 1.0001840, 2.0000000,
1430.3774, 0.99958593, 2.0000000,
1430.3788, 0.99988909, 2.0000000,
1430.3802, 0.99992298, 2.0000000,
1430.3816, 0.99996437, 2.0000000,
1430.3830, 0.99965450, 2.0000000,
1430.3844, 1.0000814, 2.0000000,
1430.3857, 1.0003113, 2.0000000,
1430.3871, 1.0000957, 2.0000000,
1430.3885, 0.99974714, 2.0000000,
1430.3899, 1.0002898, 2.0000000,
1430.3913, 0.99965720, 2.0000000,
1430.3927, 0.99977493, 2.0000000,
1430.3941, 0.99987405, 2.0000000,
1430.3955, 0.99996470, 2.0000000,
1430.3969, 1.0000333, 2.0000000,
1430.3982, 1.0000084, 2.0000000,
1430.3996, 1.0002921, 2.0000000,
1430.4010, 1.0001349, 2.0000000,
1430.4024, 0.99988921, 2.0000000,
1430.4038, 1.0000681, 2.0000000,
1430.4052, 1.0003500, 2.0000000,
1430.4066, 1.0003167, 2.0000000,
1430.4080, 1.0003450, 2.0000000,
1430.4094, 1.0001944, 2.0000000,
1430.4107, 1.0001948, 2.0000000,
1430.4121, 1.0002030, 2.0000000,
1430.4135, 0.99978794, 2.0000000,
1430.4149, 0.99965735, 2.0000000,
1430.4163, 1.0002845, 2.0000000,
1430.4177, 1.0001845, 2.0000000,
1430.4191, 0.99995587, 2.0000000,
1430.4205, 1.0001855, 2.0000000,
1430.4219, 0.99997445, 2.0000000,
1430.4232, 1.0002072, 2.0000000,
1430.4246, 1.0000321, 2.0000000,
1430.4260, 0.99994676, 2.0000000,
1430.4274, 1.0000525, 2.0000000,
1430.4288, 1.0001757, 2.0000000,
1430.4302, 1.0000212, 2.0000000,
1430.4316, 0.99973825, 2.0000000,
1430.4330, 0.99983796, 2.0000000,
1430.4344, 1.0001595, 2.0000000,
1430.4357, 1.0001430, 2.0000000,
1430.4371, 1.0000654, 2.0000000,
1430.4385, 0.99997180, 2.0000000,
1430.4399, 1.0000669, 2.0000000,
1430.4413, 0.99994469, 2.0000000,
1430.4427, 1.0002105, 2.0000000,
1430.4441, 0.99993578, 2.0000000,
1430.4455, 0.99997052, 2.0000000,
1430.4469, 1.0005094, 2.0000000,
1430.4482, 1.0000185, 2.0000000,
1430.4496, 1.0002105, 2.0000000,
1430.4510, 0.99973468, 2.0000000,
1430.4524, 1.0001326, 2.0000000,
1430.4538, 0.99975115, 2.0000000,
1430.4552, 1.0002756, 2.0000000,
1430.4566, 0.99993297, 2.0000000,
1430.4580, 1.0001769, 2.0000000,
1430.4594, 0.99997290, 2.0000000,
1430.4607, 1.0000055, 2.0000000,
1430.4621, 0.99963177, 2.0000000,
1430.4635, 0.99989647, 2.0000000,
1430.4649, 1.0001618, 2.0000000,
1430.4663, 0.99982730, 2.0000000,
1430.4677, 0.99998253, 2.0000000,
1430.4691, 1.0002155, 2.0000000,
1430.4705, 1.0000753, 2.0000000,
1430.4719, 1.0001649, 2.0000000,
1430.4732, 1.0001660, 2.0000000,
1430.4746, 1.0001296, 2.0000000,
1430.4760, 0.99993432, 2.0000000,
1430.4774, 1.0002178, 2.0000000,
1430.4788, 1.0000429, 2.0000000,
1430.4802, 0.99989898, 2.0000000,
1430.4816, 0.99980111, 2.0000000,
1430.4830, 0.99968693, 2.0000000,
1430.4844, 1.0002261, 2.0000000,
1430.4857, 0.99989543, 2.0000000,
1430.4871, 0.99995565, 2.0000000,
1430.4885, 1.0003757, 2.0000000,
1430.4899, 1.0001981, 2.0000000,
1430.4913, 0.99992857, 2.0000000,
1430.4927, 1.0000057, 2.0000000,
1430.4941, 1.0000472, 2.0000000,
1430.4955, 0.99993354, 2.0000000,
1430.4969, 0.99989191, 2.0000000,
1430.4982, 0.99991597, 2.0000000,
1430.4996, 1.0000899, 2.0000000,
1430.5010, 0.99984189, 2.0000000,
1430.5024, 0.99994078, 2.0000000,
1430.5038, 1.0001859, 2.0000000,
1430.5052, 0.99998613, 2.0000000,
1430.5066, 0.99977289, 2.0000000,
1430.5080, 1.0001599, 2.0000000,
1430.5094, 0.99961737, 2.0000000,
1430.5107, 0.99971856, 2.0000000,
1430.5121, 0.99978185, 2.0000000,
1430.5135, 1.0000793, 2.0000000,
1430.5149, 1.0000788, 2.0000000,
1430.5163, 1.0000852, 2.0000000,
1430.5177, 0.99985806, 2.0000000,
1430.5191, 1.0000412, 2.0000000,
1430.5205, 0.99978205, 2.0000000,
1430.5219, 0.99981428, 2.0000000,
1430.5232, 0.99998956, 2.0000000,
1430.5246, 1.0000079, 2.0000000,
1430.5260, 0.99938281, 2.0000000,
1430.5274, 0.99999443, 2.0000000,
1430.5288, 0.99989208, 2.0000000,
1430.5302, 1.0002157, 2.0000000,
1430.5316, 0.99996520, 2.0000000,
1430.5330, 0.99938652, 2.0000000,
1430.5344, 0.99982575, 2.0000000,
1430.5357, 1.0000147, 2.0000000,
1430.5371, 0.99998038, 2.0000000,
1430.5385, 0.99981792, 2.0000000,
1430.5399, 0.99974227, 2.0000000,
1430.5413, 1.0002386, 2.0000000,
1430.5427, 0.99983488, 2.0000000,
1430.5441, 1.0001235, 2.0000000,
1430.5455, 0.99973989, 2.0000000,
1430.5469, 0.99981439, 2.0000000,
1430.5482, 1.0001055, 2.0000000,
1430.5496, 1.0001589, 2.0000000,
1430.5510, 1.0002598, 2.0000000,
1430.5524, 1.0001189, 2.0000000,
1430.5538, 1.0003830, 2.0000000,
1430.5552, 1.0000378, 2.0000000,
1430.5566, 1.0001020, 2.0000000,
1430.5580, 0.99993399, 2.0000000,
1430.5594, 0.99990802, 2.0000000,
1430.5607, 0.99997420, 2.0000000,
1430.5621, 0.99998937, 2.0000000,
1430.5635, 1.0001513, 2.0000000,
1430.5649, 1.0003580, 2.0000000,
1430.5663, 1.0000110, 2.0000000,
1430.5677, 0.99989412, 2.0000000,
1430.5691, 0.99991091, 2.0000000,
1430.5705, 0.99986873, 2.0000000,
1430.5719, 1.0000094, 2.0000000,
1430.5732, 1.0000155, 2.0000000,
1430.5746, 1.0003900, 2.0000000,
1430.5760, 0.99968504, 2.0000000,
1430.5774, 0.99995587, 2.0000000,
1430.5788, 0.99999214, 2.0000000,
1430.5802, 0.99992357, 2.0000000,
1430.5816, 1.0001413, 2.0000000,
1430.5830, 1.0001377, 2.0000000,
1430.5844, 0.99996062, 2.0000000,
1430.6038, 0.99997441, 2.0000000,
1430.6052, 0.99983777, 2.0000000,
1430.6066, 0.99991027, 2.0000000,
1430.6080, 1.0001727, 2.0000000,
1430.6094, 0.99991778, 2.0000000,
1430.6107, 0.99965231, 2.0000000,
1430.6121, 0.99983343, 2.0000000,
1430.6135, 0.99978349, 2.0000000,
1430.6149, 0.99992424, 2.0000000,
1430.6163, 1.0000356, 2.0000000,
1430.6177, 1.0001905, 2.0000000,
1430.6191, 1.0001284, 2.0000000,
1430.6205, 0.99995009, 2.0000000,
1430.6219, 1.0000891, 2.0000000,
1430.6232, 1.0001178, 2.0000000,
1430.6246, 0.99984520, 2.0000000,
1430.6260, 1.0001677, 2.0000000,
1430.6274, 0.99999432, 2.0000000,
1430.6288, 1.0002265, 2.0000000,
1430.6302, 1.0001901, 2.0000000,
1430.6316, 0.99987403, 2.0000000,
1430.6330, 0.99990078, 2.0000000,
1430.6344, 0.99998044, 2.0000000,
1430.6357, 0.99992712, 2.0000000,
1430.6371, 1.0000692, 2.0000000,
1430.6385, 1.0002234, 2.0000000,
1430.6399, 1.0001042, 2.0000000,
1430.6413, 0.99991480, 2.0000000,
1430.6427, 1.0002080, 2.0000000,
1430.6441, 1.0000493, 2.0000000,
1430.6455, 0.99991592, 2.0000000,
1430.6469, 1.0000215, 2.0000000,
1430.6482, 1.0001798, 2.0000000,
1430.6496, 1.0001113, 2.0000000,
1430.6510, 1.0000129, 2.0000000,
1430.6524, 0.99967983, 2.0000000,
1430.6538, 0.99994871, 2.0000000,
1430.6552, 0.99972206, 2.0000000,
1430.6566, 0.99993472, 2.0000000,
1430.6580, 0.99989741, 2.0000000,
1430.6594, 0.99994948, 2.0000000,
1430.6607, 0.99970186, 2.0000000,
1430.6621, 0.99986623, 2.0000000,
1430.6635, 0.99994524, 2.0000000,
1430.6649, 0.99941082, 2.0000000,
1430.6663, 0.99985876, 2.0000000,
1430.6677, 0.99985945, 2.0000000,
1430.6691, 0.99987584, 2.0000000,
1430.6705, 0.99991098, 2.0000000,
1430.6719, 0.99972685, 2.0000000,
1430.6732, 1.0000041, 2.0000000,
1430.6746, 0.99978591, 2.0000000,
1430.6760, 0.99978564, 2.0000000,
1430.6774, 0.99990760, 2.0000000,
1430.6788, 0.99996004, 2.0000000,
1430.6802, 1.0000507, 2.0000000,
1430.6816, 0.99979223, 2.0000000,
1430.6830, 0.99965989, 2.0000000,
1430.6844, 0.99963328, 2.0000000,
1430.6857, 0.99990758, 2.0000000,
1430.6871, 0.99988701, 2.0000000,
1430.6885, 0.99956596, 2.0000000,
1430.6899, 0.99979824, 2.0000000,
1430.6913, 0.99962424, 2.0000000,
1430.6927, 0.99959940, 2.0000000,
1430.6941, 0.99960912, 2.0000000,
1430.6955, 0.99975626, 2.0000000,
1430.6969, 0.99988468, 2.0000000,
1430.6982, 0.99991198, 2.0000000,
1430.6996, 0.99978337, 2.0000000,
1430.7010, 0.99940898, 2.0000000,
1430.7024, 0.99982340, 2.0000000,
1430.7038, 0.99968800, 2.0000000,
1430.7052, 0.99963763, 2.0000000,
1430.7066, 0.99962415, 2.0000000,
1430.7080, 0.99980224, 2.0000000,
1430.7094, 0.99983498, 2.0000000,
1430.7107, 0.99989231, 2.0000000,
1430.7121, 0.99950885, 2.0000000,
1430.7135, 0.99959186, 2.0000000,
1430.7149, 0.99979581, 2.0000000,
1430.7163, 0.99981849, 2.0000000,
1430.7177, 0.99995188, 2.0000000,
1430.7191, 0.99945064, 2.0000000,
1430.7205, 0.99984043, 2.0000000,
1430.7219, 0.99964338, 2.0000000,
1430.7232, 1.0000007, 2.0000000,
1430.7246, 0.99951970, 2.0000000,
1430.7260, 0.99985083, 2.0000000,
1430.7274, 0.99981642, 2.0000000,
1430.7288, 0.99972036, 2.0000000,
1430.7302, 0.99979143, 2.0000000,
1430.7316, 0.99987356, 2.0000000,
1430.7330, 0.99990670, 2.0000000,
1430.7344, 0.99991666, 2.0000000,
1430.7357, 0.99953443, 2.0000000,
1430.7371, 0.99966949, 2.0000000,
1430.7385, 1.0003049, 2.0000000,
1430.7399, 0.99957316, 2.0000000,
1430.7413, 1.0000877, 2.0000000,
1430.7427, 0.99996871, 2.0000000,
1430.7441, 0.99989852, 2.0000000,
1430.7455, 0.99978337, 2.0000000,
1430.7468, 0.99980874, 2.0000000,
1430.7482, 0.99996692, 2.0000000,
1430.7496, 0.99990093, 2.0000000,
1430.7510, 0.99990436, 2.0000000,
1430.7524, 0.99978461, 2.0000000,
1430.7538, 0.99992505, 2.0000000,
1430.7552, 0.99994778, 2.0000000,
1430.7566, 0.99970031, 2.0000000,
1430.7580, 0.99973551, 2.0000000,
1430.7593, 0.99989748, 2.0000000,
1430.7607, 0.99988402, 2.0000000,
1430.7621, 0.99988883, 2.0000000,
1430.7635, 1.0000204, 2.0000000,
1430.7649, 1.0001826, 2.0000000,
1430.7663, 0.99978921, 2.0000000,
1430.7677, 0.99994173, 2.0000000,
1430.7691, 1.0001208, 2.0000000,
1430.7705, 1.0002826, 2.0000000,
1430.7718, 0.99977539, 2.0000000,
1430.7732, 1.0000349, 2.0000000,
1430.7746, 1.0000168, 2.0000000,
1430.7760, 0.99998386, 2.0000000,
1430.7774, 0.99992619, 2.0000000,
1430.7788, 1.0002544, 2.0000000,
1430.7802, 0.99980345, 2.0000000,
1430.7816, 0.99988271, 2.0000000,
1430.7830, 0.99985704, 2.0000000,
1430.7843, 0.99986366, 2.0000000,
1430.7857, 0.99989760, 2.0000000,
1430.7871, 1.0001735, 2.0000000,
1430.7885, 1.0001025, 2.0000000,
1430.7899, 0.99987025, 2.0000000,
1430.7913, 1.0002804, 2.0000000,
1430.7927, 0.99998581, 2.0000000,
1430.7941, 0.99998615, 2.0000000,
1430.7955, 0.99977420, 2.0000000,
1430.7968, 0.99983920, 2.0000000,
1430.7982, 1.0000200, 2.0000000,
1430.7996, 0.99987119, 2.0000000,
1430.8010, 0.99974642, 2.0000000,
1430.8024, 1.0000921, 2.0000000,
1430.8038, 1.0002202, 2.0000000,
1430.8052, 1.0001958, 2.0000000,
1430.8066, 1.0006083, 2.0000000,
1430.8080, 1.0000143, 2.0000000,
1430.8093, 1.0000694, 2.0000000,
1430.8107, 0.99988633, 2.0000000,
1430.8121, 0.99999753, 2.0000000,
1430.8135, 1.0001789, 2.0000000,
1430.8149, 0.99999634, 2.0000000,
1430.8163, 1.0000113, 2.0000000,
1430.8177, 1.0001910, 2.0000000,
1430.8191, 0.99988126, 2.0000000,
1430.8205, 0.99977749, 2.0000000,
1430.8218, 1.0002232, 2.0000000,
1430.8232, 0.99997045, 2.0000000,
1430.8246, 1.0001283, 2.0000000,
1430.8260, 1.0001498, 2.0000000,
1430.8274, 0.99993589, 2.0000000,
1430.8288, 1.0001141, 2.0000000,
1430.8302, 1.0003246, 2.0000000,
1430.8316, 1.0002027, 2.0000000,
1430.8330, 1.0001663, 2.0000000,
1430.8343, 0.99971280, 2.0000000,
1430.8357, 1.0002389, 2.0000000,
1430.8371, 1.0000873, 2.0000000,
1430.8385, 0.99984772, 2.0000000,
1430.8399, 0.99981992, 2.0000000,
1430.8413, 0.99982871, 2.0000000,
1430.8427, 0.99997709, 2.0000000,
1430.8441, 1.0001985, 2.0000000,
1430.8455, 1.0001269, 2.0000000,
1430.8468, 1.0002427, 2.0000000,
1430.8482, 0.99969351, 2.0000000,
1430.8496, 1.0001257, 2.0000000,
1430.8510, 0.99986050, 2.0000000,
1430.8524, 0.99987933, 2.0000000,
1430.8538, 1.0001930, 2.0000000,
1430.8552, 0.99978019, 2.0000000,
1430.8566, 0.99991764, 2.0000000,
1430.8580, 1.0000373, 2.0000000,
1430.8593, 0.99986202, 2.0000000,
1430.8607, 0.99965538, 2.0000000,
1430.8621, 0.99998308, 2.0000000,
1430.8635, 0.99998201, 2.0000000,
1430.8649, 0.99999000, 2.0000000,
1430.8663, 1.0001921, 2.0000000,
1430.8677, 0.99986462, 2.0000000,
1430.8691, 0.99995952, 2.0000000,
1430.8705, 0.99992333, 2.0000000,
1430.8718, 0.99993626, 2.0000000,
1430.8732, 1.0000283, 2.0000000,
1430.8746, 0.99975685, 2.0000000,
1430.8760, 1.0001927, 2.0000000,
1430.8774, 1.0001117, 2.0000000,
1430.8788, 1.0000027, 2.0000000,
1430.8802, 0.99984844, 2.0000000,
1430.8816, 1.0001172, 2.0000000,
1430.8830, 1.0002292, 2.0000000,
1430.8843, 0.99984905, 2.0000000,
1430.8857, 1.0000573, 2.0000000,
1430.8871, 1.0000542, 2.0000000,
1430.8885, 0.99974857, 2.0000000,
1430.8899, 0.99982792, 2.0000000,
1430.8913, 1.0000859, 2.0000000,
1430.8927, 1.0000006, 2.0000000,
1430.8941, 0.99995222, 2.0000000,
1430.8955, 0.99991221, 2.0000000,
1430.8968, 1.0000306, 2.0000000,
1430.8982, 1.0000474, 2.0000000,
1430.8996, 0.99996485, 2.0000000,
1430.9010, 1.0001112, 2.0000000,
1430.9024, 1.0000932, 2.0000000,
1430.9038, 0.99995143, 2.0000000,
1430.9052, 0.99980330, 2.0000000,
1430.9066, 1.0001135, 2.0000000,
1430.9080, 0.99986136, 2.0000000,
1430.9093, 0.99989696, 2.0000000,
1430.9107, 0.99988474, 2.0000000,
1430.9121, 1.0000089, 2.0000000,
1430.9135, 1.0003237, 2.0000000,
1430.9149, 0.99989892, 2.0000000,
1430.9163, 0.99991288, 2.0000000,
1430.9177, 0.99993775, 2.0000000,
1430.9191, 0.99975445, 2.0000000,
1430.9205, 1.0001093, 2.0000000,
1430.9218, 1.0001010, 2.0000000,
1430.9232, 0.99994336, 2.0000000,
1430.9246, 1.0002012, 2.0000000,
1430.9260, 1.0000861, 2.0000000,
1430.9274, 0.99990388, 2.0000000,
1430.9288, 0.99999719, 2.0000000,
1430.9302, 1.0000572, 2.0000000,
1430.9316, 0.99966932, 2.0000000,
1430.9330, 0.99994250, 2.0000000,
1430.9343, 0.99983010, 2.0000000,
1430.9357, 1.0004317, 2.0000000,
1430.9371, 0.99990067, 2.0000000,
1430.9385, 1.0001057, 2.0000000,
1430.9399, 0.99997201, 2.0000000,
1430.9413, 1.0002563, 2.0000000,
1430.9427, 1.0002540, 2.0000000,
1430.9441, 1.0001196, 2.0000000,
1430.9455, 0.99979318, 2.0000000,
1430.9468, 0.99988782, 2.0000000,
1430.9482, 1.0002169, 2.0000000,
1430.9496, 0.99983413, 2.0000000,
1430.9510, 1.0001765, 2.0000000,
1430.9524, 0.99969438, 2.0000000,
1430.9538, 0.99983259, 2.0000000,
1430.9552, 1.0001140, 2.0000000,
1430.9566, 0.99980743, 2.0000000,
1430.9580, 0.99990868, 2.0000000,
1430.9593, 1.0000810, 2.0000000,
1430.9607, 0.99996178, 2.0000000,
1430.9621, 0.99976344, 2.0000000,
1430.9635, 0.99981679, 2.0000000,
1430.9649, 0.99989297, 2.0000000,
1430.9663, 1.0001391, 2.0000000,
1430.9677, 0.99982531, 2.0000000,
1430.9691, 0.99995881, 2.0000000,
1430.9705, 1.0001188, 2.0000000,
1430.9718, 0.99999874, 2.0000000,
1430.9732, 0.99983249, 2.0000000,
1430.9746, 1.0001324, 2.0000000,
1430.9760, 1.0001684, 2.0000000,
1430.9774, 1.0000250, 2.0000000,
1430.9788, 0.99998146, 2.0000000,
1430.9802, 1.0002399, 2.0000000,
1430.9816, 0.99979431, 2.0000000,
1430.9830, 1.0003939, 2.0000000,
1430.9843, 1.0001473, 2.0000000,
1430.9857, 1.0004127, 2.0000000,
1430.9871, 0.99985099, 2.0000000,
1430.9885, 1.0002157, 2.0000000,
1430.9899, 0.99992267, 2.0000000,
1430.9913, 1.0000603, 2.0000000,
1430.9927, 0.99983780, 2.0000000,
1430.9941, 0.99967610, 2.0000000,
1430.9955, 0.99994194, 2.0000000,
1430.9968, 0.99974952, 2.0000000,
1430.9982, 1.0000286, 2.0000000,
1430.9996, 0.99999156, 2.0000000,
1431.0010, 1.0001337, 2.0000000,
1431.0024, 1.0000163, 2.0000000,
1431.0038, 1.0000933, 2.0000000,
1431.0052, 0.99994101, 2.0000000,
1431.0066, 0.99974218, 2.0000000,
1431.0080, 0.99996812, 2.0000000,
1431.0093, 1.0000020, 2.0000000,
1431.0107, 0.99974676, 2.0000000,
1431.0121, 1.0000509, 2.0000000,
1431.0135, 0.99984282, 2.0000000,
1431.0149, 1.0000402, 2.0000000,
1431.0163, 0.99994860, 2.0000000,
1431.0177, 0.99985880, 2.0000000,
1431.0191, 0.99985282, 2.0000000,
1431.0205, 0.99987299, 2.0000000,
1431.0218, 1.0000813, 2.0000000,
1431.0232, 1.0000620, 2.0000000,
1431.0246, 1.0003886, 2.0000000,
1431.0260, 0.99980597, 2.0000000,
1431.0274, 0.99980053, 2.0000000,
1431.0288, 1.0001529, 2.0000000,
1431.0302, 1.0001315, 2.0000000,
1431.0316, 1.0000976, 2.0000000,
1431.0330, 0.99992386, 2.0000000,
1431.0343, 0.99971454, 2.0000000,
1431.0357, 1.0000215, 2.0000000,
1431.0371, 0.99995748, 2.0000000,
1431.0385, 0.99987707, 2.0000000,
1431.0399, 1.0001340, 2.0000000,
1431.0413, 1.0001323, 2.0000000,
1431.0427, 0.99993847, 2.0000000,
1431.0441, 1.0002236, 2.0000000,
1431.0455, 0.99991702, 2.0000000,
1431.0468, 1.0001402, 2.0000000,
1431.0482, 0.99985921, 2.0000000,
1431.0496, 1.0000847, 2.0000000,
1431.0510, 1.0000122, 2.0000000,
1431.0524, 0.99999973, 2.0000000,
1431.0538, 1.0000789, 2.0000000,
1431.0552, 0.99999713, 2.0000000,
1431.0566, 0.99997217, 2.0000000,
1431.0580, 1.0001251, 2.0000000,
1431.0593, 0.99995590, 2.0000000,
1431.0607, 1.0000572, 2.0000000,
1431.0621, 1.0002354, 2.0000000,
1431.0635, 1.0001986, 2.0000000,
1431.0649, 1.0003622, 2.0000000,
1431.0663, 0.99980441, 2.0000000,
1431.0677, 0.99990319, 2.0000000,
1431.0691, 0.99992872, 2.0000000,
1431.0705, 0.99973175, 2.0000000,
1431.0718, 0.99987325, 2.0000000,
1431.0732, 1.0000064, 2.0000000,
1431.0746, 1.0002277, 2.0000000,
1431.0760, 1.0000156, 2.0000000,
1431.0774, 1.0000172, 2.0000000,
1431.0788, 1.0000399, 2.0000000,
1431.0802, 0.99990308, 2.0000000,
1431.0816, 1.0003421, 2.0000000,
1431.0830, 0.99985842, 2.0000000,
1431.0843, 0.99981799, 2.0000000,
1431.0857, 0.99988143, 2.0000000,
1431.0871, 1.0002727, 2.0000000,
1431.0885, 0.99991475, 2.0000000,
1431.0899, 1.0000832, 2.0000000,
1431.0913, 0.99976509, 2.0000000,
1431.0927, 1.0001057, 2.0000000,
1431.0941, 1.0002621, 2.0000000,
1431.0955, 1.0000358, 2.0000000,
1431.0968, 1.0001889, 2.0000000,
1431.0982, 1.0000251, 2.0000000,
1431.0996, 0.99997307, 2.0000000,
1431.1010, 0.99998938, 2.0000000,
1431.1024, 1.0000691, 2.0000000,
1431.1038, 0.99977637, 2.0000000,
1431.1052, 0.99996342, 2.0000000,
1431.1066, 1.0000635, 2.0000000,
1431.1080, 0.99991145, 2.0000000,
1431.1093, 1.0000532, 2.0000000,
1431.1107, 0.99999022, 2.0000000,
1431.1121, 1.0000428, 2.0000000,
1431.1135, 0.99978730, 2.0000000,
1431.1149, 1.0000310, 2.0000000,
1431.1163, 1.0000003, 2.0000000,
1431.1177, 1.0001699, 2.0000000,
1431.1191, 1.0000161, 2.0000000,
1431.1205, 0.99997372, 2.0000000,
1431.1218, 1.0003706, 2.0000000,
1431.1232, 1.0003833, 2.0000000,
1431.1246, 0.99993417, 2.0000000,
1431.1260, 1.0002191, 2.0000000,
1431.1274, 0.99994258, 2.0000000,
1431.1288, 0.99990914, 2.0000000,
1431.1302, 0.99966344, 2.0000000,
1431.1316, 0.99998148, 2.0000000,
1431.1330, 0.99991309, 2.0000000,
1431.1343, 1.0000804, 2.0000000,
1431.1357, 1.0000605, 2.0000000,
1431.1371, 1.0000839, 2.0000000,
1431.1385, 0.99994250, 2.0000000,
1431.1399, 1.0000409, 2.0000000,
1431.1413, 0.99990487, 2.0000000,
1431.1427, 0.99998987, 2.0000000,
1431.1441, 0.99991955, 2.0000000,
1431.1455, 0.99953743, 2.0000000,
1431.1468, 1.0001554, 2.0000000,
1431.1482, 0.99988361, 2.0000000,
1431.1496, 1.0000154, 2.0000000,
1431.1510, 0.99984533, 2.0000000,
1431.1524, 0.99995671, 2.0000000,
1431.1538, 1.0001016, 2.0000000,
1431.1552, 1.0002054, 2.0000000,
1431.1566, 1.0001116, 2.0000000,
1431.1580, 1.0003009, 2.0000000,
1431.1593, 0.99992863, 2.0000000,
1431.1607, 1.0000444, 2.0000000,
1431.1621, 1.0000700, 2.0000000,
1431.1635, 1.0002559, 2.0000000,
1431.1649, 1.0002285, 2.0000000,
1431.1663, 1.0000749, 2.0000000,
1431.1677, 1.0001354, 2.0000000,
1431.1691, 0.99984886, 2.0000000,
1431.1705, 1.0001171, 2.0000000,
1431.1718, 1.0000946, 2.0000000,
1431.1732, 0.99968711, 2.0000000,
1431.1746, 0.99994941, 2.0000000,
1431.1760, 0.99986142, 2.0000000,
1431.1774, 0.99997610, 2.0000000,
1431.1788, 0.99991294, 2.0000000,
1431.1802, 0.99990332, 2.0000000,
1431.1816, 0.99996763, 2.0000000,
1431.1830, 0.99992139, 2.0000000,
1431.1843, 1.0002522, 2.0000000,
1431.1857, 1.0000332, 2.0000000,
1431.1871, 0.99995276, 2.0000000,
1431.1885, 1.0000813, 2.0000000,
1431.1899, 1.0000802, 2.0000000,
1431.1913, 0.99975413, 2.0000000,
1431.1927, 0.99993614, 2.0000000,
1431.1941, 0.99996114, 2.0000000,
1431.1955, 0.99996258, 2.0000000,
1431.1968, 1.0000896, 2.0000000,
1431.1982, 1.0002021, 2.0000000,
1431.1996, 1.0000696, 2.0000000,
1431.2010, 1.0000723, 2.0000000,
1431.2024, 0.99992662, 2.0000000,
1431.2038, 1.0000663, 2.0000000,
1431.2052, 1.0000074, 2.0000000,
1431.2066, 0.99985818, 2.0000000,
1431.2079, 1.0001782, 2.0000000,
1431.2093, 1.0000982, 2.0000000,
1431.2107, 0.99988672, 2.0000000,
1431.2121, 1.0001016, 2.0000000,
1431.2135, 0.99987574, 2.0000000,
1431.2149, 1.0000708, 2.0000000,
1431.2163, 0.99968389, 2.0000000,
1431.2177, 1.0000766, 2.0000000,
1431.2191, 0.99998980, 2.0000000,
1431.2204, 0.99993874, 2.0000000,
1431.2218, 0.99991977, 2.0000000,
1431.2232, 1.0000493, 2.0000000,
1431.2246, 1.0000507, 2.0000000,
1431.2260, 0.99986801, 2.0000000,
1431.2274, 1.0000203, 2.0000000,
1431.2288, 0.99973525, 2.0000000,
1431.2302, 1.0000201, 2.0000000,
1431.2316, 1.0000443, 2.0000000,
1431.2329, 0.99988487, 2.0000000,
1431.2343, 1.0000240, 2.0000000,
1431.2357, 0.99974712, 2.0000000,
1431.2371, 0.99999407, 2.0000000,
1431.2385, 1.0000825, 2.0000000,
1431.2399, 1.0000704, 2.0000000,
1431.2413, 0.99987169, 2.0000000,
1431.2427, 0.99984279, 2.0000000,
1431.2441, 0.99988605, 2.0000000,
1431.2454, 1.0004989, 2.0000000,
1431.2468, 1.0001877, 2.0000000,
1431.2482, 1.0003053, 2.0000000,
1431.2496, 0.99999858, 2.0000000,
1431.2510, 1.0001079, 2.0000000,
1431.2524, 0.99983118, 2.0000000,
1431.2538, 1.0001829, 2.0000000,
1431.2552, 1.0000345, 2.0000000,
1431.2566, 1.0000169, 2.0000000,
1431.2579, 0.99969678, 2.0000000,
1431.2593, 0.99987487, 2.0000000,
1431.2607, 0.99980543, 2.0000000,
1431.2621, 0.99986728, 2.0000000,
1431.2635, 0.99983847, 2.0000000,
1431.2649, 0.99999393, 2.0000000,
1431.2663, 1.0002506, 2.0000000,
1431.2677, 1.0002156, 2.0000000,
1431.2691, 0.99985696, 2.0000000,
1431.2704, 0.99981194, 2.0000000,
1431.2718, 0.99997411, 2.0000000,
1431.2732, 0.99987949, 2.0000000,
1431.2746, 1.0000891, 2.0000000,
1431.2760, 0.99992468, 2.0000000,
1431.2774, 0.99978993, 2.0000000,
1431.2788, 1.0001795, 2.0000000,
1431.2802, 1.0001655, 2.0000000,
1431.2816, 0.99990187, 2.0000000,
1431.2829, 1.0000435, 2.0000000,
1431.2843, 1.0000729, 2.0000000,
1431.2857, 1.0001062, 2.0000000,
1431.2871, 1.0001244, 2.0000000,
1431.2885, 1.0000199, 2.0000000,
1431.2899, 0.99997079, 2.0000000,
1431.2913, 0.99996392, 2.0000000,
1431.2927, 0.99987720, 2.0000000,
1431.2941, 0.99991135, 2.0000000,
1431.2954, 1.0000034, 2.0000000,
1431.2968, 1.0001282, 2.0000000,
1431.2982, 1.0003720, 2.0000000,
1431.2996, 0.99987209, 2.0000000,
1431.3010, 0.99991817, 2.0000000,
1431.3024, 0.99999113, 2.0000000,
1431.3038, 0.99993879, 2.0000000,
1431.3052, 1.0000433, 2.0000000,
1431.3066, 0.99995332, 2.0000000,
1431.3079, 0.99998693, 2.0000000,
1431.3093, 0.99991221, 2.0000000,
1431.3107, 1.0001660, 2.0000000,
1431.3121, 1.0001830, 2.0000000,
1431.3135, 1.0010254, 2.0000000,
1431.3149, 1.0000573, 2.0000000,
1431.3163, 1.0001262, 2.0000000,
1431.3177, 0.99989004, 2.0000000,
1431.3191, 0.99982222, 2.0000000,
1431.3204, 0.99986628, 2.0000000,
1431.3218, 1.0002777, 2.0000000,
1431.3232, 1.0001599, 2.0000000,
1431.3246, 1.0000533, 2.0000000,
1431.3260, 0.99986884, 2.0000000,
1431.3274, 0.99978037, 2.0000000,
1431.3288, 0.99996171, 2.0000000,
1431.3302, 1.0000538, 2.0000000,
1431.3316, 0.99979237, 2.0000000,
1431.3329, 1.0001263, 2.0000000,
1431.3343, 1.0002465, 2.0000000,
1431.3357, 1.0003091, 2.0000000,
1431.3371, 0.99998267, 2.0000000,
1431.3385, 0.99999287, 2.0000000,
1431.3399, 1.0000831, 2.0000000,
1431.3413, 1.0000470, 2.0000000,
1431.3427, 1.0002200, 2.0000000,
1431.3441, 0.99966967, 2.0000000,
1431.3454, 1.0000496, 2.0000000,
1431.3468, 1.0000923, 2.0000000,
1431.3482, 0.99970923, 2.0000000,
1431.3496, 1.0004024, 2.0000000,
1431.3510, 0.99996801, 2.0000000,
1431.3524, 0.99960185, 2.0000000,
1431.3538, 0.99990772, 2.0000000,
1431.3552, 1.0001018, 2.0000000,
1431.3566, 0.99990288, 2.0000000,
1431.3579, 0.99996134, 2.0000000,
1431.3593, 1.0001820, 2.0000000,
1431.3607, 0.99981937, 2.0000000,
1431.3621, 1.0000084, 2.0000000,
1431.3635, 1.0000495, 2.0000000,
1431.3649, 1.0002201, 2.0000000,
1431.3663, 0.99976350, 2.0000000,
1431.3677, 0.99982172, 2.0000000,
1431.3691, 0.99993740, 2.0000000,
1431.3704, 0.99986018, 2.0000000,
1431.3718, 1.0002154, 2.0000000,
1431.3732, 1.0000662, 2.0000000,
1431.3746, 1.0002051, 2.0000000,
1431.3760, 0.99987298, 2.0000000,
1431.3774, 0.99974742, 2.0000000,
1431.3788, 0.99995853, 2.0000000,
1431.3802, 0.99986045, 2.0000000,
1431.3816, 0.99989150, 2.0000000,
1431.3829, 1.0006142, 2.0000000,
1431.3843, 1.0002714, 2.0000000,
1431.3857, 0.99994193, 2.0000000,
1431.3871, 0.99997332, 2.0000000,
1431.3885, 1.0000643, 2.0000000,
1431.3899, 0.99979049, 2.0000000,
1431.3913, 0.99996649, 2.0000000,
1431.3927, 1.0002743, 2.0000000,
1431.3941, 0.99971182, 2.0000000,
1431.3954, 1.0000070, 2.0000000,
1431.3968, 1.0000746, 2.0000000,
1431.3982, 1.0001050, 2.0000000,
1431.3996, 1.0000787, 2.0000000,
1431.4010, 1.0001466, 2.0000000,
1431.4024, 0.99979051, 2.0000000,
1431.4038, 0.99991466, 2.0000000,
1431.4052, 0.99998127, 2.0000000,
1431.4066, 0.99993022, 2.0000000,
1431.4079, 1.0000360, 2.0000000,
1431.4093, 1.0002977, 2.0000000,
1431.4107, 0.99975756, 2.0000000,
1431.4121, 1.0000038, 2.0000000,
1431.4135, 0.99984868, 2.0000000,
1431.4149, 0.99983310, 2.0000000,
1431.4163, 0.99991587, 2.0000000,
1431.4177, 0.99968683, 2.0000000,
1431.4191, 1.0001375, 2.0000000,
1431.4204, 0.99993106, 2.0000000,
1431.4218, 0.99997135, 2.0000000,
1431.4232, 1.0001783, 2.0000000,
1431.4246, 1.0001604, 2.0000000,
1431.4260, 0.99999146, 2.0000000,
1431.4274, 1.0003662, 2.0000000,
1431.4288, 1.0003007, 2.0000000,
1431.4302, 0.99979666, 2.0000000,
1431.4316, 1.0000325, 2.0000000,
1431.4329, 1.0003376, 2.0000000,
1431.4343, 1.0001461, 2.0000000,
1431.4357, 0.99989500, 2.0000000,
1431.4371, 1.0000495, 2.0000000,
1431.4385, 0.99980611, 2.0000000,
1431.4399, 1.0001081, 2.0000000,
1431.4413, 0.99970431, 2.0000000,
1431.4427, 0.99989235, 2.0000000,
1431.4441, 0.99987892, 2.0000000,
1431.4454, 1.0001247, 2.0000000,
1431.4468, 0.99995286, 2.0000000,
1431.4482, 0.99996309, 2.0000000,
1431.4496, 0.99994712, 2.0000000,
1431.4510, 1.0001706, 2.0000000,
1431.4524, 1.0000333, 2.0000000,
1431.4538, 1.0000103, 2.0000000,
1431.4552, 1.0002013, 2.0000000,
1431.4566, 1.0000356, 2.0000000,
1431.4579, 1.0002414, 2.0000000,
1431.4593, 1.0000835, 2.0000000,
1431.4607, 0.99994609, 2.0000000,
1431.4621, 0.99999042, 2.0000000,
1431.4635, 1.0001767, 2.0000000,
1431.4649, 0.99995936, 2.0000000,
1431.4663, 1.0002446, 2.0000000,
1431.4677, 1.0003832, 2.0000000,
1431.4691, 0.99989314, 2.0000000,
1431.4704, 0.99997294, 2.0000000,
1431.4718, 1.0000183, 2.0000000,
1431.4732, 0.99972653, 2.0000000,
1431.4746, 0.99996806, 2.0000000,
1431.4760, 0.99995238, 2.0000000,
1431.4774, 0.99969627, 2.0000000,
1431.4788, 0.99998799, 2.0000000,
1431.4802, 0.99985666, 2.0000000,
1431.4816, 0.99992954, 2.0000000,
1431.4829, 0.99972830, 2.0000000,
1431.4843, 0.99967711, 2.0000000,
1431.4857, 1.0001063, 2.0000000,
1431.4871, 1.0002739, 2.0000000,
1431.4885, 0.99996781, 2.0000000,
1431.4899, 1.0000267, 2.0000000,
1431.4913, 0.99994119, 2.0000000,
1431.4927, 1.0003283, 2.0000000,
1431.4941, 1.0002343, 2.0000000,
1431.4954, 0.99983530, 2.0000000,
1431.4968, 0.99999655, 2.0000000,
1431.4982, 1.0002189, 2.0000000,
1431.4996, 0.99990809, 2.0000000,
1431.5010, 0.99992503, 2.0000000,
1431.5024, 0.99986265, 2.0000000,
1431.5038, 0.99999997, 2.0000000,
1431.5052, 1.0000951, 2.0000000,
1431.5066, 0.99974141, 2.0000000,
1431.5079, 0.99991493, 2.0000000,
1431.5093, 0.99956253, 2.0000000,
1431.5107, 0.99984668, 2.0000000,
1431.5121, 1.0000141, 2.0000000,
1431.5135, 0.99968346, 2.0000000,
1431.5149, 0.99996634, 2.0000000,
1431.5163, 0.99980535, 2.0000000,
1431.5177, 0.99993651, 2.0000000,
1431.5191, 0.99993972, 2.0000000,
1431.5204, 1.0000500, 2.0000000,
1431.5218, 0.99993188, 2.0000000,
1431.5232, 0.99995784, 2.0000000,
1431.5246, 1.0001366, 2.0000000,
1431.5260, 0.99992704, 2.0000000,
1431.5274, 0.99994707, 2.0000000,
1431.5288, 1.0000382, 2.0000000,
1431.5302, 0.99981958, 2.0000000,
1431.5316, 0.99964287, 2.0000000,
1431.5329, 0.99986694, 2.0000000,
1431.5343, 1.0002166, 2.0000000,
1431.5357, 0.99993914, 2.0000000,
1431.5371, 1.0002734, 2.0000000,
1431.5385, 0.99978754, 2.0000000,
1431.5399, 0.99994215, 2.0000000,
1431.5413, 0.99993929, 2.0000000,
1431.5427, 0.99996017, 2.0000000,
1431.5441, 0.99976977, 2.0000000,
1431.5454, 0.99985340, 2.0000000,
1431.5468, 0.99990809, 2.0000000,
1431.5482, 1.0007161, 2.0000000,
1431.5496, 0.99990344, 2.0000000,
1431.5510, 0.99998400, 2.0000000,
1431.5524, 1.0002244, 2.0000000,
1431.5538, 1.0000727, 2.0000000,
1431.5552, 1.0000389, 2.0000000,
1431.5566, 0.99980015, 2.0000000,
1431.5579, 0.99983007, 2.0000000,
1431.5593, 1.0002627, 2.0000000,
1431.5607, 1.0002930, 2.0000000,
1431.5621, 0.99988074, 2.0000000,
1431.5635, 1.0000107, 2.0000000,
1431.5649, 0.99994852, 2.0000000,
1431.5663, 1.0000374, 2.0000000,
1431.5677, 0.99995208, 2.0000000,
1431.5691, 0.99983022, 2.0000000,
1431.5704, 0.99988084, 2.0000000,
1431.5718, 0.99997251, 2.0000000,
1431.5732, 1.0001009, 2.0000000,
1431.5746, 0.99995278, 2.0000000,
1431.5760, 0.99994504, 2.0000000,
1431.5774, 1.0002405, 2.0000000,
1431.5788, 1.0001899, 2.0000000,
1431.5802, 0.99980782, 2.0000000,
1431.5816, 0.99988972, 2.0000000,
1431.5829, 1.0001416, 2.0000000,
1431.5843, 0.99987001, 2.0000000,
1431.5857, 1.0001169, 2.0000000,
1431.5871, 0.99994746, 2.0000000,
1431.5885, 0.99997219, 2.0000000,
1431.5899, 1.0000321, 2.0000000,
1431.5913, 1.0000145, 2.0000000,
1431.5927, 1.0000926, 2.0000000,
1431.5941, 0.99981342, 2.0000000,
1431.5954, 0.99998849, 2.0000000,
1431.5968, 1.0000845, 2.0000000,
1431.5982, 1.0000305, 2.0000000,
1431.5996, 0.99963858, 2.0000000,
1431.6010, 1.0000718, 2.0000000,
1431.6024, 1.0000969, 2.0000000,
1431.6038, 0.99991874, 2.0000000,
1431.6052, 0.99992435, 2.0000000,
1431.6066, 0.99992972, 2.0000000,
1431.6079, 0.99987531, 2.0000000,
1431.6093, 1.0000336, 2.0000000,
1431.6107, 1.0000423, 2.0000000,
1431.6121, 0.99982392, 2.0000000,
1431.6135, 0.99998317, 2.0000000,
1431.6149, 1.0001931, 2.0000000,
1431.6163, 1.0001559, 2.0000000,
1431.6177, 0.99998795, 2.0000000,
1431.6191, 1.0000866, 2.0000000,
1431.6204, 0.99995616, 2.0000000,
1431.6218, 1.0001376, 2.0000000,
1431.6232, 1.0000845, 2.0000000,
1431.6246, 0.99999090, 2.0000000,
1431.6260, 1.0001211, 2.0000000,
1431.6274, 1.0000835, 2.0000000,
1431.6288, 0.99972178, 2.0000000,
1431.6302, 1.0000187, 2.0000000,
1431.6316, 1.0000431, 2.0000000,
1431.6329, 0.99982599, 2.0000000,
1431.6343, 0.99999399, 2.0000000,
1431.6357, 1.0001411, 2.0000000,
1431.6371, 1.0001848, 2.0000000,
1431.6385, 1.0001011, 2.0000000,
1431.6399, 0.99998048, 2.0000000,
1431.6413, 0.99985394, 2.0000000,
1431.6427, 1.0003091, 2.0000000,
1431.6441, 0.99984389, 2.0000000,
1431.6454, 1.0000990, 2.0000000,
1431.6468, 1.0001473, 2.0000000,
1431.6482, 0.99983633, 2.0000000,
1431.6496, 1.0000848, 2.0000000,
1431.6510, 1.0000234, 2.0000000,
1431.6524, 1.0000243, 2.0000000,
1431.6538, 1.0000342, 2.0000000,
1431.6552, 0.99982890, 2.0000000,
1431.6566, 0.99977824, 2.0000000,
1431.6579, 0.99993638, 2.0000000,
1431.6593, 1.0000735, 2.0000000,
1431.6607, 0.99984194, 2.0000000,
1431.6621, 1.0000251, 2.0000000,
1431.6635, 1.0001186, 2.0000000,
1431.6649, 1.0001052, 2.0000000,
1431.6663, 0.99997810, 2.0000000,
1431.6677, 0.99989784, 2.0000000,
1431.6690, 1.0000808, 2.0000000,
1431.6704, 1.0004235, 2.0000000,
1431.6718, 0.99999280, 2.0000000,
1431.6732, 1.0000051, 2.0000000,
1431.6746, 1.0002470, 2.0000000,
1431.6760, 0.99985594, 2.0000000,
1431.6774, 0.99992518, 2.0000000,
1431.6788, 1.0000496, 2.0000000,
1431.6802, 0.99989605, 2.0000000,
1431.6815, 1.0000405, 2.0000000,
1431.6829, 0.99979852, 2.0000000,
1431.6843, 0.99992849, 2.0000000,
1431.6857, 0.99993179, 2.0000000,
1431.6871, 0.99996203, 2.0000000,
1431.6885, 0.99997530, 2.0000000,
1431.6899, 1.0000606, 2.0000000,
1431.6913, 0.99976804, 2.0000000,
1431.6927, 1.0000086, 2.0000000,
1431.6940, 0.99992430, 2.0000000,
1431.6954, 1.0003816, 2.0000000,
1431.6968, 1.0005247, 2.0000000,
1431.6982, 1.0000687, 2.0000000,
1431.6996, 1.0001074, 2.0000000,
1431.7010, 1.0003306, 2.0000000,
1431.7024, 1.0003534, 2.0000000,
1431.7038, 1.0004033, 2.0000000,
1431.7052, 1.0001428, 2.0000000,
1431.7065, 1.0000026, 2.0000000,
1431.7079, 0.99982847, 2.0000000,
1431.7093, 1.0000117, 2.0000000,
1431.7107, 0.99995848, 2.0000000,
1431.7121, 1.0001399, 2.0000000,
1431.7135, 0.99997763, 2.0000000,
1431.7149, 0.99993132, 2.0000000,
1431.7163, 1.0000975, 2.0000000,
1431.7177, 0.99986301, 2.0000000,
1431.7190, 1.0002020, 2.0000000,
1431.7204, 0.99981382, 2.0000000,
1431.7218, 1.0001502, 2.0000000,
1431.7232, 0.99992600, 2.0000000,
1431.7246, 1.0000213, 2.0000000,
1431.7260, 1.0000873, 2.0000000,
1431.7274, 0.99991652, 2.0000000,
1431.7288, 0.99978057, 2.0000000,
1431.7302, 0.99999749, 2.0000000,
1431.7315, 1.0003063, 2.0000000,
1431.7329, 0.99997502, 2.0000000,
1431.7343, 0.99991148, 2.0000000,
1431.7357, 0.99996484, 2.0000000,
1431.7371, 0.99999130, 2.0000000,
1431.7385, 0.99993737, 2.0000000,
1431.7399, 1.0002026, 2.0000000,
1431.7413, 0.99994674, 2.0000000,
1431.7427, 0.99999021, 2.0000000,
1431.7440, 0.99995363, 2.0000000,
1431.7454, 1.0000176, 2.0000000,
1431.7468, 1.0000846, 2.0000000,
1431.7482, 1.0002276, 2.0000000,
1431.7496, 1.0000260, 2.0000000,
1431.7510, 1.0002210, 2.0000000,
1431.7524, 0.99985342, 2.0000000,
1431.7538, 1.0001919, 2.0000000,
1431.7552, 1.0000304, 2.0000000,
1431.7565, 0.99980627, 2.0000000,
1431.7579, 1.0000230, 2.0000000,
1431.7593, 0.99995177, 2.0000000,
1431.7607, 1.0000056, 2.0000000,
1431.7621, 1.0000126, 2.0000000,
1431.7635, 1.0000295, 2.0000000,
1431.7649, 0.99991647, 2.0000000,
1431.7663, 1.0002730, 2.0000000,
1431.7677, 0.99993173, 2.0000000,
1431.7690, 0.99991101, 2.0000000,
1431.7704, 0.99994266, 2.0000000,
1431.7718, 0.99981520, 2.0000000,
1431.7732, 1.0000561, 2.0000000,
1431.7746, 1.0001662, 2.0000000,
1431.7760, 1.0000497, 2.0000000,
1431.7774, 0.99992388, 2.0000000,
1431.7788, 1.0001039, 2.0000000,
1431.7802, 1.0000985, 2.0000000,
1431.7815, 1.0001142, 2.0000000,
1431.7829, 1.0002961, 2.0000000,
1431.7843, 1.0004329, 2.0000000,
1431.7857, 0.99998499, 2.0000000,
1431.7871, 1.0001670, 2.0000000,
1431.7885, 1.0001219, 2.0000000,
1431.7899, 0.99985723, 2.0000000,
1431.7913, 0.99986729, 2.0000000,
1431.7927, 1.0000391, 2.0000000,
1431.7940, 1.0000962, 2.0000000,
1431.7954, 1.0003128, 2.0000000,
1431.7968, 0.99995150, 2.0000000,
1431.7982, 0.99994565, 2.0000000,
1431.7996, 1.0001768, 2.0000000,
1431.8010, 0.99992857, 2.0000000,
1431.8024, 0.99987055, 2.0000000,
1431.8038, 0.99989545, 2.0000000,
1431.8052, 1.0002102, 2.0000000,
1431.8065, 1.0000544, 2.0000000,
1431.8079, 1.0001276, 2.0000000,
1431.8093, 1.0002569, 2.0000000,
1431.8107, 1.0003119, 2.0000000,
1431.8121, 1.0002147, 2.0000000,
1431.8135, 0.99997536, 2.0000000,
1431.8149, 0.99981488, 2.0000000,
1431.8163, 1.0001004, 2.0000000,
1431.8177, 1.0001657, 2.0000000,
1431.8190, 0.99966379, 2.0000000,
1431.8204, 1.0000000, 2.0000000,
1431.8218, 1.0000773, 2.0000000,
1431.8232, 1.0000795, 2.0000000,
1431.8246, 1.0000999, 2.0000000,
1431.8260, 1.0003721, 2.0000000,
1431.8274, 0.99957360, 2.0000000,
1431.8288, 0.99983552, 2.0000000,
1431.8302, 1.0001724, 2.0000000,
1431.8315, 1.0001621, 2.0000000,
1431.8329, 0.99988756, 2.0000000,
1431.8343, 0.99998422, 2.0000000,
1431.8357, 1.0001068, 2.0000000,
1431.8371, 0.99991518, 2.0000000,
1431.8385, 1.0002415, 2.0000000,
1431.8399, 0.99999502, 2.0000000,
1431.8413, 0.99984107, 2.0000000,
1431.8427, 0.99985931, 2.0000000,
1431.8440, 0.99983497, 2.0000000,
1431.8454, 1.0000033, 2.0000000,
1431.8468, 0.99998018, 2.0000000,
1431.8482, 1.0000884, 2.0000000,
1431.8496, 0.99999246, 2.0000000,
1431.8510, 0.99976670, 2.0000000,
1431.8524, 1.0001344, 2.0000000,
1431.8538, 0.99993284, 2.0000000,
1431.8552, 0.99965054, 2.0000000,
1431.8565, 0.99999534, 2.0000000,
1431.8579, 0.99991561, 2.0000000,
1431.8593, 0.99993990, 2.0000000,
1431.8607, 0.99998702, 2.0000000,
1431.8621, 1.0002864, 2.0000000,
1431.8635, 0.99990061, 2.0000000,
1431.8649, 0.99987058, 2.0000000,
1431.8663, 1.0000755, 2.0000000,
1431.8677, 0.99979805, 2.0000000,
1431.8690, 0.99988344, 2.0000000,
1431.8704, 0.99982130, 2.0000000,
1431.8718, 1.0003308, 2.0000000,
1431.8732, 0.99989575, 2.0000000,
1431.8746, 0.99995649, 2.0000000,
1431.8760, 0.99990307, 2.0000000,
1431.8774, 1.0001534, 2.0000000,
1431.8788, 1.0002999, 2.0000000,
1431.8802, 1.0001887, 2.0000000,
1431.8815, 0.99995082, 2.0000000,
1431.8829, 1.0000729, 2.0000000,
1431.8843, 1.0000483, 2.0000000,
1431.8857, 0.99963675, 2.0000000,
1431.8871, 0.99991112, 2.0000000,
1431.8885, 0.99975573, 2.0000000,
1431.8899, 1.0000665, 2.0000000,
1431.8913, 0.99998267, 2.0000000,
1431.8927, 0.99969726, 2.0000000,
1431.8940, 1.0000282, 2.0000000,
1431.8954, 0.99997145, 2.0000000,
1431.8968, 0.99998319, 2.0000000,
1431.8982, 1.0000825, 2.0000000,
1431.8996, 1.0001294, 2.0000000,
1431.9010, 0.99957519, 2.0000000,
1431.9024, 1.0001487, 2.0000000,
1431.9038, 1.0000158, 2.0000000,
1431.9052, 0.99988830, 2.0000000,
1431.9065, 0.99992324, 2.0000000,
1431.9079, 1.0003093, 2.0000000,
1431.9093, 0.99991104, 2.0000000,
1431.9107, 1.0005192, 2.0000000,
1431.9121, 0.99974845, 2.0000000,
1431.9135, 0.99971982, 2.0000000,
1431.9149, 1.0001371, 2.0000000,
1431.9163, 1.0000196, 2.0000000,
1431.9177, 0.99975212, 2.0000000,
1431.9190, 1.0000217, 2.0000000,
1431.9204, 1.0001831, 2.0000000,
1431.9218, 0.99997126, 2.0000000,
1431.9232, 1.0000991, 2.0000000,
1431.9246, 1.0000747, 2.0000000,
1431.9260, 0.99976886, 2.0000000,
1431.9274, 0.99993373, 2.0000000,
1431.9288, 1.0002951, 2.0000000,
1431.9302, 0.99999218, 2.0000000,
1431.9315, 0.99978799, 2.0000000,
1431.9329, 0.99996291, 2.0000000,
1431.9343, 1.0003520, 2.0000000,
1431.9357, 1.0001315, 2.0000000,
1431.9371, 1.0003796, 2.0000000,
1431.9385, 1.0003795, 2.0000000,
1431.9399, 0.99992499, 2.0000000,
1431.9413, 0.99981327, 2.0000000,
1431.9427, 0.99992135, 2.0000000,
1431.9440, 0.99968464, 2.0000000,
1431.9454, 0.99989515, 2.0000000,
1431.9468, 0.99999779, 2.0000000,
1431.9482, 0.99985699, 2.0000000,
1431.9496, 0.99972808, 2.0000000,
1431.9510, 1.0001776, 2.0000000,
1431.9524, 1.0000421, 2.0000000,
1431.9538, 1.0001838, 2.0000000,
1431.9552, 0.99996168, 2.0000000,
1431.9565, 1.0001342, 2.0000000,
1431.9579, 0.99990807, 2.0000000,
1431.9593, 1.0000385, 2.0000000,
1431.9607, 1.0002363, 2.0000000,
1431.9621, 1.0002299, 2.0000000,
1431.9635, 0.99991170, 2.0000000,
1431.9649, 0.99983829, 2.0000000,
1431.9663, 0.99978934, 2.0000000,
1431.9677, 0.99998492, 2.0000000,
1431.9690, 0.99979583, 2.0000000,
1431.9704, 0.99996054, 2.0000000,
1431.9718, 0.99996531, 2.0000000,
1431.9732, 1.0001110, 2.0000000,
1431.9746, 0.99968598, 2.0000000,
1431.9760, 1.0000389, 2.0000000,
1431.9774, 0.99993790, 2.0000000,
1431.9788, 0.99997486, 2.0000000,
1431.9802, 1.0000675, 2.0000000,
1431.9815, 0.99993632, 2.0000000,
1431.9829, 0.99998737, 2.0000000,
1431.9843, 1.0002424, 2.0000000,
1431.9857, 1.0000059, 2.0000000,
1431.9871, 0.99997910, 2.0000000,
1431.9885, 1.0001993, 2.0000000,
1431.9899, 0.99988177, 2.0000000,
1431.9913, 1.0001246, 2.0000000,
1431.9927, 0.99992656, 2.0000000,
1431.9940, 1.0001382, 2.0000000,
1431.9954, 1.0000373, 2.0000000,
1431.9968, 1.0000756, 2.0000000,
1431.9982, 0.99991218, 2.0000000,
1431.9996, 0.99992908, 2.0000000,
1432.0010, 0.99983171, 2.0000000,
1432.0024, 1.0000395, 2.0000000,
1432.0038, 0.99990775, 2.0000000,
1432.0052, 1.0000087, 2.0000000,
1432.0065, 0.99985516, 2.0000000,
1432.0079, 0.99993179, 2.0000000,
1432.0093, 1.0000974, 2.0000000,
1432.0107, 0.99994536, 2.0000000,
1432.0121, 1.0000790, 2.0000000,
1432.0135, 1.0000797, 2.0000000,
1432.0149, 0.99981511, 2.0000000,
1432.0163, 0.99993294, 2.0000000,
1432.0177, 0.99999477, 2.0000000,
1432.0190, 0.99988333, 2.0000000,
1432.0204, 0.99999127, 2.0000000,
1432.0218, 0.99985012, 2.0000000,
1432.0232, 1.0001583, 2.0000000,
1432.0246, 0.99975434, 2.0000000,
1432.0260, 0.99988307, 2.0000000,
1432.0274, 1.0000862, 2.0000000,
1432.0288, 1.0000889, 2.0000000,
1432.0302, 0.99984522, 2.0000000,
1432.0315, 1.0000861, 2.0000000,
1432.0329, 1.0002514, 2.0000000,
1432.0343, 1.0001577, 2.0000000,
1432.0357, 0.99997158, 2.0000000,
1432.0371, 1.0000576, 2.0000000,
1432.0385, 0.99981597, 2.0000000,
1432.0399, 1.0000813, 2.0000000,
1432.0413, 1.0000625, 2.0000000,
1432.0427, 1.0003516, 2.0000000,
1432.0440, 1.0001702, 2.0000000,
1432.0454, 1.0003666, 2.0000000,
1432.0468, 1.0000768, 2.0000000,
1432.0482, 1.0000995, 2.0000000,
1432.0496, 0.99985484, 2.0000000,
1432.0510, 0.99972137, 2.0000000,
1432.0524, 1.0001220, 2.0000000,
1432.0538, 0.99980310, 2.0000000,
1432.0552, 0.99995161, 2.0000000,
1432.0565, 0.99988553, 2.0000000,
1432.0579, 1.0000841, 2.0000000,
1432.0593, 0.99995261, 2.0000000,
1432.0607, 1.0000423, 2.0000000,
1432.0621, 0.99985639, 2.0000000,
1432.0635, 1.0001368, 2.0000000,
1432.0649, 0.99989843, 2.0000000,
1432.0663, 0.99990747, 2.0000000,
1432.0677, 1.0001100, 2.0000000,
1432.0690, 1.0000260, 2.0000000,
1432.0704, 1.0001378, 2.0000000,
1432.0718, 1.0000743, 2.0000000,
1432.0732, 0.99990196, 2.0000000,
1432.0746, 1.0000186, 2.0000000,
1432.0760, 1.0001192, 2.0000000,
1432.0774, 0.99983129, 2.0000000,
1432.0788, 0.99990995, 2.0000000,
1432.0802, 0.99982207, 2.0000000,
1432.0815, 1.0000282, 2.0000000,
1432.0829, 0.99992577, 2.0000000,
1432.0843, 0.99990234, 2.0000000,
1432.0857, 1.0000682, 2.0000000,
1432.0871, 1.0001653, 2.0000000,
1432.0885, 0.99995571, 2.0000000,
1432.0899, 0.99981950, 2.0000000,
1432.0913, 1.0000531, 2.0000000,
1432.0927, 1.0002356, 2.0000000,
1432.0940, 0.99998480, 2.0000000,
1432.0954, 1.0001209, 2.0000000,
1432.0968, 1.0001471, 2.0000000,
1432.0982, 1.0001408, 2.0000000,
1432.0996, 1.0001800, 2.0000000,
1432.1010, 1.0003348, 2.0000000,
1432.1024, 0.99992103, 2.0000000,
1432.1038, 0.99999635, 2.0000000,
1432.1051, 0.99981805, 2.0000000,
1432.1065, 0.99973039, 2.0000000,
1432.1079, 1.0001834, 2.0000000,
1432.1093, 1.0001893, 2.0000000,
1432.1107, 0.99981206, 2.0000000,
1432.1121, 0.99984812, 2.0000000,
1432.1135, 0.99989807, 2.0000000,
1432.1149, 1.0000116, 2.0000000,
1432.1163, 1.0001657, 2.0000000,
1432.1176, 0.99993434, 2.0000000,
1432.1190, 1.0002208, 2.0000000,
1432.1204, 0.99994968, 2.0000000,
1432.1218, 0.99987013, 2.0000000,
1432.1232, 0.99992565, 2.0000000,
1432.1246, 0.99989365, 2.0000000,
1432.1260, 0.99988699, 2.0000000,
1432.1274, 0.99979107, 2.0000000,
1432.1288, 0.99982880, 2.0000000,
1432.1301, 0.99989612, 2.0000000,
1432.1315, 0.99947345, 2.0000000,
1432.1329, 0.99952429, 2.0000000,
1432.1343, 1.0000077, 2.0000000,
1432.1357, 1.0002432, 2.0000000,
1432.1371, 1.0000686, 2.0000000,
1432.1385, 0.99947672, 2.0000000,
1432.1399, 1.0000034, 2.0000000,
1432.1413, 0.99962210, 2.0000000,
1432.1426, 0.99957573, 2.0000000,
1432.1440, 0.99961962, 2.0000000,
1432.1454, 0.99985448, 2.0000000,
1432.1468, 0.99989337, 2.0000000,
1432.1482, 0.99981730, 2.0000000,
1432.1496, 0.99950156, 2.0000000,
1432.1510, 0.99970797, 2.0000000,
1432.1524, 0.99970857, 2.0000000,
1432.1538, 0.99971359, 2.0000000,
1432.1551, 0.99976619, 2.0000000,
1432.1565, 0.99951847, 2.0000000,
1432.1579, 0.99957360, 2.0000000,
1432.1593, 0.99966158, 2.0000000,
1432.1607, 0.99972996, 2.0000000,
1432.1621, 0.99985256, 2.0000000,
1432.1635, 0.99962051, 2.0000000,
1432.1649, 0.99955512, 2.0000000,
1432.1663, 0.99978055, 2.0000000,
1432.1676, 0.99973358, 2.0000000,
1432.1690, 0.99983375, 2.0000000,
1432.1704, 0.99977284, 2.0000000,
1432.1718, 0.99978973, 2.0000000,
1432.1732, 0.99977687, 2.0000000,
1432.1746, 0.99974269, 2.0000000,
1432.1760, 0.99967106, 2.0000000,
1432.1774, 0.99964117, 2.0000000,
1432.1788, 0.99949009, 2.0000000,
1432.1801, 0.99972171, 2.0000000,
1432.1815, 0.99983052, 2.0000000,
1432.1829, 1.0000459, 2.0000000,
1432.1843, 0.99994680, 2.0000000,
1432.1857, 0.99982592, 2.0000000,
1432.1871, 0.99968806, 2.0000000,
1432.1885, 0.99967874, 2.0000000,
1432.1899, 0.99949028, 2.0000000,
1432.1913, 0.99965339, 2.0000000,
1432.1926, 0.99968113, 2.0000000,
1432.1940, 0.99995448, 2.0000000,
1432.1954, 0.99959789, 2.0000000,
1432.1968, 0.99992967, 2.0000000,
1432.1982, 0.99954679, 2.0000000,
1432.1996, 0.99986901, 2.0000000,
1432.2010, 0.99980446, 2.0000000,
1432.2024, 0.99969847, 2.0000000,
1432.2038, 0.99972851, 2.0000000,
1432.2051, 0.99983158, 2.0000000,
1432.2065, 0.99972737, 2.0000000,
1432.2079, 0.99964539, 2.0000000,
1432.2093, 0.99964640, 2.0000000,
1432.2107, 0.99969611, 2.0000000,
1432.2121, 1.0000116, 2.0000000,
1432.2135, 0.99980051, 2.0000000,
1432.2149, 0.99982891, 2.0000000,
1432.2163, 1.0000467, 2.0000000,
1432.2176, 0.99972351, 2.0000000,
1432.2190, 1.0000118, 2.0000000,
1432.2204, 0.99978931, 2.0000000,
1432.2218, 0.99960983, 2.0000000,
1432.2232, 0.99954523, 2.0000000,
1432.2246, 0.99992145, 2.0000000,
1432.2260, 0.99992497, 2.0000000,
1432.2274, 0.99974678, 2.0000000,
1432.2288, 0.99940180, 2.0000000,
1432.2301, 0.99962563, 2.0000000,
1432.2315, 0.99948585, 2.0000000,
1432.2329, 1.0001961, 2.0000000,
1432.2343, 0.99971907, 2.0000000,
1432.2357, 0.99993294, 2.0000000,
1432.2371, 0.99980533, 2.0000000,
1432.2385, 0.99990641, 2.0000000,
1432.2399, 0.99974089, 2.0000000,
1432.2413, 0.99981626, 2.0000000,
1432.2426, 0.99969832, 2.0000000,
1432.2440, 0.99989193, 2.0000000,
1432.2454, 0.99968624, 2.0000000,
1432.2468, 0.99973023, 2.0000000,
1432.2482, 0.99952171, 2.0000000,
1432.2496, 0.99977276, 2.0000000,
1432.2510, 1.0000562, 2.0000000,
1432.2524, 0.99971488, 2.0000000,
1432.2538, 0.99978507, 2.0000000,
1432.2551, 0.99978194, 2.0000000,
1432.2565, 1.0000592, 2.0000000,
1432.2579, 0.99958923, 2.0000000,
1432.2593, 1.0000708, 2.0000000,
1432.2607, 0.99981083, 2.0000000,
1432.2621, 1.0000728, 2.0000000,
1432.2635, 0.99990580, 2.0000000,
1432.2649, 0.99988057, 2.0000000,
1432.2663, 0.99998461, 2.0000000,
1432.2676, 0.99994491, 2.0000000,
1432.2690, 0.99963468, 2.0000000,
1432.2704, 0.99988738, 2.0000000,
1432.2718, 1.0001104, 2.0000000,
1432.2732, 1.0000124, 2.0000000,
1432.2746, 1.0000017, 2.0000000,
1432.2760, 0.99977310, 2.0000000,
1432.2774, 0.99989529, 2.0000000,
1432.2788, 0.99986983, 2.0000000,
1432.2801, 0.99998553, 2.0000000,
1432.2815, 1.0001644, 2.0000000,
1432.2829, 0.99990788, 2.0000000,
1432.2843, 1.0000398, 2.0000000,
1432.2857, 1.0000162, 2.0000000,
1432.2871, 1.0000101, 2.0000000,
1432.2885, 1.0000475, 2.0000000,
1432.2899, 1.0001263, 2.0000000,
1432.2913, 0.99987114, 2.0000000,
1432.2926, 0.99995875, 2.0000000,
1432.2940, 1.0002515, 2.0000000,
1432.2954, 0.99997873, 2.0000000,
1432.2968, 1.0001603, 2.0000000,
1432.2982, 1.0000600, 2.0000000,
1432.2996, 1.0001240, 2.0000000,
1432.3010, 0.99984973, 2.0000000,
1432.3024, 0.99987383, 2.0000000,
1432.3038, 0.99978656, 2.0000000,
1432.3051, 1.0000358, 2.0000000,
1432.3065, 0.99995943, 2.0000000,
1432.3079, 0.99976367, 2.0000000,
1432.3093, 0.99992510, 2.0000000,
1432.3107, 0.99985282, 2.0000000,
1432.3121, 1.0000022, 2.0000000,
1432.3135, 0.99994536, 2.0000000,
1432.3149, 1.0001938, 2.0000000,
1432.3163, 0.99985170, 2.0000000,
1432.3176, 0.99993907, 2.0000000,
1432.3190, 1.0000031, 2.0000000,
1432.3204, 0.99981519, 2.0000000,
1432.3218, 1.0000807, 2.0000000,
1432.3232, 0.99994401, 2.0000000,
1432.3246, 0.99987443, 2.0000000,
1432.3260, 0.99988058, 2.0000000,
1432.3274, 1.0000446, 2.0000000,
1432.3288, 1.0003057, 2.0000000,
1432.3301, 1.0001104, 2.0000000,
1432.3315, 0.99992129, 2.0000000,
1432.3329, 0.99985036, 2.0000000,
1432.3343, 1.0000052, 2.0000000,
1432.3357, 0.99982166, 2.0000000,
1432.3371, 1.0000386, 2.0000000,
1432.3385, 0.99994399, 2.0000000,
1432.3399, 1.0000248, 2.0000000,
1432.3413, 0.99986189, 2.0000000,
1432.3426, 1.0000782, 2.0000000,
1432.3440, 1.0000020, 2.0000000,
1432.3454, 1.0000283, 2.0000000,
1432.3468, 1.0000890, 2.0000000,
1432.3482, 0.99993645, 2.0000000,
1432.3496, 0.99997691, 2.0000000,
1432.3510, 0.99979264, 2.0000000,
1432.3524, 0.99981143, 2.0000000,
1432.3538, 1.0001233, 2.0000000,
1432.3551, 0.99999110, 2.0000000,
1432.3565, 1.0003324, 2.0000000,
1432.3579, 0.99995703, 2.0000000,
1432.3593, 0.99982516, 2.0000000,
1432.3607, 1.0001444, 2.0000000,
1432.3621, 0.99986238, 2.0000000,
1432.3635, 0.99987585, 2.0000000,
1432.3649, 1.0001263, 2.0000000,
1432.3663, 1.0001280, 2.0000000,
1432.3676, 0.99980108, 2.0000000,
1432.3690, 0.99999692, 2.0000000,
1432.3704, 1.0001935, 2.0000000,
1432.3718, 1.0000168, 2.0000000,
1432.3732, 0.99997451, 2.0000000,
1432.3746, 0.99989151, 2.0000000,
1432.3760, 0.99992887, 2.0000000,
1432.3774, 0.99999465, 2.0000000,
1432.3788, 0.99994740, 2.0000000,
1432.3801, 1.0000233, 2.0000000,
1432.3815, 0.99992392, 2.0000000,
1432.3829, 0.99988908, 2.0000000,
1432.3843, 1.0000402, 2.0000000,
1432.3857, 0.99975354, 2.0000000,
1432.3871, 0.99988068, 2.0000000,
1432.3885, 1.0003574, 2.0000000,
1432.3899, 1.0002377, 2.0000000,
1432.3913, 0.99991267, 2.0000000,
1432.3926, 1.0003096, 2.0000000,
1432.3940, 0.99979267, 2.0000000,
1432.3954, 1.0000469, 2.0000000,
1432.3968, 1.0000871, 2.0000000,
1432.3982, 1.0000052, 2.0000000,
1432.3996, 1.0000844, 2.0000000,
1432.4010, 0.99995993, 2.0000000,
1432.4024, 0.99973433, 2.0000000,
1432.4038, 0.99972781, 2.0000000,
1432.4051, 0.99985105, 2.0000000,
1432.4065, 0.99973534, 2.0000000,
1432.4079, 0.99994945, 2.0000000,
1432.4093, 0.99993306, 2.0000000,
1432.4107, 0.99988792, 2.0000000,
1432.4121, 1.0000320, 2.0000000,
1432.4135, 0.99982446, 2.0000000,
1432.4149, 0.99984142, 2.0000000,
1432.4163, 0.99988506, 2.0000000,
1432.4176, 1.0003056, 2.0000000,
1432.4190, 1.0001486, 2.0000000,
1432.4204, 1.0002399, 2.0000000,
1432.4218, 0.99996182, 2.0000000,
1432.4232, 0.99990883, 2.0000000,
1432.4246, 1.0000362, 2.0000000,
1432.4260, 0.99994166, 2.0000000,
1432.4274, 1.0000865, 2.0000000,
1432.4288, 1.0001788, 2.0000000,
1432.4301, 0.99987742, 2.0000000,
1432.4315, 0.99985530, 2.0000000,
1432.4329, 1.0000123, 2.0000000,
1432.4343, 1.0000514, 2.0000000,
1432.4357, 1.0000547, 2.0000000,
1432.4371, 1.0001235, 2.0000000,
1432.4385, 1.0000313, 2.0000000,
1432.4399, 0.99993435, 2.0000000,
1432.4413, 1.0000531, 2.0000000,
1432.4426, 1.0000552, 2.0000000,
1432.4440, 1.0001567, 2.0000000,
1432.4454, 1.0002890, 2.0000000,
1432.4468, 1.0000024, 2.0000000,
1432.4482, 0.99991985, 2.0000000,
1432.4496, 0.99987170, 2.0000000,
1432.4510, 0.99994059, 2.0000000,
1432.4524, 1.0000253, 2.0000000,
1432.4538, 0.99999083, 2.0000000,
1432.4551, 0.99991483, 2.0000000,
1432.4565, 0.99977601, 2.0000000,
1432.4579, 0.99995038, 2.0000000,
1432.4593, 1.0001916, 2.0000000,
1432.4607, 0.99999376, 2.0000000,
1432.4621, 0.99996446, 2.0000000,
1432.4635, 1.0002694, 2.0000000,
1432.4649, 0.99987593, 2.0000000,
1432.4663, 0.99999015, 2.0000000,
1432.4676, 1.0000452, 2.0000000,
1432.4690, 1.0000323, 2.0000000,
1432.4704, 1.0001897, 2.0000000,
1432.4718, 0.99988720, 2.0000000,
1432.4732, 1.0001334, 2.0000000,
1432.4746, 1.0000545, 2.0000000,
1432.4760, 1.0000879, 2.0000000,
1432.4774, 1.0001236, 2.0000000,
1432.4788, 0.99980407, 2.0000000,
1432.4801, 1.0001767, 2.0000000,
1432.4815, 0.99994511, 2.0000000,
1432.4829, 0.99996722, 2.0000000,
1432.4843, 1.0001846, 2.0000000,
1432.4857, 1.0001067, 2.0000000,
1432.4871, 1.0000842, 2.0000000,
1432.4885, 0.99974646, 2.0000000,
1432.4899, 0.99980075, 2.0000000,
1432.4913, 0.99986625, 2.0000000,
1432.4926, 1.0001213, 2.0000000,
1432.4940, 1.0003596, 2.0000000,
1432.4954, 1.0000001, 2.0000000,
1432.4968, 1.0002141, 2.0000000,
1432.4982, 0.99984603, 2.0000000,
1432.4996, 0.99998485, 2.0000000,
1432.5010, 0.99968752, 2.0000000,
1432.5024, 0.99982246, 2.0000000,
1432.5038, 1.0001820, 2.0000000,
1432.5051, 0.99988561, 2.0000000,
1432.5065, 1.0000030, 2.0000000,
1432.5079, 0.99996537, 2.0000000,
1432.5093, 0.99992369, 2.0000000,
1432.5107, 1.0000418, 2.0000000,
1432.5121, 0.99992817, 2.0000000,
1432.5135, 1.0003029, 2.0000000,
1432.5149, 1.0000473, 2.0000000,
1432.5163, 1.0000750, 2.0000000,
1432.5176, 0.99996086, 2.0000000,
1432.5190, 0.99949717, 2.0000000,
1432.5204, 0.99973543, 2.0000000,
1432.5218, 0.99975788, 2.0000000,
1432.5232, 1.0001875, 2.0000000,
1432.5246, 0.99995479, 2.0000000,
1432.5260, 1.0001744, 2.0000000,
1432.5274, 1.0000918, 2.0000000,
1432.5287, 0.99998554, 2.0000000,
1432.5301, 1.0000600, 2.0000000,
1432.5315, 1.0000033, 2.0000000,
1432.5329, 1.0003288, 2.0000000,
1432.5343, 1.0001392, 2.0000000,
1432.5357, 1.0000652, 2.0000000,
1432.5371, 0.99994302, 2.0000000,
1432.5385, 1.0002207, 2.0000000,
1432.5399, 0.99988780, 2.0000000,
1432.5412, 0.99994956, 2.0000000,
1432.5426, 1.0000632, 2.0000000,
1432.5440, 0.99997535, 2.0000000,
1432.5454, 1.0000975, 2.0000000,
1432.5468, 1.0000579, 2.0000000,
1432.5482, 1.0001388, 2.0000000,
1432.5496, 0.99979389, 2.0000000,
1432.5510, 0.99998446, 2.0000000,
1432.5524, 1.0000512, 2.0000000,
1432.5537, 0.99975129, 2.0000000,
1432.5551, 1.0002684, 2.0000000,
1432.5565, 1.0002183, 2.0000000,
1432.5579, 1.0000483, 2.0000000,
1432.5593, 1.0004360, 2.0000000,
1432.5607, 1.0002469, 2.0000000,
1432.5621, 0.99995832, 2.0000000,
1432.5635, 0.99987805, 2.0000000,
1432.5649, 1.0002621, 2.0000000,
1432.5662, 1.0000461, 2.0000000,
1432.5676, 1.0001301, 2.0000000,
1432.5690, 1.0001832, 2.0000000,
1432.5704, 1.0001620, 2.0000000,
1432.5718, 0.99993908, 2.0000000,
1432.5732, 1.0000847, 2.0000000,
1432.5746, 1.0001889, 2.0000000,
1432.5760, 1.0001536, 2.0000000,
1432.5774, 0.99984251, 2.0000000,
1432.5787, 1.0001102, 2.0000000,
1432.5801, 1.0001196, 2.0000000,
1432.5815, 1.0000319, 2.0000000,
1432.5829, 0.99981475, 2.0000000,
1432.5843, 0.99994795, 2.0000000,
1432.5857, 1.0000098, 2.0000000,
1432.5871, 1.0000461, 2.0000000,
1432.5885, 1.0000059, 2.0000000,
1432.5899, 1.0001686, 2.0000000,
1432.5912, 1.0001101, 2.0000000,
1432.5926, 1.0002607, 2.0000000,
1432.5940, 1.0002206, 2.0000000,
1432.5954, 1.0001269, 2.0000000,
1432.5968, 1.0000964, 2.0000000,
1432.5982, 0.99995219, 2.0000000,
1432.5996, 0.99999836, 2.0000000,
1432.6010, 1.0004455, 2.0000000,
1432.6024, 0.99997749, 2.0000000,
1432.6037, 0.99987675, 2.0000000,
1432.6051, 1.0000112, 2.0000000,
1432.6065, 0.99993957, 2.0000000,
1432.6079, 0.99983680, 2.0000000,
1432.6093, 0.99998238, 2.0000000,
1432.6107, 1.0000100, 2.0000000,
1432.6121, 1.0001212, 2.0000000,
1432.6135, 0.99982299, 2.0000000,
1432.6149, 1.0000542, 2.0000000,
1432.6162, 1.0000306, 2.0000000,
1432.6176, 0.99973163, 2.0000000,
1432.6190, 0.99981533, 2.0000000,
1432.6204, 1.0000760, 2.0000000,
1432.6218, 1.0003138, 2.0000000,
1432.6232, 0.99988029, 2.0000000,
1432.6246, 1.0001083, 2.0000000,
1432.6260, 1.0000045, 2.0000000,
1432.6274, 0.99987140, 2.0000000,
1432.6287, 0.99977493, 2.0000000,
1432.6301, 1.0003291, 2.0000000,
1432.6315, 0.99997573, 2.0000000,
1432.6329, 1.0000923, 2.0000000,
1432.6343, 1.0002568, 2.0000000,
1432.6357, 1.0001174, 2.0000000,
1432.6371, 0.99979573, 2.0000000,
1432.6385, 1.0001762, 2.0000000,
1432.6399, 0.99995916, 2.0000000,
1432.6412, 1.0000898, 2.0000000,
1432.6426, 0.99999829, 2.0000000,
1432.6440, 1.0001037, 2.0000000,
1432.6454, 0.99974671, 2.0000000,
1432.6468, 1.0000858, 2.0000000,
1432.6482, 0.99996256, 2.0000000,
1432.6496, 0.99995054, 2.0000000,
1432.6510, 1.0001359, 2.0000000,
1432.6524, 1.0001238, 2.0000000,
1432.6537, 0.99991056, 2.0000000,
1432.6551, 0.99999971, 2.0000000,
1432.6565, 0.99984971, 2.0000000,
1432.6579, 0.99997806, 2.0000000,
1432.6593, 0.99983712, 2.0000000,
1432.6607, 1.0002166, 2.0000000,
1432.6621, 1.0000826, 2.0000000,
1432.6635, 0.99999919, 2.0000000,
1432.6649, 1.0000856, 2.0000000,
1432.6662, 1.0001764, 2.0000000,
1432.6676, 0.99959820, 2.0000000,
1432.6690, 0.99994032, 2.0000000,
1432.6704, 0.99997003, 2.0000000,
1432.6718, 1.0001950, 2.0000000,
1432.6732, 1.0001658, 2.0000000,
1432.6746, 1.0000937, 2.0000000,
1432.6760, 1.0001944, 2.0000000,
1432.6774, 0.99993793, 2.0000000,
1432.6787, 1.0002186, 2.0000000,
1432.6801, 1.0001044, 2.0000000,
1432.6815, 0.99967004, 2.0000000,
1432.6829, 1.0001977, 2.0000000,
1432.6843, 0.99997567, 2.0000000,
1432.6857, 1.0000561, 2.0000000,
1432.6871, 1.0001904, 2.0000000,
1432.6885, 0.99983431, 2.0000000,
1432.6899, 1.0001346, 2.0000000,
1432.6912, 0.99977672, 2.0000000,
1432.6926, 1.0002451, 2.0000000,
1432.6940, 0.99998137, 2.0000000,
1432.6954, 1.0000788, 2.0000000,
1432.6968, 0.99987848, 2.0000000,
1432.6982, 1.0000093, 2.0000000,
1432.6996, 0.99997967, 2.0000000,
1432.7010, 0.99970453, 2.0000000,
1432.7024, 1.0002481, 2.0000000,
1432.7037, 0.99988921, 2.0000000,
1432.7051, 1.0000415, 2.0000000,
1432.7065, 0.99990897, 2.0000000,
1432.7079, 0.99988662, 2.0000000,
1432.7093, 1.0002256, 2.0000000,
1432.7107, 1.0003218, 2.0000000,
1432.7121, 0.99994210, 2.0000000,
1432.7135, 0.99997373, 2.0000000,
1432.7149, 0.99998052, 2.0000000,
1432.7162, 0.99995263, 2.0000000,
1432.7176, 1.0001683, 2.0000000,
1432.7190, 1.0000471, 2.0000000,
1432.7204, 1.0000501, 2.0000000,
1432.7218, 0.99992637, 2.0000000,
1432.7232, 0.99988196, 2.0000000,
1432.7246, 0.99996054, 2.0000000,
1432.7260, 1.0001365, 2.0000000,
1432.7274, 1.0001053, 2.0000000,
1432.7287, 0.99997588, 2.0000000,
1432.7301, 0.99992424, 2.0000000,
1432.7315, 0.99990566, 2.0000000,
1432.7329, 1.0001251, 2.0000000,
1432.7343, 0.99993801, 2.0000000,
1432.7357, 1.0001467, 2.0000000,
1432.7371, 1.0005965, 2.0000000,
1432.7385, 1.0001112, 2.0000000,
1432.7399, 1.0003083, 2.0000000,
1432.7412, 0.99981451, 2.0000000,
1432.7426, 0.99989900, 2.0000000,
1432.7440, 1.0000520, 2.0000000,
1432.7454, 1.0003128, 2.0000000,
1432.7468, 0.99992202, 2.0000000,
1432.7482, 1.0001700, 2.0000000,
1432.7496, 1.0000197, 2.0000000,
1432.7510, 0.99986941, 2.0000000,
1432.7524, 0.99995611, 2.0000000,
1432.7537, 1.0000622, 2.0000000,
1432.7551, 1.0000916, 2.0000000,
1432.7565, 0.99985519, 2.0000000,
1432.7579, 0.99985682, 2.0000000,
1432.7593, 0.99987614, 2.0000000,
1432.7607, 0.99977020, 2.0000000,
1432.7621, 0.99973507, 2.0000000,
1432.7635, 0.99995696, 2.0000000,
1432.7649, 1.0000220, 2.0000000,
1432.7662, 1.0000834, 2.0000000,
1432.7676, 1.0001537, 2.0000000,
1432.7690, 0.99995415, 2.0000000,
1432.7704, 0.99994071, 2.0000000,
1432.7718, 1.0000859, 2.0000000,
1432.7732, 0.99995087, 2.0000000,
1432.7746, 0.99988145, 2.0000000,
1432.7760, 0.99991212, 2.0000000,
1432.7774, 1.0000283, 2.0000000,
1432.7787, 1.0000285, 2.0000000,
1432.7801, 0.99972922, 2.0000000,
1432.7815, 1.0005316, 2.0000000,
1432.7829, 1.0001345, 2.0000000,
1432.7843, 1.0001002, 2.0000000,
1432.7857, 0.99994421, 2.0000000,
1432.7871, 0.99993717, 2.0000000,
1432.7885, 1.0003048, 2.0000000,
1432.7899, 1.0001345, 2.0000000,
1432.7912, 1.0000718, 2.0000000,
1432.7926, 1.0001285, 2.0000000,
1432.7940, 0.99988471, 2.0000000,
1432.7954, 1.0003829, 2.0000000,
1432.7968, 1.0001410, 2.0000000,
1432.7982, 1.0003484, 2.0000000,
1432.7996, 1.0002780, 2.0000000,
1432.8010, 1.0000558, 2.0000000,
1432.8024, 0.99992757, 2.0000000,
1432.8037, 1.0000958, 2.0000000,
1432.8051, 0.99989953, 2.0000000,
1432.8065, 0.99962921, 2.0000000,
1432.8079, 1.0002854, 2.0000000,
1432.8093, 1.0002843, 2.0000000,
1432.8107, 1.0001351, 2.0000000,
1432.8121, 1.0000594, 2.0000000,
1432.8135, 0.99988084, 2.0000000,
1432.8149, 0.99990117, 2.0000000,
1432.8162, 0.99997965, 2.0000000,
1432.8176, 0.99998818, 2.0000000,
1432.8190, 1.0003464, 2.0000000,
1432.8204, 0.99994790, 2.0000000,
1432.8218, 0.99979797, 2.0000000,
1432.8232, 0.99992058, 2.0000000,
1432.8246, 1.0000086, 2.0000000,
1432.8260, 0.99980654, 2.0000000,
1432.8274, 1.0001188, 2.0000000,
1432.8287, 1.0000322, 2.0000000,
1432.8301, 1.0001396, 2.0000000,
1432.8315, 0.99977077, 2.0000000,
1432.8329, 1.0000117, 2.0000000,
1432.8343, 0.99976904, 2.0000000,
1432.8357, 1.0000409, 2.0000000,
1432.8371, 1.0000589, 2.0000000,
1432.8385, 0.99987446, 2.0000000,
1432.8399, 0.99985013, 2.0000000,
1432.8412, 0.99957301, 2.0000000,
1432.8426, 1.0000952, 2.0000000,
1432.8440, 0.99993127, 2.0000000,
1432.8454, 0.99993690, 2.0000000,
1432.8468, 1.0001024, 2.0000000,
1432.8482, 0.99979389, 2.0000000,
1432.8496, 1.0000774, 2.0000000,
1432.8510, 1.0000331, 2.0000000,
1432.8524, 1.0004153, 2.0000000,
1432.8537, 1.0000413, 2.0000000,
1432.8551, 0.99968408, 2.0000000,
1432.8565, 1.0000475, 2.0000000,
1432.8579, 0.99987880, 2.0000000,
1432.8593, 0.99971819, 2.0000000,
1432.8607, 0.99986511, 2.0000000,
1432.8621, 0.99968791, 2.0000000,
1432.8635, 0.99991732, 2.0000000,
1432.8649, 0.99989203, 2.0000000,
1432.8662, 1.0000654, 2.0000000,
1432.8676, 0.99999510, 2.0000000,
1432.8690, 0.99976016, 2.0000000,
1432.8704, 1.0001725, 2.0000000,
1432.8718, 0.99995122, 2.0000000,
1432.8732, 1.0001772, 2.0000000,
1432.8746, 0.99977009, 2.0000000,
1432.8760, 0.99988616, 2.0000000,
1432.8774, 1.0000073, 2.0000000,
1432.8787, 0.99970879, 2.0000000,
1432.8801, 1.0002164, 2.0000000,
1432.8815, 1.0003128, 2.0000000,
1432.8829, 0.99978769, 2.0000000,
1432.8843, 0.99980236, 2.0000000,
1432.8857, 0.99981330, 2.0000000,
1432.8871, 0.99964747, 2.0000000,
1432.8885, 0.99983713, 2.0000000,
1432.8899, 0.99976666, 2.0000000,
1432.8912, 1.0000178, 2.0000000,
1432.8926, 1.0000278, 2.0000000,
1432.8940, 1.0001629, 2.0000000,
1432.8954, 0.99949098, 2.0000000,
1432.8968, 1.0001672, 2.0000000,
1432.8982, 0.99966122, 2.0000000,
1432.8996, 0.99998666, 2.0000000,
1432.9010, 1.0000873, 2.0000000,
1432.9024, 1.0002494, 2.0000000,
1432.9037, 1.0000573, 2.0000000,
1432.9051, 0.99978344, 2.0000000,
1432.9065, 0.99966551, 2.0000000,
1432.9079, 0.99990752, 2.0000000,
1432.9093, 0.99978938, 2.0000000,
1432.9107, 0.99985876, 2.0000000,
1432.9121, 1.0002069, 2.0000000,
1432.9135, 0.99993418, 2.0000000,
1432.9149, 0.99976681, 2.0000000,
1432.9162, 0.99980183, 2.0000000,
1432.9176, 1.0001699, 2.0000000,
1432.9190, 1.0000409, 2.0000000,
1432.9204, 0.99996994, 2.0000000,
1432.9218, 1.0004183, 2.0000000,
1432.9232, 0.99984454, 2.0000000,
1432.9246, 1.0001049, 2.0000000,
1432.9260, 0.99981952, 2.0000000,
1432.9274, 0.99974735, 2.0000000,
1432.9287, 0.99991036, 2.0000000,
1432.9301, 1.0000133, 2.0000000,
1432.9315, 0.99981125, 2.0000000,
1432.9329, 1.0000767, 2.0000000,
1432.9343, 0.99984168, 2.0000000,
1432.9357, 1.0001584, 2.0000000,
1432.9371, 1.0001312, 2.0000000,
1432.9385, 1.0001098, 2.0000000,
1432.9399, 1.0001613, 2.0000000,
1432.9412, 1.0000779, 2.0000000,
1432.9426, 1.0000441, 2.0000000,
1432.9440, 0.99989710, 2.0000000,
1432.9454, 0.99986918, 2.0000000,
1432.9468, 1.0000567, 2.0000000,
1432.9482, 1.0003645, 2.0000000,
1432.9496, 1.0001570, 2.0000000,
1432.9510, 0.99992204, 2.0000000,
1432.9523, 1.0002100, 2.0000000,
1432.9537, 0.99987229, 2.0000000,
1432.9551, 0.99985946, 2.0000000,
1432.9565, 1.0001040, 2.0000000,
1432.9579, 1.0001783, 2.0000000,
1432.9593, 1.0003647, 2.0000000,
1432.9607, 1.0003309, 2.0000000,
1432.9621, 0.99967487, 2.0000000,
1432.9635, 1.0001243, 2.0000000,
1432.9648, 0.99995791, 2.0000000,
1432.9662, 1.0000094, 2.0000000,
1432.9676, 0.99973053, 2.0000000,
1432.9690, 1.0000776, 2.0000000,
1432.9704, 1.0001273, 2.0000000,
1432.9718, 1.0001198, 2.0000000,
1432.9732, 1.0001119, 2.0000000,
1432.9746, 1.0000192, 2.0000000,
1432.9760, 0.99998107, 2.0000000,
1432.9773, 1.0003600, 2.0000000,
1432.9787, 0.99998527, 2.0000000,
1432.9801, 0.99990530, 2.0000000,
1432.9815, 1.0004172, 2.0000000,
1432.9829, 1.0002450, 2.0000000,
1432.9843, 1.0000288, 2.0000000,
1432.9857, 0.99989105, 2.0000000,
1432.9871, 0.99997514, 2.0000000,
1432.9885, 1.0001606, 2.0000000,
1432.9898, 1.0000253, 2.0000000,
1432.9912, 0.99972236, 2.0000000,
1432.9926, 1.0000974, 2.0000000,
1432.9940, 0.99993917, 2.0000000,
1432.9954, 1.0001897, 2.0000000,
1432.9968, 1.0003091, 2.0000000,
1432.9982, 1.0000599, 2.0000000,
1432.9996, 1.0002381, 2.0000000,
1433.0010, 0.99990598, 2.0000000,
1433.0023, 0.99981631, 2.0000000,
1433.0037, 1.0000206, 2.0000000,
1433.0051, 0.99955519, 2.0000000,
1433.0065, 0.99968004, 2.0000000,
1433.0079, 0.99976733, 2.0000000,
1433.0093, 0.99975570, 2.0000000,
1433.0107, 0.99986012, 2.0000000,
1433.0121, 0.99973189, 2.0000000,
1433.0135, 0.99999204, 2.0000000,
1433.0148, 0.99983468, 2.0000000,
1433.0162, 0.99992513, 2.0000000,
1433.0176, 0.99989174, 2.0000000,
1433.0190, 0.99990478, 2.0000000,
1433.0204, 0.99985012, 2.0000000,
1433.0218, 1.0002607, 2.0000000,
1433.0232, 1.0000790, 2.0000000,
1433.0246, 0.99991232, 2.0000000,
1433.0260, 1.0002345, 2.0000000,
1433.0273, 1.0001474, 2.0000000,
1433.0287, 0.99978600, 2.0000000,
1433.0301, 1.0001873, 2.0000000,
1433.0315, 0.99959966, 2.0000000,
1433.0329, 1.0002623, 2.0000000,
1433.0343, 0.99989978, 2.0000000,
1433.0357, 1.0002020, 2.0000000,
1433.0371, 1.0000697, 2.0000000,
1433.0385, 0.99999566, 2.0000000,
1433.0398, 1.0001928, 2.0000000,
1433.0412, 1.0001415, 2.0000000,
1433.0426, 1.0003414, 2.0000000,
1433.0440, 0.99992733, 2.0000000,
1433.0454, 0.99980430, 2.0000000,
1433.0468, 0.99986929, 2.0000000,
1433.0482, 1.0000138, 2.0000000,
1433.0496, 1.0000054, 2.0000000,
1433.0510, 0.99996934, 2.0000000,
1433.0523, 0.99999782, 2.0000000,
1433.0537, 0.99996947, 2.0000000,
1433.0551, 0.99965400, 2.0000000,
1433.0565, 0.99999954, 2.0000000,
1433.0579, 1.0002239, 2.0000000,
1433.0593, 1.0001378, 2.0000000,
1433.0607, 0.99969373, 2.0000000,
1433.0621, 0.99981054, 2.0000000,
1433.0635, 0.99972767, 2.0000000,
1433.0648, 0.99995401, 2.0000000,
1433.0662, 0.99990409, 2.0000000,
1433.0676, 1.0000225, 2.0000000,
1433.0690, 0.99969733, 2.0000000,
1433.0704, 1.0001737, 2.0000000,
1433.0718, 0.99999435, 2.0000000,
1433.0732, 0.99988221, 2.0000000,
1433.0746, 0.99985243, 2.0000000,
1433.0760, 0.99997135, 2.0000000,
1433.0773, 0.99932269, 2.0000000,
1433.0787, 1.0000405, 2.0000000,
1433.0801, 1.0002204, 2.0000000,
1433.0815, 1.0000145, 2.0000000,
1433.0829, 0.99992529, 2.0000000,
1433.0843, 0.99992482, 2.0000000,
1433.0857, 0.99985963, 2.0000000,
1433.0871, 1.0000107, 2.0000000,
1433.0885, 1.0001976, 2.0000000,
1433.0898, 1.0001637, 2.0000000,
1433.0912, 1.0001739, 2.0000000,
1433.0926, 0.99981339, 2.0000000,
1433.0940, 0.99990808, 2.0000000,
1433.0954, 1.0002128, 2.0000000,
1433.0968, 0.99998292, 2.0000000,
1433.0982, 0.99965942, 2.0000000,
1433.0996, 1.0002652, 2.0000000,
1433.1010, 0.99972490, 2.0000000,
1433.1023, 1.0001708, 2.0000000,
1433.1037, 0.99973201, 2.0000000,
1433.1051, 1.0000803, 2.0000000,
1433.1065, 1.0000599, 2.0000000,
1433.1079, 1.0002912, 2.0000000,
1433.1093, 0.99982136, 2.0000000,
1433.1107, 1.0002703, 2.0000000,
1433.1121, 0.99962800, 2.0000000,
1433.1135, 1.0001894, 2.0000000,
1433.1148, 1.0001453, 2.0000000,
1433.1162, 1.0001192, 2.0000000,
1433.1176, 0.99967930, 2.0000000,
1433.1190, 0.99982681, 2.0000000,
1433.1204, 0.99983029, 2.0000000,
1433.1218, 0.99989055, 2.0000000,
1433.1232, 0.99973263, 2.0000000,
1433.1246, 1.0001119, 2.0000000,
1433.1260, 1.0002554, 2.0000000,
1433.1273, 0.99986314, 2.0000000,
1433.1287, 0.99975164, 2.0000000,
1433.1301, 1.0000043, 2.0000000,
1433.1315, 0.99984056, 2.0000000,
1433.1329, 0.99992150, 2.0000000,
1433.1343, 0.99984994, 2.0000000,
1433.1357, 1.0001713, 2.0000000,
1433.1371, 0.99996509, 2.0000000,
1433.1385, 0.99996408, 2.0000000,
1433.1398, 0.99987357, 2.0000000,
1433.1412, 0.99994633, 2.0000000,
1433.1426, 0.99987184, 2.0000000,
1433.1440, 1.0001343, 2.0000000,
1433.1454, 1.0002731, 2.0000000,
1433.1468, 0.99984308, 2.0000000,
1433.1482, 0.99990088, 2.0000000,
1433.1496, 0.99978209, 2.0000000,
1433.1510, 1.0001732, 2.0000000,
1433.1523, 1.0002692, 2.0000000,
1433.1537, 1.0005064, 2.0000000,
1433.1551, 0.99988711, 2.0000000,
1433.1565, 1.0002813, 2.0000000,
1433.1579, 1.0001701, 2.0000000,
1433.1593, 0.99986133, 2.0000000,
1433.1607, 0.99984162, 2.0000000,
1433.1621, 0.99992520, 2.0000000,
1433.1635, 1.0000878, 2.0000000,
1433.1648, 0.99989953, 2.0000000,
1433.1662, 0.99964557, 2.0000000,
1433.1676, 0.99989962, 2.0000000,
1433.1690, 1.0000885, 2.0000000,
1433.1704, 0.99981208, 2.0000000,
1433.1718, 1.0000351, 2.0000000,
1433.1732, 1.0002773, 2.0000000,
1433.1746, 0.99976986, 2.0000000,
1433.1760, 0.99968662, 2.0000000,
1433.1773, 0.99999367, 2.0000000,
1433.1787, 1.0001708, 2.0000000,
1433.1801, 1.0003137, 2.0000000,
1433.1815, 1.0000881, 2.0000000,
1433.1829, 1.0001885, 2.0000000,
1433.1843, 1.0001173, 2.0000000,
1433.1857, 1.0001390, 2.0000000,
1433.1871, 0.99978628, 2.0000000,
1433.1885, 1.0000883, 2.0000000,
1433.1898, 0.99978433, 2.0000000,
1433.1912, 0.99990277, 2.0000000,
1433.1926, 1.0000824, 2.0000000,
1433.1940, 0.99986689, 2.0000000,
1433.1954, 1.0000321, 2.0000000,
1433.1968, 0.99992524, 2.0000000,
1433.1982, 0.99956810, 2.0000000,
1433.1996, 0.99964612, 2.0000000,
1433.2010, 0.99997190, 2.0000000,
1433.2023, 1.0002799, 2.0000000,
1433.2037, 0.99996575, 2.0000000,
1433.2051, 0.99988352, 2.0000000,
1433.2065, 0.99957372, 2.0000000,
1433.2079, 1.0000466, 2.0000000,
1433.2093, 1.0000239, 2.0000000,
1433.2107, 0.99978903, 2.0000000,
1433.2121, 0.99953060, 2.0000000,
1433.2135, 0.99971418, 2.0000000,
1433.2148, 1.0000148, 2.0000000,
1433.2162, 0.99997959, 2.0000000,
1433.2176, 1.0001064, 2.0000000,
1433.2190, 1.0003242, 2.0000000,
1433.2204, 1.0000884, 2.0000000,
1433.2218, 1.0000673, 2.0000000,
1433.2232, 1.0001988, 2.0000000,
1433.2246, 0.99988180, 2.0000000,
1433.2260, 1.0003047, 2.0000000,
1433.2273, 0.99986110, 2.0000000,
1433.2287, 0.99954501, 2.0000000,
1433.2301, 1.0001044, 2.0000000,
1433.2315, 1.0001709, 2.0000000,
1433.2329, 0.99994787, 2.0000000,
1433.2343, 0.99965711, 2.0000000,
1433.2357, 1.0000959, 2.0000000,
1433.2371, 1.0002697, 2.0000000,
1433.2385, 0.99972404, 2.0000000,
1433.2398, 1.0001303, 2.0000000,
1433.2412, 1.0001117, 2.0000000,
1433.2426, 1.0002406, 2.0000000,
1433.2440, 0.99982348, 2.0000000,
1433.2454, 1.0003050, 2.0000000,
1433.2468, 1.0001532, 2.0000000,
1433.2482, 1.0001199, 2.0000000,
1433.2496, 1.0001023, 2.0000000,
1433.2510, 0.99981131, 2.0000000,
1433.2523, 0.99994850, 2.0000000,
1433.2537, 1.0002541, 2.0000000,
1433.2551, 0.99993801, 2.0000000,
1433.2565, 1.0002282, 2.0000000,
1433.2579, 0.99977152, 2.0000000,
1433.2593, 1.0000384, 2.0000000,
1433.2607, 0.99962314, 2.0000000,
1433.2621, 1.0000293, 2.0000000,
1433.2635, 1.0003966, 2.0000000,
1433.2648, 1.0001086, 2.0000000,
1433.2662, 1.0001829, 2.0000000,
1433.2676, 1.0000710, 2.0000000,
1433.2690, 1.0000962, 2.0000000,
1433.2704, 0.99990715, 2.0000000,
1433.2718, 1.0003262, 2.0000000,
1433.2732, 1.0000054, 2.0000000,
1433.2746, 0.99985837, 2.0000000,
1433.2760, 1.0001231, 2.0000000,
1433.2773, 1.0002962, 2.0000000,
1433.2787, 1.0000778, 2.0000000,
1433.2801, 1.0001885, 2.0000000,
1433.2815, 1.0000390, 2.0000000,
1433.2829, 1.0004093, 2.0000000,
1433.2843, 0.99979596, 2.0000000,
1433.2857, 0.99983670, 2.0000000,
1433.2871, 1.0002546, 2.0000000,
1433.2885, 0.99965945, 2.0000000,
1433.2898, 1.0000675, 2.0000000,
1433.2912, 1.0000327, 2.0000000,
1433.2926, 1.0000292, 2.0000000,
1433.2940, 0.99982081, 2.0000000,
1433.2954, 1.0003433, 2.0000000,
1433.2968, 1.0002545, 2.0000000,
1433.2982, 0.99972486, 2.0000000,
1433.2996, 0.99998980, 2.0000000,
1433.3010, 0.99998467, 2.0000000,
1433.3023, 1.0000389, 2.0000000,
1433.3037, 0.99975073, 2.0000000,
1433.3051, 0.99996917, 2.0000000,
1433.3065, 1.0001877, 2.0000000,
1433.3079, 0.99975941, 2.0000000,
1433.3093, 0.99988121, 2.0000000,
1433.3107, 1.0001962, 2.0000000,
1433.3121, 0.99996895, 2.0000000,
1433.3135, 1.0001910, 2.0000000,
1433.3148, 0.99977084, 2.0000000,
1433.3162, 0.99989711, 2.0000000,
1433.3176, 1.0001793, 2.0000000,
1433.3190, 0.99975054, 2.0000000,
1433.3204, 0.99999866, 2.0000000,
1433.3218, 1.0002239, 2.0000000,
1433.3232, 0.99997287, 2.0000000,
1433.3246, 0.99982056, 2.0000000,
1433.3260, 1.0005390, 2.0000000,
1433.3273, 1.0001149, 2.0000000,
1433.3287, 0.99993492, 2.0000000,
1433.3301, 0.99998919, 2.0000000,
1433.3315, 0.99987829, 2.0000000,
1433.3329, 1.0000686, 2.0000000,
1433.3343, 0.99990591, 2.0000000,
1433.3357, 0.99997410, 2.0000000,
1433.3371, 1.0000696, 2.0000000,
1433.3385, 1.0000618, 2.0000000,
1433.3398, 1.0005052, 2.0000000,
1433.3412, 1.0004546, 2.0000000,
1433.3426, 0.99990436, 2.0000000,
1433.3440, 0.99993936, 2.0000000,
1433.3454, 1.0000493, 2.0000000,
1433.3468, 1.0000357, 2.0000000,
1433.3482, 0.99986054, 2.0000000,
1433.3496, 0.99999635, 2.0000000,
1433.3510, 0.99989963, 2.0000000,
1433.3523, 0.99995325, 2.0000000,
1433.3537, 1.0000200, 2.0000000,
1433.3551, 0.99980598, 2.0000000,
1433.3565, 0.99997677, 2.0000000,
1433.3579, 1.0002891, 2.0000000,
1433.3593, 0.99974118, 2.0000000,
1433.3607, 1.0000543, 2.0000000,
1433.3621, 1.0000146, 2.0000000,
1433.3634, 0.99962451, 2.0000000,
1433.3648, 1.0002284, 2.0000000,
1433.3662, 0.99994482, 2.0000000,
1433.3676, 0.99977270, 2.0000000,
1433.3690, 1.0000460, 2.0000000,
1433.3704, 0.99997266, 2.0000000,
1433.3718, 0.99988523, 2.0000000,
1433.3732, 1.0003409, 2.0000000,
1433.3746, 0.99999854, 2.0000000,
1433.3759, 1.0001146, 2.0000000,
1433.3773, 1.0000487, 2.0000000,
1433.3787, 0.99999621, 2.0000000,
1433.3801, 0.99991156, 2.0000000,
1433.3815, 1.0001361, 2.0000000,
1433.3829, 1.0000346, 2.0000000,
1433.3843, 0.99992994, 2.0000000,
1433.3857, 1.0000818, 2.0000000,
1433.3871, 0.99998895, 2.0000000,
1433.3884, 0.99982515, 2.0000000,
1433.3898, 1.0000382, 2.0000000,
1433.3912, 1.0001750, 2.0000000,
1433.3926, 1.0001775, 2.0000000,
1433.3940, 1.0003557, 2.0000000,
1433.3954, 1.0000801, 2.0000000,
1433.3968, 1.0002960, 2.0000000,
1433.3982, 0.99979430, 2.0000000,
1433.3996, 0.99968600, 2.0000000,
1433.4009, 0.99988712, 2.0000000,
1433.4023, 1.0001194, 2.0000000,
1433.4037, 1.0001917, 2.0000000,
1433.4051, 0.99977729, 2.0000000,
1433.4065, 0.99977574, 2.0000000,
1433.4079, 1.0003039, 2.0000000,
1433.4093, 1.0003440, 2.0000000,
1433.4107, 1.0000047, 2.0000000,
1433.4121, 1.0000650, 2.0000000,
1433.4134, 0.99976263, 2.0000000,
1433.4148, 1.0001027, 2.0000000,
1433.4162, 0.99993607, 2.0000000,
1433.4176, 1.0000895, 2.0000000,
1433.4190, 0.99993635, 2.0000000,
1433.4204, 0.99992129, 2.0000000,
1433.4218, 1.0001986, 2.0000000,
1433.4232, 1.0002682, 2.0000000,
1433.4246, 1.0000499, 2.0000000,
1433.4259, 1.0001618, 2.0000000,
1433.4273, 1.0000573, 2.0000000,
1433.4287, 1.0001870, 2.0000000,
1433.4301, 0.99983631, 2.0000000,
1433.4315, 0.99994198, 2.0000000,
1433.4329, 0.99991170, 2.0000000,
1433.4343, 1.0000826, 2.0000000,
1433.4357, 0.99974172, 2.0000000,
1433.4371, 1.0000396, 2.0000000,
1433.4384, 1.0001777, 2.0000000,
1433.4398, 0.99948580, 2.0000000,
1433.4412, 1.0000078, 2.0000000,
1433.4426, 1.0000922, 2.0000000,
1433.4440, 1.0002294, 2.0000000,
1433.4454, 1.0002919, 2.0000000,
1433.4468, 1.0000005, 2.0000000,
1433.4482, 1.0002345, 2.0000000,
1433.4496, 1.0000353, 2.0000000,
1433.4509, 1.0001595, 2.0000000,
1433.4523, 1.0001447, 2.0000000,
1433.4537, 0.99996463, 2.0000000,
1433.4551, 0.99994957, 2.0000000,
1433.4565, 1.0001018, 2.0000000,
1433.4579, 1.0001141, 2.0000000,
1433.4593, 1.0001488, 2.0000000,
1433.4607, 1.0000823, 2.0000000,
1433.4621, 0.99971056, 2.0000000,
1433.4634, 1.0000468, 2.0000000,
1433.4648, 0.99982570, 2.0000000,
1433.4662, 1.0000967, 2.0000000,
1433.4676, 1.0000631, 2.0000000,
1433.4690, 1.0000155, 2.0000000,
1433.4704, 1.0007467, 2.0000000,
1433.4718, 0.99977747, 2.0000000,
1433.4732, 0.99983533, 2.0000000,
1433.4746, 0.99988277, 2.0000000,
1433.4759, 0.99981511, 2.0000000,
1433.4773, 1.0000164, 2.0000000,
1433.4787, 1.0000795, 2.0000000,
1433.4801, 0.99979883, 2.0000000,
1433.4815, 1.0003448, 2.0000000,
1433.4829, 0.99986025, 2.0000000,
1433.4843, 0.99992232, 2.0000000,
1433.4857, 1.0001152, 2.0000000,
1433.4871, 0.99986291, 2.0000000,
1433.4884, 0.99979892, 2.0000000,
1433.4898, 1.0001078, 2.0000000,
1433.4912, 0.99990700, 2.0000000,
1433.4926, 0.99992126, 2.0000000,
1433.4940, 1.0002261, 2.0000000,
1433.4954, 0.99965648, 2.0000000,
1433.4968, 0.99981204, 2.0000000,
1433.4982, 0.99970040, 2.0000000,
1433.4996, 0.99983387, 2.0000000,
1433.5009, 0.99989451, 2.0000000,
1433.5023, 1.0006135, 2.0000000,
1433.5037, 0.99979192, 2.0000000,
1433.5051, 1.0000697, 2.0000000,
1433.5065, 1.0001103, 2.0000000,
1433.5079, 0.99959862, 2.0000000,
1433.5093, 0.99971028, 2.0000000,
1433.5107, 0.99985096, 2.0000000,
1433.5121, 0.99954587, 2.0000000,
1433.5134, 0.99991143, 2.0000000,
1433.5148, 0.99981869, 2.0000000,
1433.5162, 0.99991431, 2.0000000,
1433.5176, 0.99957253, 2.0000000,
1433.5190, 1.0000380, 2.0000000,
1433.5204, 0.99986220, 2.0000000,
1433.5218, 1.0001206, 2.0000000,
1433.5232, 0.99966055, 2.0000000,
1433.5246, 0.99987285, 2.0000000,
1433.5259, 1.0002993, 2.0000000,
1433.5273, 0.99986216, 2.0000000,
1433.5287, 0.99985443, 2.0000000,
1433.5301, 0.99991642, 2.0000000,
1433.5315, 0.99994392, 2.0000000,
1433.5329, 0.99972143, 2.0000000,
1433.5343, 0.99962080, 2.0000000,
1433.5357, 0.99979100, 2.0000000,
1433.5371, 0.99967636, 2.0000000,
1433.5384, 0.99969312, 2.0000000,
1433.5398, 1.0000083, 2.0000000,
1433.5412, 1.0001251, 2.0000000,
1433.5426, 0.99944902, 2.0000000,
1433.5440, 0.99945959, 2.0000000,
1433.5454, 0.99984526, 2.0000000,
1433.5468, 0.99999201, 2.0000000,
1433.5482, 0.99942634, 2.0000000,
1433.5496, 1.0000271, 2.0000000,
1433.5509, 1.0001811, 2.0000000,
1433.5523, 1.0000153, 2.0000000,
1433.5537, 0.99984150, 2.0000000,
1433.5551, 1.0000281, 2.0000000,
1433.5565, 0.99972448, 2.0000000,
1433.5579, 0.99987996, 2.0000000,
1433.5593, 0.99993296, 2.0000000,
1433.5607, 0.99995283, 2.0000000,
1433.5621, 0.99964086, 2.0000000,
1433.5634, 0.99973884, 2.0000000,
1433.5648, 0.99947740, 2.0000000,
1433.5662, 1.0000573, 2.0000000,
1433.5676, 1.0000369, 2.0000000,
1433.5690, 1.0004419, 2.0000000,
1433.5704, 1.0007213, 2.0000000,
1433.5718, 1.0000423, 2.0000000,
1433.5732, 1.0000866, 2.0000000,
1433.5746, 1.0002705, 2.0000000,
1433.5759, 0.99998082, 2.0000000,
1433.5773, 0.99974812, 2.0000000,
1433.5787, 1.0001829, 2.0000000,
1433.5801, 0.99986292, 2.0000000,
1433.5815, 0.99972408, 2.0000000,
1433.5829, 0.99991188, 2.0000000,
1433.5843, 1.0002019, 2.0000000,
1433.6037, 0.99968116, 2.0000000,
1433.6051, 0.99972320, 2.0000000,
1433.6065, 0.99988887, 2.0000000,
1433.6079, 0.99975628, 2.0000000,
1433.6093, 1.0000838, 2.0000000,
1433.6107, 1.0001408, 2.0000000,
1433.6121, 0.99978340, 2.0000000,
1433.6134, 0.99997801, 2.0000000,
1433.6148, 0.99982643, 2.0000000,
1433.6162, 0.99990728, 2.0000000,
1433.6176, 1.0000618, 2.0000000,
1433.6190, 0.99982325, 2.0000000,
1433.6204, 0.99991191, 2.0000000,
1433.6218, 0.99996055, 2.0000000,
1433.6232, 0.99983185, 2.0000000,
1433.6246, 0.99995904, 2.0000000,
1433.6259, 0.99989132, 2.0000000,
1433.6273, 0.99994109, 2.0000000,
1433.6287, 1.0000249, 2.0000000,
1433.6301, 0.99985186, 2.0000000,
1433.6315, 0.99982531, 2.0000000,
1433.6329, 0.99998143, 2.0000000,
1433.6343, 0.99988848, 2.0000000,
1433.6357, 0.99994052, 2.0000000,
1433.6371, 1.0001705, 2.0000000,
1433.6384, 0.99980598, 2.0000000,
1433.6398, 0.99985751, 2.0000000,
1433.6412, 0.99985400, 2.0000000,
1433.6426, 1.0000038, 2.0000000,
1433.6440, 0.99998439, 2.0000000,
1433.6454, 1.0000644, 2.0000000,
1433.6468, 1.0001312, 2.0000000,
1433.6482, 0.99980533, 2.0000000,
1433.6496, 0.99998781, 2.0000000,
1433.6509, 1.0001133, 2.0000000,
1433.6523, 1.0000845, 2.0000000,
1433.6537, 1.0000062, 2.0000000,
1433.6551, 0.99985763, 2.0000000,
1433.6565, 1.0001392, 2.0000000,
1433.6579, 1.0002036, 2.0000000,
1433.6593, 1.0000698, 2.0000000,
1433.6607, 1.0003032, 2.0000000,
1433.6621, 0.99994935, 2.0000000,
1433.6634, 1.0001235, 2.0000000,
1433.6648, 1.0001759, 2.0000000,
1433.6662, 1.0003863, 2.0000000,
1433.6676, 0.99985639, 2.0000000,
1433.6690, 0.99977238, 2.0000000,
1433.6704, 0.99999670, 2.0000000,
1433.6718, 1.0000765, 2.0000000,
1433.6732, 0.99977716, 2.0000000,
1433.6746, 1.0003350, 2.0000000,
1433.6759, 1.0000722, 2.0000000,
1433.6773, 1.0000640, 2.0000000,
1433.6787, 0.99999287, 2.0000000,
1433.6801, 1.0000625, 2.0000000,
1433.6815, 0.99990374, 2.0000000,
1433.6829, 1.0001274, 2.0000000,
1433.6843, 1.0001909, 2.0000000,
1433.6857, 1.0002052, 2.0000000,
1433.6871, 1.0000631, 2.0000000,
1433.6884, 0.99980870, 2.0000000,
1433.6898, 1.0001847, 2.0000000,
1433.6912, 1.0000576, 2.0000000,
1433.6926, 0.99986737, 2.0000000,
1433.6940, 0.99997841, 2.0000000,
1433.6954, 1.0000078, 2.0000000,
1433.6968, 1.0000708, 2.0000000,
1433.6982, 0.99999214, 2.0000000,
1433.6996, 1.0000762, 2.0000000,
1433.7009, 1.0000379, 2.0000000,
1433.7023, 0.99998220, 2.0000000,
1433.7037, 0.99996593, 2.0000000,
1433.7051, 0.99993790, 2.0000000,
1433.7065, 0.99978607, 2.0000000,
1433.7079, 0.99993381, 2.0000000,
1433.7093, 1.0000594, 2.0000000,
1433.7107, 1.0000275, 2.0000000,
1433.7121, 0.99975652, 2.0000000,
1433.7134, 1.0002083, 2.0000000,
1433.7148, 0.99993776, 2.0000000,
1433.7162, 1.0002054, 2.0000000,
1433.7176, 0.99999352, 2.0000000,
1433.7190, 0.99979789, 2.0000000,
1433.7204, 0.99985359, 2.0000000,
1433.7218, 1.0001040, 2.0000000,
1433.7232, 0.99986769, 2.0000000,
1433.7246, 1.0001009, 2.0000000,
1433.7259, 0.99976612, 2.0000000,
1433.7273, 1.0000306, 2.0000000,
1433.7287, 1.0000300, 2.0000000,
1433.7301, 1.0002186, 2.0000000,
1433.7315, 0.99987173, 2.0000000,
1433.7329, 1.0001710, 2.0000000,
1433.7343, 1.0001611, 2.0000000,
1433.7357, 0.99990880, 2.0000000,
1433.7371, 0.99991285, 2.0000000,
1433.7384, 1.0001561, 2.0000000,
1433.7398, 0.99997290, 2.0000000,
1433.7412, 0.99999130, 2.0000000,
1433.7426, 1.0002320, 2.0000000,
1433.7440, 0.99989453, 2.0000000,
1433.7454, 0.99996160, 2.0000000,
1433.7468, 1.0001396, 2.0000000,
1433.7482, 0.99979571, 2.0000000,
1433.7496, 1.0001218, 2.0000000,
1433.7509, 0.99989304, 2.0000000,
1433.7523, 0.99989416, 2.0000000,
1433.7537, 1.0001373, 2.0000000,
1433.7551, 0.99988347, 2.0000000,
1433.7565, 1.0000082, 2.0000000,
1433.7579, 1.0000604, 2.0000000,
1433.7593, 0.99979698, 2.0000000,
1433.7607, 1.0001480, 2.0000000,
1433.7620, 1.0002142, 2.0000000,
1433.7634, 0.99975527, 2.0000000,
1433.7648, 1.0000618, 2.0000000,
1433.7662, 0.99999359, 2.0000000,
1433.7676, 1.0002018, 2.0000000,
1433.7690, 1.0001041, 2.0000000,
1433.7704, 1.0001096, 2.0000000,
1433.7718, 1.0002555, 2.0000000,
1433.7732, 1.0000412, 2.0000000,
1433.7745, 1.0000648, 2.0000000,
1433.7759, 0.99981852, 2.0000000,
1433.7773, 1.0004799, 2.0000000,
1433.7787, 0.99992611, 2.0000000,
1433.7801, 1.0002232, 2.0000000,
1433.7815, 1.0001618, 2.0000000,
1433.7829, 0.99995975, 2.0000000,
1433.7843, 1.0001259, 2.0000000,
1433.7857, 1.0000742, 2.0000000,
1433.7870, 1.0000658, 2.0000000,
1433.7884, 0.99972484, 2.0000000,
1433.7898, 0.99993824, 2.0000000,
1433.7912, 0.99988762, 2.0000000,
1433.7926, 1.0003429, 2.0000000,
1433.7940, 1.0000151, 2.0000000,
1433.7954, 0.99987674, 2.0000000,
1433.7968, 1.0002902, 2.0000000,
1433.7982, 1.0000717, 2.0000000,
1433.7995, 0.99991880, 2.0000000,
1433.8009, 0.99994671, 2.0000000,
1433.8023, 0.99970143, 2.0000000,
1433.8037, 1.0000748, 2.0000000,
1433.8051, 1.0002367, 2.0000000,
1433.8065, 1.0004082, 2.0000000,
1433.8079, 1.0001392, 2.0000000,
1433.8093, 0.99992331, 2.0000000,
1433.8107, 1.0003578, 2.0000000,
1433.8120, 0.99998940, 2.0000000,
1433.8134, 1.0000649, 2.0000000,
1433.8148, 0.99982382, 2.0000000,
1433.8162, 0.99976960, 2.0000000,
1433.8176, 0.99998912, 2.0000000,
1433.8190, 1.0001143, 2.0000000,
1433.8204, 0.99998163, 2.0000000,
1433.8218, 1.0001863, 2.0000000,
1433.8232, 0.99993303, 2.0000000,
1433.8245, 1.0000750, 2.0000000,
1433.8259, 0.99975240, 2.0000000,
1433.8273, 0.99973771, 2.0000000,
1433.8287, 1.0000264, 2.0000000,
1433.8301, 0.99991451, 2.0000000,
1433.8315, 0.99995227, 2.0000000,
1433.8329, 0.99993179, 2.0000000,
1433.8343, 0.99992761, 2.0000000,
1433.8357, 1.0000295, 2.0000000,
1433.8370, 0.99981466, 2.0000000,
1433.8384, 1.0001298, 2.0000000,
1433.8398, 1.0004311, 2.0000000,
1433.8412, 0.99992815, 2.0000000,
1433.8426, 0.99976860, 2.0000000,
1433.8440, 1.0000493, 2.0000000,
1433.8454, 0.99992187, 2.0000000,
1433.8468, 0.99997347, 2.0000000,
1433.8482, 0.99993081, 2.0000000,
1433.8495, 1.0000399, 2.0000000,
1433.8509, 1.0001981, 2.0000000,
1433.8523, 1.0001125, 2.0000000,
1433.8537, 0.99980114, 2.0000000,
1433.8551, 0.99975127, 2.0000000,
1433.8565, 0.99986878, 2.0000000,
1433.8579, 0.99992723, 2.0000000,
1433.8593, 1.0000637, 2.0000000,
1433.8607, 0.99990499, 2.0000000,
1433.8620, 0.99989453, 2.0000000,
1433.8634, 0.99993061, 2.0000000,
1433.8648, 0.99976193, 2.0000000,
1433.8662, 0.99985910, 2.0000000,
1433.8676, 1.0000680, 2.0000000,
1433.8690, 1.0000189, 2.0000000,
1433.8704, 0.99994546, 2.0000000,
1433.8718, 1.0000393, 2.0000000,
1433.8732, 0.99990121, 2.0000000,
1433.8745, 0.99972691, 2.0000000,
1433.8759, 0.99978635, 2.0000000,
1433.8773, 0.99975186, 2.0000000,
1433.8787, 1.0001925, 2.0000000,
1433.8801, 0.99980184, 2.0000000,
1433.8815, 0.99996624, 2.0000000,
1433.8829, 0.99988232, 2.0000000,
1433.8843, 1.0000232, 2.0000000,
1433.8857, 1.0001315, 2.0000000,
1433.8870, 0.99997724, 2.0000000,
1433.8884, 0.99977508, 2.0000000,
1433.8898, 1.0000465, 2.0000000,
1433.8912, 1.0001131, 2.0000000,
1433.8926, 0.99970692, 2.0000000,
1433.8940, 0.99991830, 2.0000000,
1433.8954, 0.99995318, 2.0000000,
1433.8968, 1.0002714, 2.0000000,
1433.8982, 0.99992601, 2.0000000,
1433.8995, 1.0000911, 2.0000000,
1433.9009, 1.0000192, 2.0000000,
1433.9023, 1.0000625, 2.0000000,
1433.9037, 1.0000302, 2.0000000,
1433.9051, 1.0001644, 2.0000000,
1433.9065, 0.99980134, 2.0000000,
1433.9079, 1.0002269, 2.0000000,
1433.9093, 1.0000260, 2.0000000,
1433.9107, 0.99966188, 2.0000000,
1433.9120, 0.99984678, 2.0000000,
1433.9134, 0.99991344, 2.0000000,
1433.9148, 0.99995113, 2.0000000,
1433.9162, 0.99999852, 2.0000000,
1433.9176, 0.99993037, 2.0000000,
1433.9190, 0.99982617, 2.0000000,
1433.9204, 0.99984502, 2.0000000,
1433.9218, 1.0000337, 2.0000000,
1433.9232, 0.99987948, 2.0000000,
1433.9245, 0.99990719, 2.0000000,
1433.9259, 0.99976868, 2.0000000,
1433.9273, 0.99994696, 2.0000000,
1433.9287, 0.99982418, 2.0000000,
1433.9301, 0.99985114, 2.0000000,
1433.9315, 0.99956309, 2.0000000,
1433.9329, 0.99968102, 2.0000000,
1433.9343, 0.99999103, 2.0000000,
1433.9357, 0.99995310, 2.0000000,
1433.9370, 0.99986318, 2.0000000,
1433.9384, 0.99977985, 2.0000000,
1433.9398, 1.0000320, 2.0000000,
1433.9412, 0.99972273, 2.0000000,
1433.9426, 0.99980958, 2.0000000,
1433.9440, 0.99980712, 2.0000000,
1433.9454, 0.99985163, 2.0000000,
1433.9468, 1.0000567, 2.0000000,
1433.9482, 1.0000197, 2.0000000,
1433.9495, 0.99985643, 2.0000000,
1433.9509, 0.99996963, 2.0000000,
1433.9523, 0.99982595, 2.0000000,
1433.9537, 1.0000919, 2.0000000,
1433.9551, 0.99978434, 2.0000000,
1433.9565, 1.0000099, 2.0000000,
1433.9579, 0.99987870, 2.0000000,
1433.9593, 1.0001393, 2.0000000,
1433.9607, 1.0001936, 2.0000000,
1433.9620, 1.0004187, 2.0000000,
1433.9634, 1.0001062, 2.0000000,
1433.9648, 0.99985112, 2.0000000,
1433.9662, 0.99992598, 2.0000000,
1433.9676, 0.99997436, 2.0000000,
1433.9690, 0.99998774, 2.0000000,
1433.9704, 0.99994786, 2.0000000,
1433.9718, 0.99987692, 2.0000000,
1433.9732, 0.99993454, 2.0000000,
1433.9745, 0.99969741, 2.0000000,
1433.9759, 1.0000744, 2.0000000,
1433.9773, 1.0002307, 2.0000000,
1433.9787, 0.99996037, 2.0000000,
1433.9801, 1.0000725, 2.0000000,
1433.9815, 1.0001202, 2.0000000,
1433.9829, 1.0001385, 2.0000000,
1433.9843, 1.0002371, 2.0000000,
1433.9857, 1.0000003, 2.0000000,
1433.9870, 1.0001454, 2.0000000,
1433.9884, 0.99970831, 2.0000000,
1433.9898, 0.99988696, 2.0000000,
1433.9912, 0.99978251, 2.0000000,
1433.9926, 0.99990543, 2.0000000,
1433.9940, 0.99982040, 2.0000000,
1433.9954, 1.0000564, 2.0000000,
1433.9968, 1.0001084, 2.0000000,
1433.9982, 1.0001730, 2.0000000,
1433.9995, 1.0003733, 2.0000000,
1434.0009, 1.0002175, 2.0000000,
1434.0023, 1.0001706, 2.0000000,
1434.0037, 1.0000799, 2.0000000,
1434.0051, 0.99975060, 2.0000000,
1434.0065, 1.0001316, 2.0000000,
1434.0079, 1.0000340, 2.0000000,
1434.0093, 0.99985468, 2.0000000,
1434.0107, 1.0003024, 2.0000000,
1434.0120, 1.0001758, 2.0000000,
1434.0134, 0.99991129, 2.0000000,
1434.0148, 0.99997918, 2.0000000,
1434.0162, 0.99996755, 2.0000000,
1434.0176, 1.0000575, 2.0000000,
1434.0190, 1.0002935, 2.0000000,
1434.0204, 1.0000179, 2.0000000,
1434.0218, 0.99996654, 2.0000000,
1434.0232, 1.0001137, 2.0000000,
1434.0245, 1.0001090, 2.0000000,
1434.0259, 0.99993436, 2.0000000,
1434.0273, 0.99993458, 2.0000000,
1434.0287, 1.0000475, 2.0000000,
1434.0301, 0.99997710, 2.0000000,
1434.0315, 0.99993452, 2.0000000,
1434.0329, 1.0000024, 2.0000000,
1434.0343, 1.0000576, 2.0000000,
1434.0357, 0.99979123, 2.0000000,
1434.0370, 1.0001564, 2.0000000,
1434.0384, 0.99983470, 2.0000000,
1434.0398, 0.99980295, 2.0000000,
1434.0412, 1.0000239, 2.0000000,
1434.0426, 1.0002164, 2.0000000,
1434.0440, 1.0000246, 2.0000000,
1434.0454, 0.99976369, 2.0000000,
1434.0468, 1.0000682, 2.0000000,
1434.0482, 1.0001728, 2.0000000,
1434.0495, 1.0003776, 2.0000000,
1434.0509, 1.0002228, 2.0000000,
1434.0523, 1.0002391, 2.0000000,
1434.0537, 0.99995055, 2.0000000,
1434.0551, 0.99999215, 2.0000000,
1434.0565, 0.99990490, 2.0000000,
1434.0579, 1.0001181, 2.0000000,
1434.0593, 1.0002354, 2.0000000,
1434.0607, 1.0001108, 2.0000000,
1434.0620, 1.0001986, 2.0000000,
1434.0634, 0.99982304, 2.0000000,
1434.0648, 1.0002694, 2.0000000,
1434.0662, 1.0001462, 2.0000000,
1434.0676, 1.0000485, 2.0000000,
1434.0690, 1.0002765, 2.0000000,
1434.0704, 0.99980901, 2.0000000,
1434.0718, 0.99974314, 2.0000000,
1434.0732, 0.99990195, 2.0000000,
1434.0745, 1.0006294, 2.0000000,
1434.0759, 1.0001182, 2.0000000,
1434.0773, 1.0002581, 2.0000000,
1434.0787, 0.99995165, 2.0000000,
1434.0801, 0.99997519, 2.0000000,
1434.0815, 1.0000568, 2.0000000,
1434.0829, 1.0001896, 2.0000000,
1434.0843, 0.99976770, 2.0000000,
1434.0857, 1.0000663, 2.0000000,
1434.0870, 1.0000323, 2.0000000,
1434.0884, 1.0003731, 2.0000000,
1434.0898, 0.99978339, 2.0000000,
1434.0912, 1.0003404, 2.0000000,
1434.0926, 0.99989487, 2.0000000,
1434.0940, 0.99997453, 2.0000000,
1434.0954, 1.0002133, 2.0000000,
1434.0968, 1.0004183, 2.0000000,
1434.0982, 0.99998689, 2.0000000,
1434.0995, 1.0002403, 2.0000000,
1434.1009, 0.99991684, 2.0000000,
1434.1023, 0.99991398, 2.0000000,
1434.1037, 1.0000578, 2.0000000,
1434.1051, 0.99978676, 2.0000000,
1434.1065, 1.0002870, 2.0000000,
1434.1079, 0.99999958, 2.0000000,
1434.1093, 1.0000726, 2.0000000,
1434.1107, 1.0000188, 2.0000000,
1434.1120, 1.0001183, 2.0000000,
1434.1134, 0.99999493, 2.0000000,
1434.1148, 1.0000065, 2.0000000,
1434.1162, 0.99982354, 2.0000000,
1434.1176, 0.99997804, 2.0000000,
1434.1190, 1.0001354, 2.0000000,
1434.1204, 0.99992067, 2.0000000,
1434.1218, 0.99986140, 2.0000000,
1434.1232, 1.0000616, 2.0000000,
1434.1245, 0.99969431, 2.0000000,
1434.1259, 0.99984294, 2.0000000,
1434.1273, 1.0002436, 2.0000000,
1434.1287, 0.99996469, 2.0000000,
1434.1301, 0.99998145, 2.0000000,
1434.1315, 1.0001270, 2.0000000,
1434.1329, 0.99988143, 2.0000000,
1434.1343, 0.99986649, 2.0000000,
1434.1357, 1.0000903, 2.0000000,
1434.1370, 1.0001141, 2.0000000,
1434.1384, 1.0000410, 2.0000000,
1434.1398, 0.99979466, 2.0000000,
1434.1412, 0.99998356, 2.0000000,
1434.1426, 1.0000422, 2.0000000,
1434.1440, 1.0001787, 2.0000000,
1434.1454, 1.0002247, 2.0000000,
1434.1468, 0.99977593, 2.0000000,
1434.1482, 0.99996765, 2.0000000,
1434.1495, 0.99992967, 2.0000000,
1434.1509, 0.99978551, 2.0000000,
1434.1523, 1.0002849, 2.0000000,
1434.1537, 1.0002310, 2.0000000,
1434.1551, 0.99990313, 2.0000000,
1434.1565, 1.0000874, 2.0000000,
1434.1579, 1.0001291, 2.0000000,
1434.1593, 0.99998046, 2.0000000,
1434.1606, 1.0002898, 2.0000000,
1434.1620, 0.99997761, 2.0000000,
1434.1634, 0.99988277, 2.0000000,
1434.1648, 1.0000808, 2.0000000,
1434.1662, 0.99985452, 2.0000000,
1434.1676, 1.0000557, 2.0000000,
1434.1690, 0.99977997, 2.0000000,
1434.1704, 0.99993141, 2.0000000,
1434.1718, 1.0000335, 2.0000000,
1434.1731, 1.0000324, 2.0000000,
1434.1745, 0.99968972, 2.0000000,
1434.1759, 0.99971964, 2.0000000,
1434.1773, 1.0002280, 2.0000000,
1434.1787, 0.99997496, 2.0000000,
1434.1801, 1.0000610, 2.0000000,
1434.1815, 1.0001515, 2.0000000,
1434.1829, 0.99998488, 2.0000000,
1434.1843, 1.0003472, 2.0000000,
1434.1856, 1.0001414, 2.0000000,
1434.1870, 1.0000205, 2.0000000,
1434.1884, 1.0000600, 2.0000000,
1434.1898, 1.0001140, 2.0000000,
1434.1912, 1.0000173, 2.0000000,
1434.1926, 1.0000128, 2.0000000,
1434.1940, 1.0000210, 2.0000000,
1434.1954, 1.0000941, 2.0000000,
1434.1968, 0.99992392, 2.0000000,
1434.1981, 0.99980340, 2.0000000,
1434.1995, 1.0000975, 2.0000000,
1434.2009, 0.99968297, 2.0000000,
1434.2023, 1.0002550, 2.0000000,
1434.2037, 0.99977269, 2.0000000,
1434.2051, 1.0002606, 2.0000000,
1434.2065, 1.0000936, 2.0000000,
1434.2079, 1.0001624, 2.0000000,
1434.2093, 0.99982953, 2.0000000,
1434.2106, 1.0001780, 2.0000000,
1434.2120, 1.0003331, 2.0000000,
1434.2134, 1.0001382, 2.0000000,
1434.2148, 1.0000799, 2.0000000,
1434.2162, 1.0000072, 2.0000000,
1434.2176, 1.0000279, 2.0000000,
1434.2190, 1.0000194, 2.0000000,
1434.2204, 1.0000387, 2.0000000,
1434.2218, 0.99987706, 2.0000000,
1434.2231, 1.0001274, 2.0000000,
1434.2245, 0.99983018, 2.0000000,
1434.2259, 0.99990834, 2.0000000,
1434.2273, 1.0002010, 2.0000000,
1434.2287, 0.99973203, 2.0000000,
1434.2301, 1.0000655, 2.0000000,
1434.2315, 0.99992806, 2.0000000,
1434.2329, 0.99974880, 2.0000000,
1434.2343, 1.0002045, 2.0000000,
1434.2356, 1.0000154, 2.0000000,
1434.2370, 0.99984512, 2.0000000,
1434.2384, 0.99972919, 2.0000000,
1434.2398, 0.99998799, 2.0000000,
1434.2412, 0.99987337, 2.0000000,
1434.2426, 0.99981493, 2.0000000,
1434.2440, 0.99959234, 2.0000000,
1434.2454, 0.99993194, 2.0000000,
1434.2468, 0.99991482, 2.0000000,
1434.2481, 0.99978169, 2.0000000,
1434.2495, 0.99959416, 2.0000000,
1434.2509, 0.99963973, 2.0000000,
1434.2523, 0.99990247, 2.0000000,
1434.2537, 0.99987997, 2.0000000,
1434.2551, 0.99984244, 2.0000000,
1434.2565, 0.99973590, 2.0000000,
1434.2579, 0.99962862, 2.0000000,
1434.2593, 0.99985220, 2.0000000,
1434.2606, 0.99992783, 2.0000000,
1434.2620, 0.99968562, 2.0000000,
1434.2634, 0.99965839, 2.0000000,
1434.2648, 0.99957437, 2.0000000,
1434.2662, 0.99983107, 2.0000000,
1434.2676, 0.99968507, 2.0000000,
1434.2690, 0.99976556, 2.0000000,
1434.2704, 1.0000226, 2.0000000,
1434.2718, 0.99977656, 2.0000000,
1434.2731, 0.99956626, 2.0000000,
1434.2745, 0.99997963, 2.0000000,
1434.2759, 0.99983891, 2.0000000,
1434.2773, 0.99993492, 2.0000000,
1434.2787, 0.99964801, 2.0000000,
1434.2801, 1.0000544, 2.0000000,
1434.2815, 0.99967421, 2.0000000,
1434.2829, 0.99930214, 2.0000000,
1434.2843, 0.99977496, 2.0000000,
1434.2856, 0.99976168, 2.0000000,
1434.2870, 0.99980124, 2.0000000,
1434.2884, 0.99983828, 2.0000000,
1434.2898, 0.99987447, 2.0000000,
1434.2912, 0.99969062, 2.0000000,
1434.2926, 0.99989860, 2.0000000,
1434.2940, 0.99958045, 2.0000000,
1434.2954, 0.99972201, 2.0000000,
1434.2968, 0.99973996, 2.0000000,
1434.2981, 0.99962971, 2.0000000,
1434.2995, 0.99972794, 2.0000000,
1434.3009, 0.99962375, 2.0000000,
1434.3023, 0.99980489, 2.0000000,
1434.3037, 0.99982270, 2.0000000,
1434.3051, 0.99988319, 2.0000000,
1434.3065, 0.99979030, 2.0000000,
1434.3079, 0.99991661, 2.0000000,
1434.3093, 0.99982233, 2.0000000,
1434.3106, 0.99972096, 2.0000000,
1434.3120, 0.99986512, 2.0000000,
1434.3134, 0.99974142, 2.0000000,
1434.3148, 0.99966411, 2.0000000,
1434.3162, 0.99971075, 2.0000000,
1434.3176, 0.99963536, 2.0000000,
1434.3190, 0.99973794, 2.0000000,
1434.3204, 0.99987221, 2.0000000,
1434.3218, 0.99978926, 2.0000000,
1434.3231, 0.99989788, 2.0000000,
1434.3245, 0.99971565, 2.0000000,
1434.3259, 0.99982310, 2.0000000,
1434.3273, 0.99961574, 2.0000000,
1434.3287, 0.99967767, 2.0000000,
1434.3301, 0.99952125, 2.0000000,
1434.3315, 0.99970745, 2.0000000,
1434.3329, 0.99992515, 2.0000000,
1434.3343, 0.99959654, 2.0000000,
1434.3356, 0.99949429, 2.0000000,
1434.3370, 0.99983255, 2.0000000,
1434.3384, 0.99974548, 2.0000000,
1434.3398, 0.99952893, 2.0000000,
1434.3412, 0.99996258, 2.0000000,
1434.3426, 0.99959997, 2.0000000,
1434.3440, 0.99975305, 2.0000000,
1434.3454, 0.99990766, 2.0000000,
1434.3468, 0.99997396, 2.0000000,
1434.3481, 0.99983772, 2.0000000,
1434.3495, 1.0001779, 2.0000000,
1434.3509, 1.0001463, 2.0000000,
1434.3523, 1.0001492, 2.0000000,
1434.3537, 0.99993184, 2.0000000,
1434.3551, 0.99986894, 2.0000000,
1434.3565, 0.99986488, 2.0000000,
1434.3579, 0.99996093, 2.0000000,
1434.3593, 0.99997599, 2.0000000,
1434.3606, 1.0000304, 2.0000000,
1434.3620, 0.99987502, 2.0000000,
1434.3634, 0.99975652, 2.0000000,
1434.3648, 0.99990315, 2.0000000,
1434.3662, 0.99998225, 2.0000000,
1434.3676, 1.0001868, 2.0000000,
1434.3690, 1.0000690, 2.0000000,
1434.3704, 0.99989136, 2.0000000,
1434.3718, 1.0000917, 2.0000000,
1434.3731, 1.0001526, 2.0000000,
1434.3745, 0.99980767, 2.0000000,
1434.3759, 0.99997348, 2.0000000,
1434.3773, 1.0000735, 2.0000000,
1434.3787, 1.0000987, 2.0000000,
1434.3801, 0.99979993, 2.0000000,
1434.3815, 0.99983350, 2.0000000,
1434.3829, 1.0000072, 2.0000000,
1434.3843, 1.0001530, 2.0000000,
1434.3856, 1.0002430, 2.0000000,
1434.3870, 1.0000097, 2.0000000,
1434.3884, 0.99999206, 2.0000000,
1434.3898, 1.0001404, 2.0000000,
1434.3912, 0.99994672, 2.0000000,
1434.3926, 1.0001588, 2.0000000,
1434.3940, 1.0000163, 2.0000000,
1434.3954, 0.99991492, 2.0000000,
1434.3968, 1.0001506, 2.0000000,
1434.3981, 0.99992045, 2.0000000,
1434.3995, 0.99980600, 2.0000000,
1434.4009, 1.0000869, 2.0000000,
1434.4023, 0.99995946, 2.0000000,
1434.4037, 0.99992965, 2.0000000,
1434.4051, 0.99990711, 2.0000000,
1434.4065, 0.99997269, 2.0000000,
1434.4079, 0.99977448, 2.0000000,
1434.4093, 0.99986861, 2.0000000,
1434.4106, 1.0000232, 2.0000000,
1434.4120, 0.99998739, 2.0000000,
1434.4134, 0.99998012, 2.0000000,
1434.4148, 0.99989206, 2.0000000,
1434.4162, 1.0001489, 2.0000000,
1434.4176, 0.99987693, 2.0000000,
1434.4190, 0.99996013, 2.0000000,
1434.4204, 0.99995838, 2.0000000,
1434.4218, 1.0001176, 2.0000000,
1434.4231, 0.99994815, 2.0000000,
1434.4245, 1.0001704, 2.0000000,
1434.4259, 0.99996698, 2.0000000,
1434.4273, 1.0000011, 2.0000000,
1434.4287, 1.0000394, 2.0000000,
1434.4301, 1.0001787, 2.0000000,
1434.4315, 0.99989286, 2.0000000,
1434.4329, 0.99991894, 2.0000000,
1434.4343, 0.99984913, 2.0000000,
1434.4356, 1.0000670, 2.0000000,
1434.4370, 1.0002417, 2.0000000,
1434.4384, 1.0000935, 2.0000000,
1434.4398, 0.99998190, 2.0000000,
1434.4412, 1.0000006, 2.0000000,
1434.4426, 0.99996491, 2.0000000,
1434.4440, 1.0000745, 2.0000000,
1434.4454, 0.99977366, 2.0000000,
1434.4468, 1.0001155, 2.0000000,
1434.4481, 1.0000419, 2.0000000,
1434.4495, 0.99985406, 2.0000000,
1434.4509, 1.0001734, 2.0000000,
1434.4523, 1.0001298, 2.0000000,
1434.4537, 1.0004181, 2.0000000,
1434.4551, 0.99980193, 2.0000000,
1434.4565, 1.0000238, 2.0000000,
1434.4579, 0.99987207, 2.0000000,
1434.4593, 0.99987911, 2.0000000,
1434.4606, 0.99991107, 2.0000000,
1434.4620, 1.0000025, 2.0000000,
1434.4634, 1.0002557, 2.0000000,
1434.4648, 1.0000014, 2.0000000,
1434.4662, 1.0000426, 2.0000000,
1434.4676, 1.0002398, 2.0000000,
1434.4690, 0.99965978, 2.0000000,
1434.4704, 0.99982313, 2.0000000,
1434.4718, 0.99997638, 2.0000000,
1434.4731, 0.99994349, 2.0000000,
1434.4745, 0.99981048, 2.0000000,
1434.4759, 0.99994294, 2.0000000,
1434.4773, 0.99997201, 2.0000000,
1434.4787, 0.99979651, 2.0000000,
1434.4801, 0.99997371, 2.0000000,
1434.4815, 0.99998432, 2.0000000,
1434.4829, 0.99971643, 2.0000000,
1434.4843, 0.99994351, 2.0000000,
1434.4856, 1.0001975, 2.0000000,
1434.4870, 0.99979584, 2.0000000,
1434.4884, 0.99979148, 2.0000000,
1434.4898, 1.0001915, 2.0000000,
1434.4912, 0.99990332, 2.0000000,
1434.4926, 1.0000251, 2.0000000,
1434.4940, 1.0001665, 2.0000000,
1434.4954, 0.99997216, 2.0000000,
1434.4968, 1.0001598, 2.0000000,
1434.4981, 1.0001186, 2.0000000,
1434.4995, 1.0000749, 2.0000000,
1434.5009, 1.0000981, 2.0000000,
1434.5023, 1.0002014, 2.0000000,
1434.5037, 0.99980064, 2.0000000,
1434.5051, 0.99992618, 2.0000000,
1434.5065, 0.99999660, 2.0000000,
1434.5079, 0.99965899, 2.0000000,
1434.5093, 1.0000182, 2.0000000,
1434.5106, 1.0000351, 2.0000000,
1434.5120, 0.99994902, 2.0000000,
1434.5134, 1.0000852, 2.0000000,
1434.5148, 0.99982462, 2.0000000,
1434.5162, 1.0000514, 2.0000000,
1434.5176, 0.99989330, 2.0000000,
1434.5190, 0.99989707, 2.0000000,
1434.5204, 1.0000122, 2.0000000,
1434.5218, 1.0001527, 2.0000000,
1434.5231, 0.99986142, 2.0000000,
1434.5245, 0.99993462, 2.0000000,
1434.5259, 1.0001284, 2.0000000,
1434.5273, 0.99989653, 2.0000000,
1434.5287, 0.99973795, 2.0000000,
1434.5301, 1.0000838, 2.0000000,
1434.5315, 1.0000570, 2.0000000,
1434.5329, 0.99982047, 2.0000000,
1434.5343, 1.0000057, 2.0000000,
1434.5356, 0.99995680, 2.0000000,
1434.5370, 1.0000074, 2.0000000,
1434.5384, 0.99981554, 2.0000000,
1434.5398, 0.99992497, 2.0000000,
1434.5412, 0.99981795, 2.0000000,
1434.5426, 1.0001251, 2.0000000,
1434.5440, 1.0001525, 2.0000000,
1434.5454, 1.0000261, 2.0000000,
1434.5467, 0.99994374, 2.0000000,
1434.5481, 0.99988470, 2.0000000,
1434.5495, 0.99994061, 2.0000000,
1434.5509, 0.99989498, 2.0000000,
1434.5523, 1.0000173, 2.0000000,
1434.5537, 0.99989614, 2.0000000,
1434.5551, 1.0000637, 2.0000000,
1434.5565, 1.0000513, 2.0000000,
1434.5579, 1.0000618, 2.0000000,
1434.5592, 1.0000570, 2.0000000,
1434.5606, 1.0000943, 2.0000000,
1434.5620, 0.99989444, 2.0000000,
1434.5634, 1.0001538, 2.0000000,
1434.5648, 0.99989161, 2.0000000,
1434.5662, 0.99987269, 2.0000000,
1434.5676, 1.0002545, 2.0000000,
1434.5690, 0.99992865, 2.0000000,
1434.5704, 1.0001180, 2.0000000,
1434.5717, 0.99995059, 2.0000000,
1434.5731, 0.99995685, 2.0000000,
1434.5745, 1.0001267, 2.0000000,
1434.5759, 1.0001864, 2.0000000,
1434.5773, 1.0001976, 2.0000000,
1434.5787, 0.99974389, 2.0000000,
1434.5801, 0.99967702, 2.0000000,
1434.5815, 0.99988638, 2.0000000,
1434.5829, 0.99982260, 2.0000000,
1434.5842, 1.0000408, 2.0000000,
1434.5856, 0.99977346, 2.0000000,
1434.5870, 0.99997379, 2.0000000,
1434.5884, 0.99982111, 2.0000000,
1434.5898, 1.0001817, 2.0000000,
1434.5912, 0.99971908, 2.0000000,
1434.5926, 0.99992778, 2.0000000,
1434.5940, 0.99997493, 2.0000000,
1434.5954, 0.99956404, 2.0000000,
1434.5967, 0.99986387, 2.0000000,
1434.5981, 0.99992211, 2.0000000,
1434.5995, 1.0000941, 2.0000000,
1434.6009, 0.99995623, 2.0000000,
1434.6023, 0.99993082, 2.0000000,
1434.6037, 1.0003131, 2.0000000,
1434.6051, 0.99994501, 2.0000000,
1434.6065, 0.99997319, 2.0000000,
1434.6079, 1.0001121, 2.0000000,
1434.6092, 1.0000060, 2.0000000,
1434.6106, 1.0000040, 2.0000000,
1434.6120, 0.99976737, 2.0000000,
1434.6134, 1.0000048, 2.0000000,
1434.6148, 0.99976112, 2.0000000,
1434.6162, 1.0002533, 2.0000000,
1434.6176, 1.0000794, 2.0000000,
1434.6190, 1.0001610, 2.0000000,
1434.6204, 0.99999055, 2.0000000,
1434.6217, 1.0000036, 2.0000000,
1434.6231, 0.99989553, 2.0000000,
1434.6245, 0.99997428, 2.0000000,
1434.6259, 1.0001360, 2.0000000,
1434.6273, 1.0000382, 2.0000000,
1434.6287, 1.0002095, 2.0000000,
1434.6301, 0.99988030, 2.0000000,
1434.6315, 0.99995690, 2.0000000,
1434.6329, 0.99997857, 2.0000000,
1434.6342, 0.99993559, 2.0000000,
1434.6356, 0.99988565, 2.0000000,
1434.6370, 1.0000422, 2.0000000,
1434.6384, 0.99986992, 2.0000000,
1434.6398, 0.99993189, 2.0000000,
1434.6412, 0.99971625, 2.0000000,
1434.6426, 0.99990144, 2.0000000,
1434.6440, 0.99989450, 2.0000000,
1434.6454, 1.0000639, 2.0000000,
1434.6467, 1.0001734, 2.0000000,
1434.6481, 0.99995288, 2.0000000,
1434.6495, 1.0000897, 2.0000000,
1434.6509, 1.0002528, 2.0000000,
1434.6523, 1.0000681, 2.0000000,
1434.6537, 0.99985297, 2.0000000,
1434.6551, 1.0000113, 2.0000000,
1434.6565, 1.0001874, 2.0000000,
1434.6579, 0.99989838, 2.0000000,
1434.6592, 1.0001330, 2.0000000,
1434.6606, 0.99995333, 2.0000000,
1434.6620, 0.99987845, 2.0000000,
1434.6634, 1.0003382, 2.0000000,
1434.6648, 1.0000610, 2.0000000,
1434.6662, 0.99992266, 2.0000000,
1434.6676, 1.0002345, 2.0000000,
1434.6690, 0.99979129, 2.0000000,
1434.6704, 1.0000162, 2.0000000,
1434.6717, 0.99983807, 2.0000000,
1434.6731, 0.99973241, 2.0000000,
1434.6745, 0.99979566, 2.0000000,
1434.6759, 1.0002503, 2.0000000,
1434.6773, 0.99994853, 2.0000000,
1434.6787, 1.0001970, 2.0000000,
1434.6801, 0.99987751, 2.0000000,
1434.6815, 1.0000956, 2.0000000,
1434.6829, 1.0001740, 2.0000000,
1434.6842, 0.99984833, 2.0000000,
1434.6856, 1.0001239, 2.0000000,
1434.6870, 1.0001151, 2.0000000,
1434.6884, 1.0002570, 2.0000000,
1434.6898, 0.99944532, 2.0000000,
1434.6912, 0.99986595, 2.0000000,
1434.6926, 1.0001423, 2.0000000,
1434.6940, 0.99972832, 2.0000000,
1434.6954, 0.99987887, 2.0000000,
1434.6967, 1.0000509, 2.0000000,
1434.6981, 0.99995351, 2.0000000,
1434.6995, 1.0001940, 2.0000000,
1434.7009, 1.0002170, 2.0000000,
1434.7023, 0.99996989, 2.0000000,
1434.7037, 1.0002300, 2.0000000,
1434.7051, 1.0002030, 2.0000000,
1434.7065, 0.99971318, 2.0000000,
1434.7079, 1.0001196, 2.0000000,
1434.7092, 0.99998665, 2.0000000,
1434.7106, 0.99988440, 2.0000000,
1434.7120, 1.0001675, 2.0000000,
1434.7134, 0.99991802, 2.0000000,
1434.7148, 1.0001157, 2.0000000,
1434.7162, 1.0000617, 2.0000000,
1434.7176, 1.0000520, 2.0000000,
1434.7190, 0.99992946, 2.0000000,
1434.7204, 1.0001571, 2.0000000,
1434.7217, 1.0001130, 2.0000000,
1434.7231, 1.0002433, 2.0000000,
1434.7245, 0.99993510, 2.0000000,
1434.7259, 0.99994399, 2.0000000,
1434.7273, 0.99993319, 2.0000000,
1434.7287, 1.0001320, 2.0000000,
1434.7301, 0.99987126, 2.0000000,
1434.7315, 0.99995333, 2.0000000,
1434.7329, 1.0000520, 2.0000000,
1434.7342, 0.99998085, 2.0000000,
1434.7356, 1.0000161, 2.0000000,
1434.7370, 1.0000333, 2.0000000,
1434.7384, 0.99957205, 2.0000000,
1434.7398, 1.0000190, 2.0000000,
1434.7412, 0.99974134, 2.0000000,
1434.7426, 0.99981674, 2.0000000,
1434.7440, 0.99997040, 2.0000000,
1434.7454, 1.0000737, 2.0000000,
1434.7467, 1.0000051, 2.0000000,
1434.7481, 0.99985081, 2.0000000,
1434.7495, 0.99991026, 2.0000000,
1434.7509, 1.0001672, 2.0000000,
1434.7523, 1.0000481, 2.0000000,
1434.7537, 1.0003247, 2.0000000,
1434.7551, 1.0000317, 2.0000000,
1434.7565, 0.99987147, 2.0000000,
1434.7579, 1.0001110, 2.0000000,
1434.7592, 0.99991137, 2.0000000,
1434.7606, 0.99993403, 2.0000000,
1434.7620, 1.0000951, 2.0000000,
1434.7634, 1.0000006, 2.0000000,
1434.7648, 1.0000727, 2.0000000,
1434.7662, 0.99994082, 2.0000000,
1434.7676, 0.99986166, 2.0000000,
1434.7690, 0.99988974, 2.0000000,
1434.7704, 0.99995337, 2.0000000,
1434.7717, 1.0003698, 2.0000000,
1434.7731, 1.0003166, 2.0000000,
1434.7745, 1.0000872, 2.0000000,
1434.7759, 1.0000399, 2.0000000,
1434.7773, 1.0000264, 2.0000000,
1434.7787, 1.0001357, 2.0000000,
1434.7801, 0.99981859, 2.0000000,
1434.7815, 0.99985916, 2.0000000,
1434.7829, 0.99969685, 2.0000000,
1434.7842, 0.99980933, 2.0000000,
1434.7856, 1.0001309, 2.0000000,
1434.7870, 0.99977960, 2.0000000,
1434.7884, 1.0000310, 2.0000000,
1434.7898, 1.0002157, 2.0000000,
1434.7912, 0.99996831, 2.0000000,
1434.7926, 1.0002437, 2.0000000,
1434.7940, 1.0000410, 2.0000000,
1434.7954, 1.0002248, 2.0000000,
1434.7967, 0.99987722, 2.0000000,
1434.7981, 0.99995367, 2.0000000,
1434.7995, 0.99987840, 2.0000000,
1434.8009, 0.99978005, 2.0000000,
1434.8023, 0.99986192, 2.0000000,
1434.8037, 0.99991921, 2.0000000,
1434.8051, 0.99984244, 2.0000000,
1434.8065, 1.0000080, 2.0000000,
1434.8079, 1.0000073, 2.0000000,
1434.8092, 1.0001086, 2.0000000,
1434.8106, 1.0001734, 2.0000000,
1434.8120, 1.0000304, 2.0000000,
1434.8134, 0.99988547, 2.0000000,
1434.8148, 1.0001346, 2.0000000,
1434.8162, 1.0002367, 2.0000000,
1434.8176, 1.0002791, 2.0000000,
1434.8190, 1.0000920, 2.0000000,
1434.8204, 1.0003099, 2.0000000,
1434.8217, 0.99998358, 2.0000000,
1434.8231, 1.0001155, 2.0000000,
1434.8245, 1.0001293, 2.0000000,
1434.8259, 1.0000044, 2.0000000,
1434.8273, 0.99997470, 2.0000000,
1434.8287, 1.0001294, 2.0000000,
1434.8301, 1.0001172, 2.0000000,
1434.8315, 1.0001032, 2.0000000,
1434.8329, 0.99998683, 2.0000000,
1434.8342, 0.99986028, 2.0000000,
1434.8356, 0.99986554, 2.0000000,
1434.8370, 1.0001204, 2.0000000,
1434.8384, 0.99968967, 2.0000000,
1434.8398, 1.0001297, 2.0000000,
1434.8412, 1.0001576, 2.0000000,
1434.8426, 0.99992254, 2.0000000,
1434.8440, 0.99997164, 2.0000000,
1434.8454, 1.0002729, 2.0000000,
1434.8467, 1.0001584, 2.0000000,
1434.8481, 0.99991873, 2.0000000,
1434.8495, 1.0002551, 2.0000000,
1434.8509, 0.99979903, 2.0000000,
1434.8523, 0.99982725, 2.0000000,
1434.8537, 0.99994858, 2.0000000,
1434.8551, 1.0001065, 2.0000000,
1434.8565, 0.99973584, 2.0000000,
1434.8579, 1.0002200, 2.0000000,
1434.8592, 1.0000976, 2.0000000,
1434.8606, 1.0001452, 2.0000000,
1434.8620, 1.0002190, 2.0000000,
1434.8634, 1.0000509, 2.0000000,
1434.8648, 0.99986774, 2.0000000,
1434.8662, 1.0002248, 2.0000000,
1434.8676, 0.99994285, 2.0000000,
1434.8690, 0.99996230, 2.0000000,
1434.8704, 0.99999710, 2.0000000,
1434.8717, 1.0002973, 2.0000000,
1434.8731, 0.99986148, 2.0000000,
1434.8745, 0.99996005, 2.0000000,
1434.8759, 1.0000572, 2.0000000,
1434.8773, 0.99985712, 2.0000000,
1434.8787, 1.0002371, 2.0000000,
1434.8801, 1.0000461, 2.0000000,
1434.8815, 0.99996890, 2.0000000,
1434.8829, 1.0000215, 2.0000000,
1434.8842, 1.0002149, 2.0000000,
1434.8856, 1.0000479, 2.0000000,
1434.8870, 0.99995945, 2.0000000,
1434.8884, 0.99993359, 2.0000000,
1434.8898, 1.0000039, 2.0000000,
1434.8912, 1.0001132, 2.0000000,
1434.8926, 0.99995152, 2.0000000,
1434.8940, 0.99976099, 2.0000000,
1434.8954, 0.99977579, 2.0000000,
1434.8967, 0.99998518, 2.0000000,
1434.8981, 1.0000086, 2.0000000,
1434.8995, 1.0000448, 2.0000000,
1434.9009, 1.0002130, 2.0000000,
1434.9023, 1.0000174, 2.0000000,
1434.9037, 1.0001657, 2.0000000,
1434.9051, 1.0001329, 2.0000000,
1434.9065, 1.0001440, 2.0000000,
1434.9079, 0.99994723, 2.0000000,
1434.9092, 0.99994035, 2.0000000,
1434.9106, 0.99987485, 2.0000000,
1434.9120, 0.99977701, 2.0000000,
1434.9134, 1.0002393, 2.0000000,
1434.9148, 1.0000362, 2.0000000,
1434.9162, 1.0001334, 2.0000000,
1434.9176, 0.99992326, 2.0000000,
1434.9190, 1.0003447, 2.0000000,
1434.9203, 0.99995664, 2.0000000,
1434.9217, 1.0000164, 2.0000000,
1434.9231, 1.0002122, 2.0000000,
1434.9245, 0.99989504, 2.0000000,
1434.9259, 1.0002093, 2.0000000,
1434.9273, 1.0000212, 2.0000000,
1434.9287, 0.99999678, 2.0000000,
1434.9301, 0.99992360, 2.0000000,
1434.9315, 1.0001788, 2.0000000,
1434.9328, 1.0000430, 2.0000000,
1434.9342, 1.0001561, 2.0000000,
1434.9356, 0.99985027, 2.0000000,
1434.9370, 0.99995464, 2.0000000,
1434.9384, 0.99996390, 2.0000000,
1434.9398, 1.0000507, 2.0000000,
1434.9412, 1.0001330, 2.0000000,
1434.9426, 0.99970916, 2.0000000,
1434.9440, 1.0001063, 2.0000000,
1434.9453, 0.99981008, 2.0000000,
1434.9467, 0.99999490, 2.0000000,
1434.9481, 1.0001258, 2.0000000,
1434.9495, 0.99994518, 2.0000000,
1434.9509, 0.99975007, 2.0000000,
1434.9523, 1.0000780, 2.0000000,
1434.9537, 1.0001103, 2.0000000,
1434.9551, 0.99983938, 2.0000000,
1434.9565, 1.0000697, 2.0000000,
1434.9578, 0.99971944, 2.0000000,
1434.9592, 0.99988951, 2.0000000,
1434.9606, 0.99992984, 2.0000000,
1434.9620, 0.99985270, 2.0000000,
1434.9634, 1.0000225, 2.0000000,
1434.9648, 0.99997112, 2.0000000,
1434.9662, 0.99995031, 2.0000000,
1434.9676, 1.0000750, 2.0000000,
1434.9690, 1.0000138, 2.0000000,
1434.9703, 1.0000350, 2.0000000,
1434.9717, 0.99981286, 2.0000000,
1434.9731, 0.99989515, 2.0000000,
1434.9745, 0.99989277, 2.0000000,
1434.9759, 0.99994615, 2.0000000,
1434.9773, 1.0003082, 2.0000000,
1434.9787, 1.0000477, 2.0000000,
1434.9801, 1.0002911, 2.0000000,
1434.9815, 0.99998558, 2.0000000,
1434.9828, 0.99994197, 2.0000000,
1434.9842, 1.0001150, 2.0000000,
1434.9856, 0.99994464, 2.0000000,
1434.9870, 1.0001208, 2.0000000,
1434.9884, 0.99981114, 2.0000000,
1434.9898, 0.99977765, 2.0000000,
1434.9912, 0.99988385, 2.0000000,
1434.9926, 1.0001735, 2.0000000,
1434.9940, 0.99990666, 2.0000000,
1434.9953, 1.0001903, 2.0000000,
1434.9967, 1.0001789, 2.0000000,
1434.9981, 0.99966744, 2.0000000,
1434.9995, 0.99999958, 2.0000000,
1435.0009, 0.99977318, 2.0000000,
1435.0023, 0.99986817, 2.0000000,
1435.0037, 0.99998583, 2.0000000,
1435.0051, 0.99994142, 2.0000000,
1435.0065, 1.0002570, 2.0000000,
1435.0078, 0.99983071, 2.0000000,
1435.0092, 0.99991010, 2.0000000,
1435.0106, 1.0001251, 2.0000000,
1435.0120, 0.99994409, 2.0000000,
1435.0134, 0.99988797, 2.0000000,
1435.0148, 0.99997342, 2.0000000,
1435.0162, 1.0000110, 2.0000000,
1435.0176, 1.0000868, 2.0000000,
1435.0190, 1.0000512, 2.0000000,
1435.0203, 0.99997095, 2.0000000,
1435.0217, 0.99990097, 2.0000000,
1435.0231, 1.0000182, 2.0000000,
1435.0245, 1.0000297, 2.0000000,
1435.0259, 0.99993164, 2.0000000,
1435.0273, 1.0000586, 2.0000000,
1435.0287, 0.99990420, 2.0000000,
1435.0301, 1.0001030, 2.0000000,
1435.0315, 0.99988923, 2.0000000,
1435.0328, 0.99984668, 2.0000000,
1435.0342, 1.0003220, 2.0000000,
1435.0356, 0.99986738, 2.0000000,
1435.0370, 1.0000300, 2.0000000,
1435.0384, 1.0000528, 2.0000000,
1435.0398, 1.0001879, 2.0000000,
1435.0412, 1.0002702, 2.0000000,
1435.0426, 0.99990253, 2.0000000,
1435.0440, 1.0000928, 2.0000000,
1435.0453, 0.99988646, 2.0000000,
1435.0467, 1.0001523, 2.0000000,
1435.0481, 1.0000764, 2.0000000,
1435.0495, 1.0001762, 2.0000000,
1435.0509, 0.99984556, 2.0000000,
1435.0523, 0.99975270, 2.0000000,
1435.0537, 0.99987754, 2.0000000,
1435.0551, 0.99984158, 2.0000000,
1435.0565, 0.99988138, 2.0000000,
1435.0578, 1.0001208, 2.0000000,
1435.0592, 1.0001633, 2.0000000,
1435.0606, 1.0001894, 2.0000000,
1435.0620, 1.0001141, 2.0000000,
1435.0634, 0.99987648, 2.0000000,
1435.0648, 0.99999909, 2.0000000,
1435.0662, 1.0000099, 2.0000000,
1435.0676, 0.99990296, 2.0000000,
1435.0690, 0.99986072, 2.0000000,
1435.0703, 0.99988808, 2.0000000,
1435.0717, 0.99995505, 2.0000000,
1435.0731, 0.99963629, 2.0000000,
1435.0745, 0.99989792, 2.0000000,
1435.0759, 0.99983212, 2.0000000,
1435.0773, 0.99999406, 2.0000000,
1435.0787, 1.0000994, 2.0000000,
1435.0801, 0.99977542, 2.0000000,
1435.0815, 1.0000553, 2.0000000,
1435.0828, 0.99981581, 2.0000000,
1435.0842, 0.99990848, 2.0000000,
1435.0856, 0.99994555, 2.0000000,
1435.0870, 0.99997699, 2.0000000,
1435.0884, 0.99986878, 2.0000000,
1435.0898, 0.99988356, 2.0000000,
1435.0912, 1.0000783, 2.0000000,
1435.0926, 1.0001226, 2.0000000,
1435.0940, 0.99991200, 2.0000000,
1435.0953, 0.99987843, 2.0000000,
1435.0967, 0.99983885, 2.0000000,
1435.0981, 0.99991115, 2.0000000,
1435.0995, 0.99984716, 2.0000000,
1435.1009, 1.0000556, 2.0000000,
1435.1023, 1.0003866, 2.0000000,
1435.1037, 1.0001831, 2.0000000,
1435.1051, 1.0000853, 2.0000000,
1435.1065, 1.0000492, 2.0000000,
1435.1078, 0.99993841, 2.0000000,
1435.1092, 1.0002659, 2.0000000,
1435.1106, 0.99998873, 2.0000000,
1435.1120, 0.99993572, 2.0000000,
1435.1134, 0.99981479, 2.0000000,
1435.1148, 1.0000867, 2.0000000,
1435.1162, 1.0001410, 2.0000000,
1435.1176, 1.0002129, 2.0000000,
1435.1190, 1.0000437, 2.0000000,
1435.1203, 0.99989784, 2.0000000,
1435.1217, 0.99992035, 2.0000000,
1435.1231, 1.0001977, 2.0000000,
1435.1245, 1.0000017, 2.0000000,
1435.1259, 0.99990485, 2.0000000,
1435.1273, 1.0000064, 2.0000000,
1435.1287, 0.99993803, 2.0000000,
1435.1301, 0.99983944, 2.0000000,
1435.1315, 0.99999472, 2.0000000,
1435.1328, 1.0000227, 2.0000000,
1435.1342, 1.0001369, 2.0000000,
1435.1356, 0.99984888, 2.0000000,
1435.1370, 1.0000067, 2.0000000,
1435.1384, 1.0000774, 2.0000000,
1435.1398, 0.99996382, 2.0000000,
1435.1412, 0.99998162, 2.0000000,
1435.1426, 1.0001131, 2.0000000,
1435.1440, 1.0000203, 2.0000000,
1435.1453, 0.99989074, 2.0000000,
1435.1467, 1.0001784, 2.0000000,
1435.1481, 0.99985739, 2.0000000,
1435.1495, 0.99994549, 2.0000000,
1435.1509, 1.0003475, 2.0000000,
1435.1523, 1.0000884, 2.0000000,
1435.1537, 1.0000549, 2.0000000,
1435.1551, 1.0001043, 2.0000000,
1435.1565, 1.0000915, 2.0000000,
1435.1578, 1.0000165, 2.0000000,
1435.1592, 1.0002396, 2.0000000,
1435.1606, 1.0001101, 2.0000000,
1435.1620, 1.0001253, 2.0000000,
1435.1634, 0.99997852, 2.0000000,
1435.1648, 0.99999669, 2.0000000,
1435.1662, 0.99992242, 2.0000000,
1435.1676, 0.99989593, 2.0000000,
1435.1690, 0.99985840, 2.0000000,
1435.1703, 0.99990402, 2.0000000,
1435.1717, 0.99981951, 2.0000000,
1435.1731, 0.99983746, 2.0000000,
1435.1745, 1.0000197, 2.0000000,
1435.1759, 0.99986596, 2.0000000,
1435.1773, 0.99997382, 2.0000000,
1435.1787, 0.99992761, 2.0000000,
1435.1801, 0.99987243, 2.0000000,
1435.1815, 1.0000983, 2.0000000,
1435.1828, 0.99982501, 2.0000000,
1435.1842, 1.0001810, 2.0000000,
1435.1856, 0.99997349, 2.0000000,
1435.1870, 1.0001234, 2.0000000,
1435.1884, 0.99997723, 2.0000000,
1435.1898, 1.0000083, 2.0000000,
1435.1912, 0.99989966, 2.0000000,
1435.1926, 0.99998123, 2.0000000,
1435.1940, 1.0000606, 2.0000000,
1435.1953, 0.99984728, 2.0000000,
1435.1967, 0.99981874, 2.0000000,
1435.1981, 0.99985235, 2.0000000,
1435.1995, 1.0001425, 2.0000000,
1435.2009, 1.0001175, 2.0000000,
1435.2023, 1.0003585, 2.0000000,
1435.2037, 0.99994863, 2.0000000,
1435.2051, 0.99980415, 2.0000000,
1435.2065, 0.99992430, 2.0000000,
1435.2078, 0.99983961, 2.0000000,
1435.2092, 1.0001168, 2.0000000,
1435.2106, 0.99975569, 2.0000000,
1435.2120, 1.0000008, 2.0000000,
1435.2134, 1.0002180, 2.0000000,
1435.2148, 1.0000509, 2.0000000,
1435.2162, 0.99998666, 2.0000000,
1435.2176, 0.99984337, 2.0000000,
1435.2190, 1.0000800, 2.0000000,
1435.2203, 1.0000403, 2.0000000,
1435.2217, 1.0001680, 2.0000000,
1435.2231, 1.0000133, 2.0000000,
1435.2245, 1.0000202, 2.0000000,
1435.2259, 1.0000680, 2.0000000,
1435.2273, 0.99983801, 2.0000000,
1435.2287, 0.99988942, 2.0000000,
1435.2301, 1.0002113, 2.0000000,
1435.2315, 0.99990876, 2.0000000,
1435.2328, 1.0001924, 2.0000000,
1435.2342, 0.99991958, 2.0000000,
1435.2356, 0.99970764, 2.0000000,
1435.2370, 0.99973326, 2.0000000,
1435.2384, 0.99987654, 2.0000000,
1435.2398, 1.0000518, 2.0000000,
1435.2412, 1.0000849, 2.0000000,
1435.2426, 1.0001582, 2.0000000,
1435.2440, 0.99992545, 2.0000000,
1435.2453, 0.99994908, 2.0000000,
1435.2467, 1.0002300, 2.0000000,
1435.2481, 1.0000068, 2.0000000,
1435.2495, 1.0000846, 2.0000000,
1435.2509, 1.0001374, 2.0000000,
1435.2523, 1.0001621, 2.0000000,
1435.2537, 1.0001315, 2.0000000,
1435.2551, 1.0001407, 2.0000000,
1435.2565, 1.0000773, 2.0000000,
1435.2578, 0.99977306, 2.0000000,
1435.2592, 0.99986305, 2.0000000,
1435.2606, 1.0000926, 2.0000000,
1435.2620, 1.0000941, 2.0000000,
1435.2634, 0.99993053, 2.0000000,
1435.2648, 1.0002150, 2.0000000,
1435.2662, 0.99998675, 2.0000000,
1435.2676, 0.99961496, 2.0000000,
1435.2690, 0.99978981, 2.0000000,
1435.2703, 1.0001922, 2.0000000,
1435.2717, 1.0001182, 2.0000000,
1435.2731, 0.99991077, 2.0000000,
1435.2745, 1.0000562, 2.0000000,
1435.2759, 1.0002894, 2.0000000,
1435.2773, 0.99985281, 2.0000000,
1435.2787, 1.0000521, 2.0000000,
1435.2801, 1.0002407, 2.0000000,
1435.2815, 0.99988011, 2.0000000,
1435.2828, 1.0000448, 2.0000000,
1435.2842, 0.99974651, 2.0000000,
1435.2856, 1.0001512, 2.0000000,
1435.2870, 1.0003361, 2.0000000,
1435.2884, 1.0000580, 2.0000000,
1435.2898, 0.99992840, 2.0000000,
1435.2912, 1.0001415, 2.0000000,
1435.2926, 1.0000258, 2.0000000,
1435.2939, 1.0001550, 2.0000000,
1435.2953, 1.0000662, 2.0000000,
1435.2967, 1.0000660, 2.0000000,
1435.2981, 0.99985152, 2.0000000,
1435.2995, 0.99997466, 2.0000000,
1435.3009, 0.99981839, 2.0000000,
1435.3023, 1.0000218, 2.0000000,
1435.3037, 0.99984571, 2.0000000,
1435.3051, 0.99978931, 2.0000000,
1435.3064, 0.99997850, 2.0000000,
1435.3078, 1.0001400, 2.0000000,
1435.3092, 1.0001115, 2.0000000,
1435.3106, 0.99986289, 2.0000000,
1435.3120, 0.99995859, 2.0000000,
1435.3134, 0.99968358, 2.0000000,
1435.3148, 0.99992330, 2.0000000,
1435.3162, 1.0003399, 2.0000000,
1435.3176, 0.99994511, 2.0000000,
1435.3189, 0.99981475, 2.0000000,
1435.3203, 1.0001272, 2.0000000,
1435.3217, 0.99995027, 2.0000000,
1435.3231, 1.0001783, 2.0000000,
1435.3245, 1.0000765, 2.0000000,
1435.3259, 1.0001641, 2.0000000,
1435.3273, 1.0001002, 2.0000000,
1435.3287, 1.0000363, 2.0000000,
1435.3301, 1.0003064, 2.0000000,
1435.3314, 1.0002710, 2.0000000,
1435.3328, 0.99980568, 2.0000000,
1435.3342, 0.99976882, 2.0000000,
1435.3356, 1.0000556, 2.0000000,
1435.3370, 0.99998379, 2.0000000,
1435.3384, 1.0000812, 2.0000000,
1435.3398, 0.99995482, 2.0000000,
1435.3412, 0.99979885, 2.0000000,
1435.3426, 0.99994821, 2.0000000,
1435.3439, 0.99995921, 2.0000000,
1435.3453, 1.0001271, 2.0000000,
1435.3467, 0.99976714, 2.0000000,
1435.3481, 1.0000279, 2.0000000,
1435.3495, 0.99976044, 2.0000000,
1435.3509, 0.99987144, 2.0000000,
1435.3523, 0.99999380, 2.0000000,
1435.3537, 0.99994887, 2.0000000,
1435.3551, 1.0001001, 2.0000000,
1435.3564, 1.0002969, 2.0000000,
1435.3578, 1.0001059, 2.0000000,
1435.3592, 0.99996849, 2.0000000,
1435.3606, 0.99992379, 2.0000000,
1435.3620, 1.0002700, 2.0000000,
1435.3634, 1.0001551, 2.0000000,
1435.3648, 0.99989036, 2.0000000,
1435.3662, 1.0001112, 2.0000000,
1435.3676, 1.0002055, 2.0000000,
1435.3689, 0.99988889, 2.0000000,
1435.3703, 0.99987297, 2.0000000,
1435.3717, 0.99979579, 2.0000000,
1435.3731, 0.99981400, 2.0000000,
1435.3745, 0.99981585, 2.0000000,
1435.3759, 0.99992171, 2.0000000,
1435.3773, 1.0000007, 2.0000000,
1435.3787, 1.0000069, 2.0000000,
1435.3801, 0.99982954, 2.0000000,
1435.3814, 1.0001737, 2.0000000,
1435.3828, 1.0000172, 2.0000000,
1435.3842, 1.0002208, 2.0000000,
1435.3856, 0.99985837, 2.0000000,
1435.3870, 1.0000764, 2.0000000,
1435.3884, 0.99975528, 2.0000000,
1435.3898, 0.99988544, 2.0000000,
1435.3912, 1.0002161, 2.0000000,
1435.3926, 0.99995189, 2.0000000,
1435.3939, 1.0002637, 2.0000000,
1435.3953, 0.99993155, 2.0000000,
1435.3967, 0.99999016, 2.0000000,
1435.3981, 1.0000071, 2.0000000,
1435.3995, 0.99969136, 2.0000000,
1435.4009, 0.99991852, 2.0000000,
1435.4023, 0.99996227, 2.0000000,
1435.4037, 0.99989482, 2.0000000,
1435.4051, 0.99986059, 2.0000000,
1435.4064, 0.99988346, 2.0000000,
1435.4078, 1.0001338, 2.0000000,
1435.4092, 0.99998084, 2.0000000,
1435.4106, 0.99987143, 2.0000000,
1435.4120, 0.99998321, 2.0000000,
1435.4134, 0.99988058, 2.0000000,
1435.4148, 1.0002693, 2.0000000,
1435.4162, 1.0001094, 2.0000000,
1435.4176, 0.99982184, 2.0000000,
1435.4189, 1.0000544, 2.0000000,
1435.4203, 1.0002393, 2.0000000,
1435.4217, 0.99989832, 2.0000000,
1435.4231, 0.99996853, 2.0000000,
1435.4245, 1.0000005, 2.0000000,
1435.4259, 0.99988823, 2.0000000,
1435.4273, 0.99997462, 2.0000000,
1435.4287, 0.99995698, 2.0000000,
1435.4301, 0.99980024, 2.0000000,
1435.4314, 0.99986082, 2.0000000,
1435.4328, 1.0001713, 2.0000000,
1435.4342, 0.99973660, 2.0000000,
1435.4356, 1.0000933, 2.0000000,
1435.4370, 0.99989860, 2.0000000,
1435.4384, 0.99981686, 2.0000000,
1435.4398, 0.99998884, 2.0000000,
1435.4412, 0.99986104, 2.0000000,
1435.4426, 1.0000753, 2.0000000,
1435.4439, 0.99998744, 2.0000000,
1435.4453, 1.0000611, 2.0000000,
1435.4467, 0.99975417, 2.0000000,
1435.4481, 0.99979268, 2.0000000,
1435.4495, 0.99989791, 2.0000000,
1435.4509, 0.99993627, 2.0000000,
1435.4523, 1.0002033, 2.0000000,
1435.4537, 0.99997282, 2.0000000,
1435.4551, 1.0000319, 2.0000000,
1435.4564, 1.0000301, 2.0000000,
1435.4578, 0.99992189, 2.0000000,
1435.4592, 0.99982797, 2.0000000,
1435.4606, 1.0000860, 2.0000000,
1435.4620, 0.99993266, 2.0000000,
1435.4634, 0.99985310, 2.0000000,
1435.4648, 1.0003731, 2.0000000,
1435.4662, 0.99996233, 2.0000000,
1435.4676, 1.0001304, 2.0000000,
1435.4689, 0.99973060, 2.0000000,
1435.4703, 1.0001719, 2.0000000,
1435.4717, 0.99980727, 2.0000000,
1435.4731, 1.0000393, 2.0000000,
1435.4745, 0.99988240, 2.0000000,
1435.4759, 0.99988732, 2.0000000,
1435.4773, 1.0001200, 2.0000000,
1435.4787, 1.0001184, 2.0000000,
1435.4801, 0.99965051, 2.0000000,
1435.4814, 1.0000648, 2.0000000,
1435.4828, 0.99979491, 2.0000000,
1435.4842, 1.0002978, 2.0000000,
1435.4856, 1.0001649, 2.0000000,
1435.4870, 0.99983193, 2.0000000,
1435.4884, 1.0000839, 2.0000000,
1435.4898, 1.0001403, 2.0000000,
1435.4912, 0.99996856, 2.0000000,
1435.4926, 1.0000594, 2.0000000,
1435.4939, 1.0000619, 2.0000000,
1435.4953, 1.0002743, 2.0000000,
1435.4967, 1.0000056, 2.0000000,
1435.4981, 1.0000066, 2.0000000,
1435.4995, 1.0001645, 2.0000000,
1435.5009, 0.99990668, 2.0000000,
1435.5023, 1.0000393, 2.0000000,
1435.5037, 0.99985864, 2.0000000,
1435.5051, 1.0000594, 2.0000000,
1435.5064, 0.99999491, 2.0000000,
1435.5078, 1.0000284, 2.0000000,
1435.5092, 0.99998920, 2.0000000,
1435.5106, 1.0006587, 2.0000000,
1435.5120, 0.99991458, 2.0000000,
1435.5134, 1.0001900, 2.0000000,
1435.5148, 0.99996551, 2.0000000,
1435.5162, 1.0000633, 2.0000000,
1435.5176, 0.99984293, 2.0000000,
1435.5189, 1.0000856, 2.0000000,
1435.5203, 0.99969951, 2.0000000,
1435.5217, 0.99987963, 2.0000000,
1435.5231, 0.99995582, 2.0000000,
1435.5245, 0.99998193, 2.0000000,
1435.5259, 0.99997161, 2.0000000,
1435.5273, 0.99990376, 2.0000000,
1435.5287, 1.0000079, 2.0000000,
1435.5301, 0.99969069, 2.0000000,
1435.5314, 1.0000024, 2.0000000,
1435.5328, 0.99982846, 2.0000000,
1435.5342, 0.99994141, 2.0000000,
1435.5356, 0.99970162, 2.0000000,
1435.5370, 0.99963827, 2.0000000,
1435.5384, 0.99991331, 2.0000000,
1435.5398, 1.0001412, 2.0000000,
1435.5412, 1.0001727, 2.0000000,
1435.5426, 0.99991264, 2.0000000,
1435.5439, 1.0000566, 2.0000000,
1435.5453, 1.0000315, 2.0000000,
1435.5467, 1.0000074, 2.0000000,
1435.5481, 0.99974834, 2.0000000,
1435.5495, 1.0000022, 2.0000000,
1435.5509, 0.99961718, 2.0000000,
1435.5523, 0.99971507, 2.0000000,
1435.5537, 0.99984063, 2.0000000,
1435.5551, 0.99976116, 2.0000000,
1435.5564, 1.0000900, 2.0000000,
1435.5578, 0.99979316, 2.0000000,
1435.5592, 1.0000061, 2.0000000,
1435.5606, 1.0000208, 2.0000000,
1435.5620, 1.0000498, 2.0000000,
1435.5634, 0.99993538, 2.0000000,
1435.5648, 1.0002194, 2.0000000,
1435.5662, 1.0000686, 2.0000000,
1435.5676, 1.0001850, 2.0000000,
1435.5689, 1.0002213, 2.0000000,
1435.5703, 1.0000128, 2.0000000,
1435.5717, 0.99996011, 2.0000000,
1435.5731, 1.0002876, 2.0000000,
1435.5745, 1.0000173, 2.0000000,
1435.5759, 1.0001558, 2.0000000,
1435.5773, 1.0002275, 2.0000000,
1435.5787, 0.99996873, 2.0000000,
1435.5801, 1.0000655, 2.0000000,
1435.5814, 0.99993886, 2.0000000,
1435.5828, 1.0001086, 2.0000000,
1435.5842, 0.99977179, 2.0000000,
1435.5856, 0.99991529, 2.0000000,
1435.5870, 0.99999828, 2.0000000,
1435.5884, 0.99988132, 2.0000000,
1435.5898, 0.99996017, 2.0000000,
1435.5912, 1.0000311, 2.0000000,
1435.5926, 0.99999079, 2.0000000,
1435.5939, 1.0000369, 2.0000000,
1435.5953, 1.0000650, 2.0000000,
1435.5967, 1.0004304, 2.0000000,
1435.5981, 1.0001373, 2.0000000,
1435.5995, 0.99992563, 2.0000000,
1435.6009, 0.99984733, 2.0000000,
1435.6023, 1.0000826, 2.0000000,
1435.6037, 1.0002242, 2.0000000,
1435.6051, 0.99994249, 2.0000000,
1435.6064, 1.0001128, 2.0000000,
1435.6078, 1.0003269, 2.0000000,
1435.6092, 0.99986221, 2.0000000,
1435.6106, 1.0002569, 2.0000000,
1435.6120, 1.0000081, 2.0000000,
1435.6134, 1.0002780, 2.0000000,
1435.6148, 1.0000088, 2.0000000,
1435.6162, 1.0000106, 2.0000000,
1435.6176, 0.99991488, 2.0000000,
1435.6189, 0.99988433, 2.0000000,
1435.6203, 1.0002440, 2.0000000,
1435.6217, 1.0003415, 2.0000000,
1435.6231, 0.99989400, 2.0000000,
1435.6245, 0.99995129, 2.0000000,
1435.6259, 0.99989328, 2.0000000,
1435.6273, 1.0001070, 2.0000000,
1435.6287, 0.99960230, 2.0000000,
1435.6301, 0.99988587, 2.0000000,
1435.6314, 1.0001870, 2.0000000,
1435.6328, 1.0002204, 2.0000000,
1435.6342, 1.0003077, 2.0000000,
1435.6356, 1.0000040, 2.0000000,
1435.6370, 1.0001620, 2.0000000,
1435.6384, 1.0001645, 2.0000000,
1435.6398, 1.0000580, 2.0000000,
1435.6412, 0.99985024, 2.0000000,
1435.6426, 1.0000739, 2.0000000,
1435.6439, 1.0000770, 2.0000000,
1435.6453, 1.0001360, 2.0000000,
1435.6467, 0.99989620, 2.0000000,
1435.6481, 1.0002943, 2.0000000,
1435.6495, 0.99975303, 2.0000000,
1435.6509, 1.0000023, 2.0000000,
1435.6523, 0.99997789, 2.0000000,
1435.6537, 1.0000390, 2.0000000,
1435.6551, 0.99999342, 2.0000000,
1435.6564, 1.0001370, 2.0000000,
1435.6578, 0.99998693, 2.0000000,
1435.6592, 1.0001480, 2.0000000,
1435.6606, 1.0001265, 2.0000000,
1435.6620, 1.0000315, 2.0000000,
1435.6634, 1.0000869, 2.0000000,
1435.6648, 1.0000499, 2.0000000,
1435.6662, 1.0001304, 2.0000000,
1435.6675, 1.0000497, 2.0000000,
1435.6689, 0.99992381, 2.0000000,
1435.6703, 1.0002070, 2.0000000,
1435.6717, 1.0000067, 2.0000000,
1435.6731, 1.0001697, 2.0000000,
1435.6745, 1.0000609, 2.0000000,
1435.6759, 0.99996520, 2.0000000,
1435.6773, 1.0000718, 2.0000000,
1435.6787, 0.99976742, 2.0000000,
1435.6800, 0.99994607, 2.0000000,
1435.6814, 1.0003271, 2.0000000,
1435.6828, 0.99994314, 2.0000000,
1435.6842, 1.0000869, 2.0000000,
1435.6856, 0.99990033, 2.0000000,
1435.6870, 1.0000612, 2.0000000,
1435.6884, 0.99984395, 2.0000000,
1435.6898, 0.99996727, 2.0000000,
1435.6912, 1.0002763, 2.0000000,
1435.6925, 0.99990566, 2.0000000,
1435.6939, 1.0000255, 2.0000000,
1435.6953, 1.0000871, 2.0000000,
1435.6967, 1.0001557, 2.0000000,
1435.6981, 0.99942747, 2.0000000,
1435.6995, 1.0001532, 2.0000000,
1435.7009, 1.0000016, 2.0000000,
1435.7023, 1.0003137, 2.0000000,
1435.7037, 1.0000192, 2.0000000,
1435.7050, 1.0001710, 2.0000000,
1435.7064, 1.0000992, 2.0000000,
1435.7078, 1.0002346, 2.0000000,
1435.7092, 1.0001737, 2.0000000,
1435.7106, 0.99999486, 2.0000000,
1435.7120, 0.99994182, 2.0000000,
1435.7134, 0.99977256, 2.0000000,
1435.7148, 0.99995683, 2.0000000,
1435.7162, 0.99999544, 2.0000000,
1435.7175, 0.99976399, 2.0000000,
1435.7189, 1.0001907, 2.0000000,
1435.7203, 0.99976339, 2.0000000,
1435.7217, 1.0000288, 2.0000000,
1435.7231, 1.0001607, 2.0000000,
1435.7245, 1.0000737, 2.0000000,
1435.7259, 0.99995621, 2.0000000,
1435.7273, 1.0002082, 2.0000000,
1435.7287, 1.0001212, 2.0000000,
1435.7300, 0.99980433, 2.0000000,
1435.7314, 1.0001633, 2.0000000,
1435.7328, 1.0004591, 2.0000000,
1435.7342, 0.99992455, 2.0000000,
1435.7356, 0.99994032, 2.0000000,
1435.7370, 0.99983268, 2.0000000,
1435.7384, 1.0001605, 2.0000000,
1435.7398, 1.0004645, 2.0000000,
1435.7412, 1.0001379, 2.0000000,
1435.7425, 1.0000490, 2.0000000,
1435.7439, 1.0001153, 2.0000000,
1435.7453, 1.0003439, 2.0000000,
1435.7467, 0.99988426, 2.0000000,
1435.7481, 1.0000707, 2.0000000,
1435.7495, 0.99997969, 2.0000000,
1435.7509, 0.99999482, 2.0000000,
1435.7523, 0.99995060, 2.0000000,
1435.7537, 1.0000327, 2.0000000,
1435.7550, 1.0001817, 2.0000000,
1435.7564, 0.99977225, 2.0000000,
1435.7578, 1.0001330, 2.0000000,
1435.7592, 0.99983551, 2.0000000,
1435.7606, 1.0001237, 2.0000000,
1435.7620, 0.99994505, 2.0000000,
1435.7634, 0.99995700, 2.0000000,
1435.7648, 0.99975229, 2.0000000,
1435.7662, 0.99967915, 2.0000000,
1435.7675, 0.99999537, 2.0000000,
1435.7689, 0.99992740, 2.0000000,
1435.7703, 0.99978482, 2.0000000,
1435.7717, 1.0000372, 2.0000000,
1435.7731, 0.99989215, 2.0000000,
1435.7745, 0.99982884, 2.0000000,
1435.7759, 1.0000218, 2.0000000,
1435.7773, 0.99995672, 2.0000000,
1435.7787, 0.99990984, 2.0000000,
1435.7800, 1.0001980, 2.0000000,
1435.7814, 1.0004392, 2.0000000,
1435.7828, 0.99978988, 2.0000000,
1435.7842, 0.99997363, 2.0000000,
1435.7856, 0.99977349, 2.0000000,
1435.7870, 1.0000778, 2.0000000,
1435.7884, 0.99994406, 2.0000000,
1435.7898, 0.99968433, 2.0000000,
1435.7912, 0.99982521, 2.0000000,
1435.7925, 1.0001978, 2.0000000,
1435.7939, 1.0001046, 2.0000000,
1435.7953, 1.0002272, 2.0000000,
1435.7967, 1.0000119, 2.0000000,
1435.7981, 1.0000636, 2.0000000,
1435.7995, 0.99986544, 2.0000000,
1435.8009, 0.99977849, 2.0000000,
1435.8023, 0.99978685, 2.0000000,
1435.8037, 0.99983810, 2.0000000,
1435.8050, 0.99985705, 2.0000000,
1435.8064, 1.0000235, 2.0000000,
1435.8078, 0.99983381, 2.0000000,
1435.8092, 0.99999766, 2.0000000,
1435.8106, 1.0000850, 2.0000000,
1435.8120, 0.99982243, 2.0000000,
1435.8134, 0.99992792, 2.0000000,
1435.8148, 0.99952144, 2.0000000,
1435.8162, 0.99973415, 2.0000000,
1435.8175, 1.0001573, 2.0000000,
1435.8189, 1.0003557, 2.0000000,
1435.8203, 1.0001567, 2.0000000,
1435.8217, 1.0000114, 2.0000000,
1435.8231, 1.0001662, 2.0000000,
1435.8245, 0.99987544, 2.0000000,
1435.8259, 1.0001255, 2.0000000,
1435.8273, 1.0001423, 2.0000000,
1435.8287, 1.0000230, 2.0000000,
1435.8300, 0.99995797, 2.0000000,
1435.8314, 1.0001587, 2.0000000,
1435.8328, 0.99999968, 2.0000000,
1435.8342, 0.99969031, 2.0000000,
1435.8356, 1.0000891, 2.0000000,
1435.8370, 1.0000612, 2.0000000,
1435.8384, 0.99979038, 2.0000000,
1435.8398, 0.99991540, 2.0000000,
1435.8412, 1.0000007, 2.0000000,
1435.8425, 1.0001445, 2.0000000,
1435.8439, 0.99997602, 2.0000000,
1435.8453, 1.0000306, 2.0000000,
1435.8467, 1.0000120, 2.0000000,
1435.8481, 1.0000412, 2.0000000,
1435.8495, 0.99997599, 2.0000000,
1435.8509, 1.0000610, 2.0000000,
1435.8523, 1.0001239, 2.0000000,
1435.8537, 1.0000226, 2.0000000,
1435.8550, 0.99988764, 2.0000000,
1435.8564, 0.99992841, 2.0000000,
1435.8578, 1.0001248, 2.0000000,
1435.8592, 0.99989552, 2.0000000,
1435.8606, 1.0000099, 2.0000000,
1435.8620, 0.99985242, 2.0000000,
1435.8634, 0.99998865, 2.0000000,
1435.8648, 0.99984625, 2.0000000,
1435.8662, 0.99995389, 2.0000000,
1435.8675, 0.99997479, 2.0000000,
1435.8689, 1.0000501, 2.0000000,
1435.8703, 0.99977149, 2.0000000,
1435.8717, 0.99982473, 2.0000000,
1435.8731, 0.99992399, 2.0000000,
1435.8745, 0.99972732, 2.0000000,
1435.8759, 1.0003338, 2.0000000,
1435.8773, 0.99992114, 2.0000000,
1435.8787, 0.99993268, 2.0000000,
1435.8800, 1.0002212, 2.0000000,
1435.8814, 0.99967059, 2.0000000,
1435.8828, 0.99971914, 2.0000000,
1435.8842, 1.0001903, 2.0000000,
1435.8856, 0.99973888, 2.0000000,
1435.8870, 1.0001962, 2.0000000,
1435.8884, 1.0000107, 2.0000000,
1435.8898, 0.99992101, 2.0000000,
1435.8912, 1.0002070, 2.0000000,
1435.8925, 0.99982613, 2.0000000,
1435.8939, 1.0000612, 2.0000000,
1435.8953, 0.99984155, 2.0000000,
1435.8967, 0.99999296, 2.0000000,
1435.8981, 0.99999633, 2.0000000,
1435.8995, 1.0002578, 2.0000000,
1435.9009, 1.0000077, 2.0000000,
1435.9023, 1.0001281, 2.0000000,
1435.9037, 1.0000915, 2.0000000,
1435.9050, 0.99955780, 2.0000000,
1435.9064, 1.0003705, 2.0000000,
1435.9078, 0.99990883, 2.0000000,
1435.9092, 0.99980054, 2.0000000,
1435.9106, 1.0001120, 2.0000000,
1435.9120, 0.99997524, 2.0000000,
1435.9134, 0.99984267, 2.0000000,
1435.9148, 0.99988830, 2.0000000,
1435.9162, 0.99992169, 2.0000000,
1435.9175, 0.99980191, 2.0000000,
1435.9189, 0.99994713, 2.0000000,
1435.9203, 1.0002826, 2.0000000,
1435.9217, 0.99985660, 2.0000000,
1435.9231, 0.99987601, 2.0000000,
1435.9245, 1.0002722, 2.0000000,
1435.9259, 1.0002861, 2.0000000,
1435.9273, 0.99971538, 2.0000000,
1435.9287, 0.99975537, 2.0000000,
1435.9300, 1.0001023, 2.0000000,
1435.9314, 0.99993312, 2.0000000,
1435.9328, 1.0002917, 2.0000000,
1435.9342, 1.0005643, 2.0000000,
1435.9356, 0.99991691, 2.0000000,
1435.9370, 0.99985187, 2.0000000,
1435.9384, 0.99983114, 2.0000000,
1435.9398, 0.99991104, 2.0000000,
1435.9412, 1.0001322, 2.0000000,
1435.9425, 1.0001382, 2.0000000,
1435.9439, 0.99989405, 2.0000000,
1435.9453, 0.99985267, 2.0000000,
1435.9467, 0.99997320, 2.0000000,
1435.9481, 1.0002891, 2.0000000,
1435.9495, 1.0000593, 2.0000000,
1435.9509, 1.0001147, 2.0000000,
1435.9523, 1.0002813, 2.0000000,
1435.9537, 0.99986665, 2.0000000,
1435.9550, 1.0001305, 2.0000000,
1435.9564, 0.99997454, 2.0000000,
1435.9578, 0.99994154, 2.0000000,
1435.9592, 1.0000919, 2.0000000,
1435.9606, 1.0001685, 2.0000000,
1435.9620, 1.0001743, 2.0000000,
1435.9634, 0.99980054, 2.0000000,
1435.9648, 1.0000510, 2.0000000,
1435.9662, 0.99981738, 2.0000000,
1435.9675, 0.99957819, 2.0000000,
1435.9689, 1.0000124, 2.0000000,
1435.9703, 0.99986712, 2.0000000,
1435.9717, 0.99961212, 2.0000000,
1435.9731, 1.0002364, 2.0000000,
1435.9745, 0.99981133, 2.0000000,
1435.9759, 1.0001189, 2.0000000,
1435.9773, 1.0003063, 2.0000000,
1435.9787, 1.0000175, 2.0000000,
1435.9800, 0.99971509, 2.0000000,
1435.9814, 0.99983414, 2.0000000,
1435.9828, 0.99992319, 2.0000000,
1435.9842, 1.0001507, 2.0000000,
1435.9856, 1.0000236, 2.0000000,
1435.9870, 1.0002649, 2.0000000,
1435.9884, 0.99990859, 2.0000000,
1435.9898, 0.99995878, 2.0000000,
1435.9912, 1.0001036, 2.0000000,
1435.9925, 1.0000001, 2.0000000,
1435.9939, 0.99996344, 2.0000000,
1435.9953, 1.0001538, 2.0000000,
1435.9967, 1.0000449, 2.0000000,
1435.9981, 0.99985955, 2.0000000,
1435.9995, 0.99986489, 2.0000000,
1436.0009, 0.99982773, 2.0000000,
1436.0023, 0.99975052, 2.0000000,
1436.0037, 1.0000151, 2.0000000,
1436.0050, 0.99997575, 2.0000000,
1436.0064, 1.0001713, 2.0000000,
1436.0078, 0.99958224, 2.0000000,
1436.0092, 0.99982323, 2.0000000,
1436.0106, 0.99997895, 2.0000000,
1436.0120, 1.0001207, 2.0000000,
1436.0134, 1.0001986, 2.0000000,
1436.0148, 0.99984227, 2.0000000,
1436.0162, 0.99968295, 2.0000000,
1436.0175, 0.99961263, 2.0000000,
1436.0189, 1.0001111, 2.0000000,
1436.0203, 1.0002105, 2.0000000,
1436.0217, 0.99964706, 2.0000000,
1436.0231, 0.99982787, 2.0000000,
1436.0245, 0.99997281, 2.0000000,
1436.0259, 1.0000234, 2.0000000,
1436.0273, 1.0000616, 2.0000000,
1436.0286, 0.99994626, 2.0000000,
1436.0300, 1.0001470, 2.0000000,
1436.0314, 0.99978243, 2.0000000,
1436.0328, 0.99983121, 2.0000000,
1436.0342, 0.99991270, 2.0000000,
1436.0356, 1.0001465, 2.0000000,
1436.0370, 1.0002082, 2.0000000,
1436.0384, 1.0000168, 2.0000000,
1436.0398, 1.0002798, 2.0000000,
1436.0411, 1.0001722, 2.0000000,
1436.0425, 0.99982957, 2.0000000,
1436.0439, 1.0000578, 2.0000000,
1436.0453, 1.0002186, 2.0000000,
1436.0467, 1.0001975, 2.0000000,
1436.0481, 0.99987734, 2.0000000,
1436.0495, 1.0001024, 2.0000000,
1436.0509, 0.99990188, 2.0000000,
1436.0523, 0.99993977, 2.0000000,
1436.0536, 1.0001750, 2.0000000,
1436.0550, 1.0001101, 2.0000000,
1436.0564, 0.99995445, 2.0000000,
1436.0578, 0.99998500, 2.0000000,
1436.0592, 0.99989889, 2.0000000,
1436.0606, 1.0001839, 2.0000000,
1436.0620, 0.99983928, 2.0000000,
1436.0634, 0.99992691, 2.0000000,
1436.0648, 0.99993454, 2.0000000,
1436.0661, 1.0001189, 2.0000000,
1436.0675, 0.99993135, 2.0000000,
1436.0689, 0.99992126, 2.0000000,
1436.0703, 1.0000424, 2.0000000,
1436.0717, 1.0001343, 2.0000000,
1436.0731, 0.99975346, 2.0000000,
1436.0745, 1.0001296, 2.0000000,
1436.0759, 0.99989550, 2.0000000,
1436.0773, 1.0001854, 2.0000000,
1436.0786, 0.99968056, 2.0000000,
1436.0800, 0.99989775, 2.0000000,
1436.0814, 1.0000202, 2.0000000,
1436.0828, 1.0000618, 2.0000000,
1436.0842, 0.99990918, 2.0000000,
1436.0856, 1.0000801, 2.0000000,
1436.0870, 1.0000540, 2.0000000,
1436.0884, 1.0000961, 2.0000000,
1436.0898, 0.99977366, 2.0000000,
1436.0911, 0.99989282, 2.0000000,
1436.0925, 0.99999103, 2.0000000,
1436.0939, 1.0000578, 2.0000000,
1436.0953, 0.99999481, 2.0000000,
1436.0967, 1.0001409, 2.0000000,
1436.0981, 1.0000220, 2.0000000,
1436.0995, 0.99983196, 2.0000000,
1436.1009, 1.0004208, 2.0000000,
1436.1023, 1.0000182, 2.0000000,
1436.1036, 0.99978438, 2.0000000,
1436.1050, 1.0001920, 2.0000000,
1436.1064, 1.0000805, 2.0000000,
1436.1078, 1.0002105, 2.0000000,
1436.1092, 0.99992677, 2.0000000,
1436.1106, 1.0001102, 2.0000000,
1436.1120, 0.99978474, 2.0000000,
1436.1134, 1.0000309, 2.0000000,
1436.1148, 0.99996674, 2.0000000,
1436.1161, 1.0000818, 2.0000000,
1436.1175, 1.0000785, 2.0000000,
1436.1189, 1.0001218, 2.0000000,
1436.1203, 1.0001699, 2.0000000,
1436.1217, 0.99985979, 2.0000000,
1436.1231, 1.0005399, 2.0000000,
1436.1245, 1.0000581, 2.0000000,
1436.1259, 1.0000119, 2.0000000,
1436.1273, 1.0001204, 2.0000000,
1436.1286, 0.99984506, 2.0000000,
1436.1300, 0.99989121, 2.0000000,
1436.1314, 1.0001837, 2.0000000,
1436.1328, 0.99980281, 2.0000000,
1436.1342, 0.99977530, 2.0000000,
1436.1356, 0.99988751, 2.0000000,
1436.1370, 1.0005642, 2.0000000,
1436.1384, 0.99992822, 2.0000000,
1436.1398, 1.0000051, 2.0000000,
1436.1411, 1.0001933, 2.0000000,
1436.1425, 0.99973976, 2.0000000,
1436.1439, 0.99994330, 2.0000000,
1436.1453, 1.0003559, 2.0000000,
1436.1467, 1.0002932, 2.0000000,
1436.1481, 0.99983257, 2.0000000,
1436.1495, 0.99993100, 2.0000000,
1436.1509, 0.99926776, 2.0000000,
1436.1523, 0.99977108, 2.0000000,
1436.1536, 0.99985951, 2.0000000,
1436.1550, 1.0001270, 2.0000000,
1436.1564, 0.99999005, 2.0000000,
1436.1578, 0.99967388, 2.0000000,
1436.1592, 1.0000401, 2.0000000,
1436.1606, 0.99974166, 2.0000000,
1436.1620, 1.0000424, 2.0000000,
1436.1634, 0.99987115, 2.0000000,
1436.1648, 1.0002812, 2.0000000,
1436.1661, 1.0000403, 2.0000000,
1436.1675, 0.99997567, 2.0000000,
1436.1689, 1.0000204, 2.0000000,
1436.1703, 1.0003873, 2.0000000,
1436.1717, 1.0003010, 2.0000000,
1436.1731, 1.0003224, 2.0000000,
1436.1745, 0.99948143, 2.0000000,
1436.1759, 1.0001716, 2.0000000,
1436.1773, 0.99991850, 2.0000000,
1436.1786, 1.0003147, 2.0000000,
1436.1800, 0.99966588, 2.0000000,
1436.1814, 0.99986949, 2.0000000,
1436.1828, 0.99994200, 2.0000000,
1436.1842, 1.0002213, 2.0000000,
1436.1856, 0.99975528, 2.0000000,
1436.1870, 0.99990307, 2.0000000,
1436.1884, 1.0001601, 2.0000000,
1436.1898, 1.0000030, 2.0000000,
1436.1911, 1.0001669, 2.0000000,
1436.1925, 1.0000910, 2.0000000,
1436.1939, 1.0001049, 2.0000000,
1436.1953, 1.0000459, 2.0000000,
1436.1967, 0.99986219, 2.0000000,
1436.1981, 1.0000467, 2.0000000,
1436.1995, 0.99996246, 2.0000000,
1436.2009, 0.99994709, 2.0000000,
1436.2023, 0.99991655, 2.0000000,
1436.2036, 1.0001466, 2.0000000,
1436.2050, 1.0001206, 2.0000000,
1436.2064, 1.0000050, 2.0000000,
1436.2078, 0.99972014, 2.0000000,
1436.2092, 1.0004199, 2.0000000,
1436.2106, 0.99977121, 2.0000000,
1436.2120, 0.99988803, 2.0000000,
1436.2134, 0.99967355, 2.0000000,
1436.2148, 1.0001542, 2.0000000,
1436.2161, 0.99979228, 2.0000000,
1436.2175, 0.99995964, 2.0000000,
1436.2189, 0.99983994, 2.0000000,
1436.2203, 0.99967979, 2.0000000,
1436.2217, 1.0000152, 2.0000000,
1436.2231, 1.0002431, 2.0000000,
1436.2245, 1.0000058, 2.0000000,
1436.2259, 1.0002950, 2.0000000,
1436.2273, 1.0002114, 2.0000000,
1436.2286, 1.0003048, 2.0000000,
1436.2300, 1.0000776, 2.0000000,
1436.2314, 1.0001467, 2.0000000,
1436.2328, 0.99981560, 2.0000000,
1436.2342, 1.0003031, 2.0000000,
1436.2356, 0.99990937, 2.0000000,
1436.2370, 1.0001737, 2.0000000,
1436.2384, 0.99977252, 2.0000000,
1436.2398, 0.99991608, 2.0000000,
1436.2411, 0.99993240, 2.0000000,
1436.2425, 0.99989422, 2.0000000,
1436.2439, 1.0002401, 2.0000000,
1436.2453, 0.99989358, 2.0000000,
1436.2467, 0.99969475, 2.0000000,
1436.2481, 0.99971663, 2.0000000,
1436.2495, 0.99980463, 2.0000000,
1436.2509, 1.0000223, 2.0000000,
1436.2523, 1.0003763, 2.0000000,
1436.2536, 0.99978549, 2.0000000,
1436.2550, 1.0001322, 2.0000000,
1436.2564, 1.0000941, 2.0000000,
1436.2578, 0.99984882, 2.0000000,
1436.2592, 0.99995606, 2.0000000,
1436.2606, 1.0001436, 2.0000000,
1436.2620, 1.0003012, 2.0000000,
1436.2634, 0.99985586, 2.0000000,
1436.2648, 1.0000146, 2.0000000,
1436.2661, 0.99976738, 2.0000000,
1436.2675, 1.0000376, 2.0000000,
1436.2689, 1.0000927, 2.0000000,
1436.2703, 0.99995845, 2.0000000,
1436.2717, 0.99992662, 2.0000000,
1436.2731, 0.99984269, 2.0000000,
1436.2745, 1.0002983, 2.0000000,
1436.2759, 1.0000116, 2.0000000,
1436.2773, 1.0007192, 2.0000000,
1436.2786, 1.0001378, 2.0000000,
1436.2800, 0.99996845, 2.0000000,
1436.2814, 1.0000637, 2.0000000,
1436.2828, 1.0001131, 2.0000000,
1436.2842, 1.0002344, 2.0000000,
1436.2856, 1.0001087, 2.0000000,
1436.2870, 0.99998262, 2.0000000,
1436.2884, 1.0003188, 2.0000000,
1436.2898, 1.0000531, 2.0000000,
1436.2911, 0.99999879, 2.0000000,
1436.2925, 1.0000801, 2.0000000,
1436.2939, 1.0000474, 2.0000000,
1436.2953, 1.0000679, 2.0000000,
1436.2967, 1.0001085, 2.0000000,
1436.2981, 1.0000253, 2.0000000,
1436.2995, 1.0002391, 2.0000000,
1436.3009, 0.99989396, 2.0000000,
1436.3023, 1.0000794, 2.0000000,
1436.3036, 1.0001790, 2.0000000,
1436.3050, 1.0005981, 2.0000000,
1436.3064, 0.99990891, 2.0000000,
1436.3078, 1.0002444, 2.0000000,
1436.3092, 0.99984889, 2.0000000,
1436.3106, 0.99986237, 2.0000000,
1436.3120, 0.99984925, 2.0000000,
1436.3134, 1.0000367, 2.0000000,
1436.3148, 1.0002567, 2.0000000,
1436.3161, 1.0000583, 2.0000000,
1436.3175, 1.0000784, 2.0000000,
1436.3189, 1.0002238, 2.0000000,
1436.3203, 0.99984565, 2.0000000,
1436.3217, 0.99962785, 2.0000000,
1436.3231, 0.99986803, 2.0000000,
1436.3245, 1.0001192, 2.0000000,
1436.3259, 1.0000006, 2.0000000,
1436.3273, 0.99968512, 2.0000000,
1436.3286, 1.0001049, 2.0000000,
1436.3300, 1.0000236, 2.0000000,
1436.3314, 0.99954257, 2.0000000,
1436.3328, 0.99999600, 2.0000000,
1436.3342, 1.0002074, 2.0000000,
1436.3356, 1.0001594, 2.0000000,
1436.3370, 1.0001409, 2.0000000,
1436.3384, 1.0000548, 2.0000000,
1436.3398, 0.99989974, 2.0000000,
1436.3411, 0.99997645, 2.0000000,
1436.3425, 1.0000201, 2.0000000,
1436.3439, 0.99985455, 2.0000000,
1436.3453, 0.99978887, 2.0000000,
1436.3467, 0.99988875, 2.0000000,
1436.3481, 1.0001319, 2.0000000,
1436.3495, 0.99999099, 2.0000000,
1436.3509, 1.0003430, 2.0000000,
1436.3523, 0.99983177, 2.0000000,
1436.3536, 1.0000352, 2.0000000,
1436.3550, 0.99994336, 2.0000000,
1436.3564, 1.0002108, 2.0000000,
1436.3578, 1.0004000, 2.0000000,
1436.3592, 0.99999750, 2.0000000,
1436.3606, 0.99974479, 2.0000000,
1436.3620, 1.0002482, 2.0000000,
1436.3634, 1.0000357, 2.0000000,
1436.3648, 1.0000341, 2.0000000,
1436.3661, 1.0000069, 2.0000000,
1436.3675, 0.99988442, 2.0000000,
1436.3689, 0.99998387, 2.0000000,
1436.3703, 0.99992202, 2.0000000,
1436.3717, 1.0000885, 2.0000000,
1436.3731, 0.99991235, 2.0000000,
1436.3745, 0.99987626, 2.0000000,
1436.3759, 1.0004596, 2.0000000,
1436.3773, 0.99993563, 2.0000000,
1436.3786, 0.99986489, 2.0000000,
1436.3800, 0.99992820, 2.0000000,
1436.3814, 1.0002438, 2.0000000,
1436.3828, 1.0000375, 2.0000000,
1436.3842, 1.0001851, 2.0000000,
1436.3856, 0.99998735, 2.0000000,
1436.3870, 1.0000920, 2.0000000,
1436.3884, 1.0001718, 2.0000000,
1436.3897, 1.0005216, 2.0000000,
1436.3911, 1.0001491, 2.0000000,
1436.3925, 1.0000904, 2.0000000,
1436.3939, 0.99975943, 2.0000000,
1436.3953, 0.99947135, 2.0000000,
1436.3967, 1.0002948, 2.0000000,
1436.3981, 0.99952834, 2.0000000,
1436.3995, 1.0001517, 2.0000000,
1436.4009, 0.99986886, 2.0000000,
1436.4022, 0.99991686, 2.0000000,
1436.4036, 0.99992130, 2.0000000,
1436.4050, 0.99989803, 2.0000000,
1436.4064, 0.99962358, 2.0000000,
1436.4078, 1.0002073, 2.0000000,
1436.4092, 1.0004597, 2.0000000,
1436.4106, 1.0000457, 2.0000000,
1436.4120, 0.99954637, 2.0000000,
1436.4134, 1.0001540, 2.0000000,
1436.4147, 1.0001643, 2.0000000,
1436.4161, 0.99983024, 2.0000000,
1436.4175, 1.0002741, 2.0000000,
1436.4189, 1.0000200, 2.0000000,
1436.4203, 0.99995795, 2.0000000,
1436.4217, 1.0001343, 2.0000000,
1436.4231, 0.99985188, 2.0000000,
1436.4245, 0.99958766, 2.0000000,
1436.4259, 1.0000273, 2.0000000,
1436.4272, 0.99993872, 2.0000000,
1436.4286, 1.0001782, 2.0000000,
1436.4300, 0.99986827, 2.0000000,
1436.4314, 0.99990815, 2.0000000,
1436.4328, 0.99987950, 2.0000000,
1436.4342, 1.0000170, 2.0000000,
1436.4356, 0.99993802, 2.0000000,
1436.4370, 0.99992682, 2.0000000,
1436.4384, 0.99980630, 2.0000000,
1436.4397, 0.99990926, 2.0000000,
1436.4411, 0.99989875, 2.0000000,
1436.4425, 1.0000957, 2.0000000,
1436.4439, 0.99977954, 2.0000000,
1436.4453, 1.0001708, 2.0000000,
1436.4467, 1.0001871, 2.0000000,
1436.4481, 1.0002107, 2.0000000,
1436.4495, 1.0001098, 2.0000000,
1436.4509, 0.99994372, 2.0000000,
1436.4522, 0.99990462, 2.0000000,
1436.4536, 0.99991715, 2.0000000,
1436.4550, 0.99982750, 2.0000000,
1436.4564, 1.0007514, 2.0000000,
1436.4578, 0.99997982, 2.0000000,
1436.4592, 1.0001167, 2.0000000,
1436.4606, 1.0003101, 2.0000000,
1436.4620, 0.99971300, 2.0000000,
1436.4634, 0.99982291, 2.0000000,
1436.4647, 0.99996742, 2.0000000,
1436.4661, 1.0000834, 2.0000000,
1436.4675, 0.99968241, 2.0000000,
1436.4689, 1.0000832, 2.0000000,
1436.4703, 0.99963448, 2.0000000,
1436.4717, 1.0000543, 2.0000000,
1436.4731, 0.99981352, 2.0000000,
1436.4745, 1.0000165, 2.0000000,
1436.4759, 0.99984655, 2.0000000,
1436.4772, 1.0000509, 2.0000000,
1436.4786, 0.99973937, 2.0000000,
1436.4800, 1.0001389, 2.0000000,
1436.4814, 1.0003310, 2.0000000,
1436.4828, 0.99986771, 2.0000000,
1436.4842, 0.99983719, 2.0000000,
1436.4856, 1.0001249, 2.0000000,
1436.4870, 1.0000118, 2.0000000,
1436.4884, 0.99973098, 2.0000000,
1436.4897, 0.99991096, 2.0000000,
1436.4911, 0.99998303, 2.0000000,
1436.4925, 0.99984542, 2.0000000,
1436.4939, 1.0000345, 2.0000000,
1436.4953, 0.99967394, 2.0000000,
1436.4967, 0.99971604, 2.0000000,
1436.4981, 0.99975067, 2.0000000,
1436.4995, 1.0000480, 2.0000000,
1436.5009, 0.99993261, 2.0000000,
1436.5022, 0.99996248, 2.0000000,
1436.5036, 0.99982740, 2.0000000,
1436.5050, 0.99971375, 2.0000000,
1436.5064, 1.0000510, 2.0000000,
1436.5078, 0.99992552, 2.0000000,
1436.5092, 1.0000733, 2.0000000,
1436.5106, 0.99937176, 2.0000000,
1436.5120, 1.0002956, 2.0000000,
1436.5134, 1.0001204, 2.0000000,
1436.5147, 0.99990836, 2.0000000,
1436.5161, 0.99985161, 2.0000000,
1436.5175, 0.99986476, 2.0000000,
1436.5189, 0.99988456, 2.0000000,
1436.5203, 1.0000798, 2.0000000,
1436.5217, 1.0002635, 2.0000000,
1436.5231, 1.0000575, 2.0000000,
1436.5245, 0.99993314, 2.0000000,
1436.5259, 1.0002797, 2.0000000,
1436.5272, 0.99950782, 2.0000000,
1436.5286, 1.0001685, 2.0000000,
1436.5300, 1.0000882, 2.0000000,
1436.5314, 0.99992523, 2.0000000,
1436.5328, 1.0006106, 2.0000000,
1436.5342, 0.99989660, 2.0000000,
1436.5356, 1.0000993, 2.0000000,
1436.5370, 1.0001199, 2.0000000,
1436.5384, 1.0001039, 2.0000000,
1436.5397, 1.0000625, 2.0000000,
1436.5411, 0.99927394, 2.0000000,
1436.5425, 0.99994049, 2.0000000,
1436.5439, 1.0000137, 2.0000000,
1436.5453, 1.0002969, 2.0000000,
1436.5467, 0.99983196, 2.0000000,
1436.5481, 0.99973269, 2.0000000,
1436.5495, 1.0002536, 2.0000000,
1436.5509, 1.0000114, 2.0000000,
1436.5522, 1.0000937, 2.0000000,
1436.5536, 0.99997888, 2.0000000,
1436.5550, 0.99986517, 2.0000000,
1436.5564, 1.0000143, 2.0000000,
1436.5578, 1.0001297, 2.0000000,
1436.5592, 0.99969836, 2.0000000,
1436.5606, 1.0001267, 2.0000000,
1436.5620, 1.0002630, 2.0000000,
1436.5634, 1.0003377, 2.0000000,
1436.5647, 1.0001316, 2.0000000,
1436.5661, 0.99982545, 2.0000000,
1436.5675, 1.0002818, 2.0000000,
1436.5689, 1.0000257, 2.0000000,
1436.5703, 1.0000135, 2.0000000,
1436.5717, 1.0002492, 2.0000000,
1436.5731, 0.99988685, 2.0000000,
1436.5745, 0.99986299, 2.0000000,
1436.5759, 0.99998510, 2.0000000,
1436.5772, 1.0002643, 2.0000000,
1436.5786, 1.0000357, 2.0000000,
1436.5800, 1.0004621, 2.0000000,
1436.5814, 1.0000933, 2.0000000,
1436.5828, 1.0000359, 2.0000000,
1436.5842, 0.99949832, 2.0000000,
1436.6036, 0.99994597, 2.0000000,
1436.6050, 0.99999583, 2.0000000,
1436.6064, 0.99991739, 2.0000000,
1436.6078, 0.99983477, 2.0000000,
1436.6092, 1.0001542, 2.0000000,
1436.6106, 0.99995705, 2.0000000,
1436.6120, 0.99994419, 2.0000000,
1436.6134, 1.0000501, 2.0000000,
1436.6147, 0.99977886, 2.0000000,
1436.6161, 0.99988651, 2.0000000,
1436.6175, 1.0000866, 2.0000000,
1436.6189, 0.99989040, 2.0000000,
1436.6203, 1.0001529, 2.0000000,
1436.6217, 1.0001386, 2.0000000,
1436.6231, 0.99973762, 2.0000000,
1436.6245, 1.0001253, 2.0000000,
1436.6259, 1.0001336, 2.0000000,
1436.6272, 1.0002793, 2.0000000,
1436.6286, 1.0001259, 2.0000000,
1436.6300, 1.0002433, 2.0000000,
1436.6314, 1.0000082, 2.0000000,
1436.6328, 0.99983463, 2.0000000,
1436.6342, 1.0000980, 2.0000000,
1436.6356, 0.99990412, 2.0000000,
1436.6370, 1.0001966, 2.0000000,
1436.6384, 0.99996480, 2.0000000,
1436.6397, 1.0001427, 2.0000000,
1436.6411, 1.0000652, 2.0000000,
1436.6425, 0.99998611, 2.0000000,
1436.6439, 0.99992437, 2.0000000,
1436.6453, 1.0000632, 2.0000000,
1436.6467, 0.99974542, 2.0000000,
1436.6481, 1.0001364, 2.0000000,
1436.6495, 1.0001808, 2.0000000,
1436.6509, 0.99999447, 2.0000000,
1436.6522, 0.99970769, 2.0000000,
1436.6536, 0.99996746, 2.0000000,
1436.6550, 0.99996543, 2.0000000,
1436.6564, 1.0001533, 2.0000000,
1436.6578, 0.99995551, 2.0000000,
1436.6592, 1.0000080, 2.0000000,
1436.6606, 0.99997159, 2.0000000,
1436.6620, 0.99986264, 2.0000000,
1436.6634, 0.99998290, 2.0000000,
1436.6647, 0.99988983, 2.0000000,
1436.6661, 0.99988841, 2.0000000,
1436.6675, 0.99994503, 2.0000000,
1436.6689, 1.0000474, 2.0000000,
1436.6703, 0.99985681, 2.0000000,
1436.6717, 1.0000749, 2.0000000,
1436.6731, 0.99989598, 2.0000000,
1436.6745, 1.0001344, 2.0000000,
1436.6759, 0.99993061, 2.0000000,
1436.6772, 0.99974705, 2.0000000,
1436.6786, 1.0002234, 2.0000000,
1436.6800, 0.99996739, 2.0000000,
1436.6814, 0.99979288, 2.0000000,
1436.6828, 0.99979204, 2.0000000,
1436.6842, 0.99981092, 2.0000000,
1436.6856, 0.99994353, 2.0000000,
1436.6870, 1.0002241, 2.0000000,
1436.6884, 1.0002457, 2.0000000,
1436.6897, 1.0001630, 2.0000000,
1436.6911, 0.99999642, 2.0000000,
1436.6925, 1.0002315, 2.0000000,
1436.6939, 0.99973812, 2.0000000,
1436.6953, 1.0000772, 2.0000000,
1436.6967, 1.0000634, 2.0000000,
1436.6981, 1.0002901, 2.0000000,
1436.6995, 1.0000552, 2.0000000,
1436.7009, 1.0002157, 2.0000000,
1436.7022, 1.0002383, 2.0000000,
1436.7036, 0.99972099, 2.0000000,
1436.7050, 0.99977066, 2.0000000,
1436.7064, 1.0002648, 2.0000000,
1436.7078, 0.99993301, 2.0000000,
1436.7092, 0.99997739, 2.0000000,
1436.7106, 0.99977781, 2.0000000,
1436.7120, 1.0000963, 2.0000000,
1436.7134, 1.0000425, 2.0000000,
1436.7147, 0.99967312, 2.0000000,
1436.7161, 0.99974191, 2.0000000,
1436.7175, 1.0003034, 2.0000000,
1436.7189, 1.0000419, 2.0000000,
1436.7203, 0.99982258, 2.0000000,
1436.7217, 0.99996556, 2.0000000,
1436.7231, 0.99987479, 2.0000000,
1436.7245, 0.99990039, 2.0000000,
1436.7259, 1.0000683, 2.0000000,
1436.7272, 1.0001522, 2.0000000,
1436.7286, 0.99991568, 2.0000000,
1436.7300, 1.0000523, 2.0000000,
1436.7314, 1.0001604, 2.0000000,
1436.7328, 1.0002057, 2.0000000,
1436.7342, 1.0002432, 2.0000000,
1436.7356, 1.0001978, 2.0000000,
1436.7370, 0.99981090, 2.0000000,
1436.7384, 0.99975321, 2.0000000,
1436.7397, 0.99988875, 2.0000000,
1436.7411, 0.99981523, 2.0000000,
1436.7425, 0.99988326, 2.0000000,
1436.7439, 0.99998718, 2.0000000,
1436.7453, 0.99992612, 2.0000000,
1436.7467, 1.0002948, 2.0000000,
1436.7481, 0.99996616, 2.0000000,
1436.7495, 0.99987243, 2.0000000,
1436.7508, 0.99995799, 2.0000000,
1436.7522, 1.0001338, 2.0000000,
1436.7536, 0.99991161, 2.0000000,
1436.7550, 0.99985782, 2.0000000,
1436.7564, 0.99997513, 2.0000000,
1436.7578, 1.0000291, 2.0000000,
1436.7592, 1.0000553, 2.0000000,
1436.7606, 1.0000299, 2.0000000,
1436.7620, 1.0001970, 2.0000000,
1436.7633, 1.0001186, 2.0000000,
1436.7647, 0.99998148, 2.0000000,
1436.7661, 0.99992263, 2.0000000,
1436.7675, 0.99972643, 2.0000000,
1436.7689, 0.99991500, 2.0000000,
1436.7703, 1.0002009, 2.0000000,
1436.7717, 0.99996791, 2.0000000,
1436.7731, 1.0002582, 2.0000000,
1436.7745, 1.0001993, 2.0000000,
1436.7758, 0.99966055, 2.0000000,
1436.7772, 1.0000694, 2.0000000,
1436.7786, 1.0002325, 2.0000000,
1436.7800, 1.0002689, 2.0000000,
1436.7814, 0.99987324, 2.0000000,
1436.7828, 0.99990172, 2.0000000,
1436.7842, 0.99988704, 2.0000000,
1436.7856, 0.99995799, 2.0000000,
1436.7870, 1.0000541, 2.0000000,
1436.7883, 1.0000721, 2.0000000,
1436.7897, 0.99992922, 2.0000000,
1436.7911, 0.99995739, 2.0000000,
1436.7925, 0.99983412, 2.0000000,
1436.7939, 0.99993556, 2.0000000,
1436.7953, 1.0001622, 2.0000000,
1436.7967, 1.0003949, 2.0000000,
1436.7981, 0.99996294, 2.0000000,
1436.7995, 1.0000280, 2.0000000,
1436.8008, 1.0001568, 2.0000000,
1436.8022, 1.0000576, 2.0000000,
1436.8036, 0.99967252, 2.0000000,
1436.8050, 0.99993495, 2.0000000,
1436.8064, 1.0000302, 2.0000000,
1436.8078, 0.99992336, 2.0000000,
1436.8092, 0.99995109, 2.0000000,
1436.8106, 0.99985509, 2.0000000,
1436.8120, 0.99988130, 2.0000000,
1436.8133, 1.0000006, 2.0000000,
1436.8147, 0.99991740, 2.0000000,
1436.8161, 0.99998824, 2.0000000,
1436.8175, 1.0001939, 2.0000000,
1436.8189, 0.99979954, 2.0000000,
1436.8203, 0.99999789, 2.0000000,
1436.8217, 0.99983541, 2.0000000,
1436.8231, 1.0001362, 2.0000000,
1436.8245, 1.0000429, 2.0000000,
1436.8258, 1.0000194, 2.0000000,
1436.8272, 1.0002804, 2.0000000,
1436.8286, 1.0000188, 2.0000000,
1436.8300, 1.0000067, 2.0000000,
1436.8314, 1.0000089, 2.0000000,
1436.8328, 0.99989149, 2.0000000,
1436.8342, 1.0001335, 2.0000000,
1436.8356, 0.99989041, 2.0000000,
1436.8370, 1.0000081, 2.0000000,
1436.8383, 0.99996870, 2.0000000,

